Solving a Class of Infinite-Dimensional Tensor Eigenvalue Problems by Translational Invariant Tensor Ring Approximations

We examine a method for solving an infinite-dimensional tensor eigenvalue problem $H x = \lambda x$, where the infinite-dimensional symmetric matrix $H$ exhibits a translational invariant structure. We provide a formulation of this type of problem from a numerical linear algebra point of view and describe how a power method applied to $e^{-Ht}$ is used to obtain an approximation to the desired eigenvector. This infinite-dimensional eigenvector is represented in a compact way by a translational invariant infinite Tensor Ring (iTR). Low rank approximation is used to keep the cost of subsequent power iterations bounded while preserving the iTR structure of the approximate eigenvector. We show how the averaged Rayleigh quotient of an iTR eigenvector approximation can be efficiently computed and introduce a projected residual to monitor its convergence. In the numerical examples, we illustrate that the norm of this projected iTR residual can also be used to automatically modify the time step $t$ to ensure accurate and rapid convergence of the power method.

==> dat/ex-afm-r10-svd.dat <==
1.000000e+00	5.403819e-01	5.403409e-01
2.000000e+00	5.403819e-01	5.403409e-01
3.000000e+00	4.457289e-01	4.457774e-01
4.000000e+00	4.457289e-01	4.457774e-01
5.000000e+00	6.185957e-02	6.187317e-02
6.000000e+00	6.185957e-02	6.187317e-02
7.000000e+00	5.760269e-02	5.760517e-02
8.000000e+00	5.760269e-02	5.760517e-02
9.000000e+00	4.656679e-02	4.655720e-02
1.000000e+01	4.656677e-02	4.655719e-02


==> dat/ex-afm-r10-tau=1e-01.dat <==
1.000000e+01	1.000000e+01	1.000000e+00	-1.248173e+00	5.812742e-01	1.533111e-01
2.000000e+01	2.000000e+01	2.000000e+00	-1.362751e+00	2.003923e-01	3.873284e-02
3.000000e+01	3.000000e+01	3.000000e+00	-1.374416e+00	1.200376e-01	2.706771e-02
4.000000e+01	4.000000e+01	4.000000e+00	-1.379995e+00	9.074420e-02	2.148873e-02
5.000000e+01	5.000000e+01	5.000000e+00	-1.381425e+00	8.647066e-02	2.005883e-02
6.000000e+01	6.000000e+01	6.000000e+00	-1.381858e+00	9.177780e-02	1.962613e-02
7.000000e+01	7.000000e+01	7.000000e+00	-1.382021e+00	8.837204e-02	1.946341e-02
8.000000e+01	8.000000e+01	8.000000e+00	-1.382080e+00	8.064054e-02	1.940418e-02
9.000000e+01	9.000000e+01	9.000000e+00	-1.382103e+00	8.067223e-02	1.938131e-02
1.000000e+02	1.000000e+02	1.000000e+01	-1.382112e+00	8.378329e-02	1.937167e-02
1.100000e+02	1.100000e+02	1.100000e+01	-1.382117e+00	6.793680e-02	1.936749e-02
1.200000e+02	1.200000e+02	1.200000e+01	-1.382118e+00	7.340307e-02	1.936581e-02
1.300000e+02	1.300000e+02	1.300000e+01	-1.382119e+00	7.943231e-02	1.936535e-02
1.400000e+02	1.400000e+02	1.400000e+01	-1.382119e+00	7.949845e-02	1.936549e-02


==> dat/ex-afm-r10-tau=1e-02.dat <==
1.000000e+02	2.400000e+02	1.500000e+01	-1.383851e+00	1.041444e-02	1.763331e-02
2.000000e+02	3.400000e+02	1.600000e+01	-1.383865e+00	8.460263e-03	1.761892e-02
3.000000e+02	4.400000e+02	1.700000e+01	-1.383868e+00	8.119433e-03	1.761556e-02
4.000000e+02	5.400000e+02	1.800000e+01	-1.383871e+00	7.768471e-03	1.761256e-02
5.000000e+02	6.400000e+02	1.900000e+01	-1.383874e+00	7.555521e-03	1.760956e-02
6.000000e+02	7.400000e+02	2.000000e+01	-1.383877e+00	8.217386e-03	1.760655e-02
7.000000e+02	8.400000e+02	2.100000e+01	-1.383881e+00	8.627425e-03	1.760353e-02
8.000000e+02	9.400000e+02	2.200000e+01	-1.383884e+00	8.120356e-03	1.760050e-02


==> dat/ex-afm-r10-tau=1e-03.dat <==
1.000000e+03	1.940000e+03	2.300000e+01	-1.383895e+00	2.432625e-03	1.758883e-02
2.000000e+03	2.940000e+03	2.400000e+01	-1.383899e+00	2.351796e-03	1.758517e-02
3.000000e+03	3.940000e+03	2.500000e+01	-1.383902e+00	2.382183e-03	1.758161e-02
4.000000e+03	4.940000e+03	2.600000e+01	-1.383906e+00	2.455173e-03	1.757806e-02
5.000000e+03	5.940000e+03	2.700000e+01	-1.383910e+00	2.447166e-03	1.757454e-02


==> dat/ex-afm-r10-tau=1e-04.dat <==
1.000000e+04	1.594000e+04	2.800000e+01	-1.383903e+00	2.240371e-03	1.758139e-02
2.000000e+04	2.594000e+04	2.900000e+01	-1.383906e+00	2.264971e-03	1.757778e-02
3.000000e+04	3.594000e+04	3.000000e+01	-1.383910e+00	2.126018e-03	1.757420e-02
4.000000e+04	4.594000e+04	3.100000e+01	-1.383913e+00	2.253788e-03	1.757066e-02
5.000000e+04	5.594000e+04	3.200000e+01	-1.383917e+00	2.264389e-03	1.756716e-02
6.000000e+04	6.594000e+04	3.300000e+01	-1.383920e+00	2.245705e-03	1.756372e-02


==> dat/ex-afm-r10-tau=1e-05.dat <==
1.000000e+05	1.659400e+05	3.400000e+01	-1.383913e+00	2.169624e-03	1.757065e-02
2.000000e+05	2.659400e+05	3.500000e+01	-1.383917e+00	2.095996e-03	1.756714e-02
3.000000e+05	3.659400e+05	3.600000e+01	-1.383920e+00	2.192304e-03	1.756370e-02
4.000000e+05	4.659400e+05	3.700000e+01	-1.383924e+00	2.217534e-03	1.756033e-02
5.000000e+05	5.659400e+05	3.800000e+01	-1.383927e+00	2.116852e-03	1.755704e-02


==> dat/ex-afm-r20-svd.dat <==
1.000000e+00	4.930412e-01	4.930446e-01
2.000000e+00	4.930412e-01	4.930446e-01
3.000000e+00	4.925416e-01	4.925375e-01
4.000000e+00	4.925416e-01	4.925375e-01
5.000000e+00	6.014829e-02	6.014972e-02
6.000000e+00	6.014829e-02	6.014972e-02
7.000000e+00	5.943757e-02	5.943917e-02
8.000000e+00	5.943757e-02	5.943917e-02
9.000000e+00	5.894898e-02	5.895076e-02
1.000000e+01	5.894898e-02	5.895076e-02
1.100000e+01	5.836786e-02	5.836979e-02
1.200000e+01	5.836786e-02	5.836979e-02
1.300000e+01	1.225191e-02	1.225191e-02
1.400000e+01	1.225191e-02	1.225190e-02
1.500000e+01	1.073951e-02	1.073953e-02
1.600000e+01	1.073951e-02	1.073953e-02
1.700000e+01	2.997304e-03	2.997365e-03
1.800000e+01	2.997304e-03	2.997365e-03
1.900000e+01	2.493359e-03	2.493427e-03
2.000000e+01	2.493358e-03	2.493427e-03


==> dat/ex-afm-r20-tau=1e-01.dat <==
1.000000e+01	1.000000e+01	1.000000e+00	-1.325698e+00	6.027845e-01	7.578636e-02
2.000000e+01	2.000000e+01	2.000000e+00	-1.396082e+00	1.640856e-01	5.402240e-03
3.000000e+01	3.000000e+01	3.000000e+00	-1.398715e+00	1.196589e-01	2.769292e-03
4.000000e+01	4.000000e+01	4.000000e+00	-1.398886e+00	1.160503e-01	2.597904e-03
5.000000e+01	5.000000e+01	5.000000e+00	-1.398907e+00	1.177680e-01	2.576711e-03
6.000000e+01	6.000000e+01	6.000000e+00	-1.398913e+00	1.165964e-01	2.570733e-03
7.000000e+01	7.000000e+01	7.000000e+00	-1.398916e+00	1.179126e-01	2.568106e-03


==> dat/ex-afm-r20-tau=1e-02.dat <==
1.000000e+02	1.700000e+02	8.000000e+00	-1.401174e+00	1.622972e-02	3.100920e-04
2.000000e+02	2.700000e+02	9.000000e+00	-1.401199e+00	1.221855e-02	2.850309e-04
3.000000e+02	3.700000e+02	1.000000e+01	-1.401203e+00	1.198429e-02	2.814796e-04
4.000000e+02	4.700000e+02	1.100000e+01	-1.401204e+00	1.181852e-02	2.802127e-04
5.000000e+02	5.700000e+02	1.200000e+01	-1.401204e+00	1.165444e-02	2.796483e-04
6.000000e+02	6.700000e+02	1.300000e+01	-1.401205e+00	1.177607e-02	2.793852e-04
7.000000e+02	7.700000e+02	1.400000e+01	-1.401205e+00	1.168176e-02	2.792615e-04
8.000000e+02	8.700000e+02	1.500000e+01	-1.401205e+00	1.123921e-02	2.792031e-04
9.000000e+02	9.700000e+02	1.600000e+01	-1.401205e+00	1.276524e-02	2.791756e-04
1.000000e+03	1.070000e+03	1.700000e+01	-1.401205e+00	1.156543e-02	2.791625e-04
1.100000e+03	1.170000e+03	1.800000e+01	-1.401205e+00	1.206411e-02	2.791564e-04


==> dat/ex-afm-r20-tau=1e-03.dat <==
1.000000e+03	2.170000e+03	1.900000e+01	-1.401228e+00	1.575472e-03	2.564568e-04
2.000000e+03	3.170000e+03	2.000000e+01	-1.401228e+00	1.161817e-03	2.562596e-04
3.000000e+03	4.170000e+03	2.100000e+01	-1.401228e+00	1.088262e-03	2.562443e-04
4.000000e+03	5.170000e+03	2.200000e+01	-1.401228e+00	1.160647e-03	2.562407e-04
5.000000e+03	6.170000e+03	2.300000e+01	-1.401228e+00	1.154754e-03	2.562392e-04
6.000000e+03	7.170000e+03	2.400000e+01	-1.401228e+00	1.123479e-03	2.562385e-04


==> dat/ex-afm-r20-tau=1e-04.dat <==
1.000000e+04	1.717000e+04	2.500000e+01	-1.401228e+00	1.791602e-04	2.560134e-04
2.000000e+04	2.717000e+04	2.600000e+01	-1.401228e+00	1.345311e-04	2.560101e-04
3.000000e+04	3.717000e+04	2.700000e+01	-1.401228e+00	1.236667e-04	2.560094e-04
4.000000e+04	4.717000e+04	2.800000e+01	-1.401228e+00	1.198911e-04	2.560091e-04
5.000000e+04	5.717000e+04	2.900000e+01	-1.401228e+00	1.116557e-04	2.560089e-04
6.000000e+04	6.717000e+04	3.000000e+01	-1.401228e+00	1.263968e-04	2.560088e-04
7.000000e+04	7.717000e+04	3.100000e+01	-1.401228e+00	1.192141e-04	2.560088e-04
8.000000e+04	8.717000e+04	3.200000e+01	-1.401228e+00	1.137662e-04	2.560088e-04


==> dat/ex-afm-r20-tau=1e-05.dat <==
1.000000e+05	1.871700e+05	3.300000e+01	-1.401228e+00	2.000692e-05	2.560066e-04
2.000000e+05	2.871700e+05	3.400000e+01	-1.401228e+00	1.495800e-05	2.560065e-04
3.000000e+05	3.871700e+05	3.500000e+01	-1.401228e+00	1.325422e-05	2.560065e-04
4.000000e+05	4.871700e+05	3.600000e+01	-1.401228e+00	1.323775e-05	2.560065e-04
5.000000e+05	5.871700e+05	3.700000e+01	-1.401228e+00	1.169761e-05	2.560065e-04
6.000000e+05	6.871700e+05	3.800000e+01	-1.401228e+00	1.125616e-05	2.560064e-04
7.000000e+05	7.871700e+05	3.900000e+01	-1.401228e+00	1.268148e-05	2.560064e-04
8.000000e+05	8.871700e+05	4.000000e+01	-1.401228e+00	1.198919e-05	2.560064e-04
9.000000e+05	9.871700e+05	4.100000e+01	-1.401228e+00	1.279253e-05	2.560064e-04


==> dat/ex-afm-r30-svd.dat <==
1.000000e+00	6.962060e-01	6.962054e-01
2.000000e+00	6.962044e-01	6.962039e-01
3.000000e+00	8.608425e-02	8.608662e-02
4.000000e+00	8.608422e-02	8.608659e-02
5.000000e+00	8.608418e-02	8.608655e-02
6.000000e+00	8.608415e-02	8.608652e-02
7.000000e+00	1.997658e-02	1.997656e-02
8.000000e+00	1.997656e-02	1.997655e-02
9.000000e+00	5.708124e-03	5.708257e-03
1.000000e+01	5.708120e-03	5.708253e-03
1.100000e+01	5.708116e-03	5.708249e-03
1.200000e+01	5.708112e-03	5.708245e-03
1.300000e+01	1.631882e-03	1.631930e-03
1.400000e+01	1.631881e-03	1.631929e-03
1.500000e+01	1.631879e-03	1.631927e-03
1.600000e+01	1.631878e-03	1.631926e-03
1.700000e+01	1.469250e-03	1.469314e-03
1.800000e+01	1.469250e-03	1.469314e-03
1.900000e+01	1.469250e-03	1.469313e-03
2.000000e+01	1.469250e-03	1.469313e-03
2.100000e+01	1.469250e-03	1.469313e-03
2.200000e+01	1.469249e-03	1.469313e-03
2.300000e+01	1.020395e-03	1.020410e-03
2.400000e+01	1.020394e-03	1.020410e-03
2.500000e+01	3.757444e-04	3.757592e-04
2.600000e+01	3.757438e-04	3.757587e-04
2.700000e+01	2.297916e-04	2.297980e-04
2.800000e+01	2.297914e-04	2.297978e-04
2.900000e+01	2.297912e-04	2.297976e-04
3.000000e+01	2.297909e-04	2.297974e-04


==> dat/ex-afm-r30-tau=1e-01.dat <==
1.000000e+01	1.000000e+01	1.000000e+00	-1.318130e+00	8.191210e-01	8.335441e-02
2.000000e+01	2.000000e+01	2.000000e+00	-1.391299e+00	2.551627e-01	1.018487e-02
3.000000e+01	3.000000e+01	3.000000e+00	-1.398151e+00	1.692398e-01	3.332977e-03
4.000000e+01	4.000000e+01	4.000000e+00	-1.398961e+00	1.366431e-01	2.522736e-03
5.000000e+01	5.000000e+01	5.000000e+00	-1.399080e+00	1.284033e-01	2.404253e-03
6.000000e+01	6.000000e+01	6.000000e+00	-1.399105e+00	1.407569e-01	2.378613e-03
7.000000e+01	7.000000e+01	7.000000e+00	-1.399113e+00	1.552141e-01	2.370908e-03
8.000000e+01	8.000000e+01	8.000000e+00	-1.399116e+00	1.417712e-01	2.368003e-03


==> dat/ex-afm-r30-tau=1e-02.dat <==
1.000000e+02	1.800000e+02	9.000000e+00	-1.401427e+00	2.091011e-02	5.674166e-05
2.000000e+02	2.800000e+02	1.000000e+01	-1.401454e+00	1.530144e-02	3.035841e-05
3.000000e+02	3.800000e+02	1.100000e+01	-1.401458e+00	1.391346e-02	2.644614e-05
4.000000e+02	4.800000e+02	1.200000e+01	-1.401459e+00	1.484427e-02	2.512299e-05
5.000000e+02	5.800000e+02	1.300000e+01	-1.401459e+00	1.422934e-02	2.457774e-05
6.000000e+02	6.800000e+02	1.400000e+01	-1.401460e+00	1.374205e-02	2.434214e-05
7.000000e+02	7.800000e+02	1.500000e+01	-1.401460e+00	1.483762e-02	2.423900e-05
8.000000e+02	8.800000e+02	1.600000e+01	-1.401460e+00	1.420437e-02	2.419368e-05
9.000000e+02	9.800000e+02	1.700000e+01	-1.401460e+00	1.416185e-02	2.417373e-05


==> dat/ex-afm-r30-tau=1e-03.dat <==
1.000000e+03	1.980000e+03	1.800000e+01	-1.401483e+00	1.898121e-03	1.013311e-06
2.000000e+03	2.980000e+03	1.900000e+01	-1.401483e+00	1.502792e-03	7.826585e-07
3.000000e+03	3.980000e+03	2.000000e+01	-1.401483e+00	1.450695e-03	7.530906e-07
4.000000e+03	4.980000e+03	2.100000e+01	-1.401483e+00	1.429394e-03	7.434120e-07
5.000000e+03	5.980000e+03	2.200000e+01	-1.401483e+00	1.483594e-03	7.394334e-07
6.000000e+03	6.980000e+03	2.300000e+01	-1.401483e+00	1.480943e-03	7.377138e-07
7.000000e+03	7.980000e+03	2.400000e+01	-1.401483e+00	1.494181e-03	7.369609e-07


==> dat/ex-afm-r30-tau=1e-04.dat <==
1.000000e+04	1.798000e+04	2.500000e+01	-1.401484e+00	2.383421e-04	5.071614e-07
2.000000e+04	2.798000e+04	2.600000e+01	-1.401484e+00	1.734784e-04	5.036002e-07
3.000000e+04	3.798000e+04	2.700000e+01	-1.401484e+00	1.623289e-04	5.027534e-07
4.000000e+04	4.798000e+04	2.800000e+01	-1.401484e+00	1.648549e-04	5.024140e-07
5.000000e+04	5.798000e+04	2.900000e+01	-1.401484e+00	1.263545e-04	5.022674e-07
6.000000e+04	6.798000e+04	3.000000e+01	-1.401484e+00	1.508823e-04	5.022031e-07
7.000000e+04	7.798000e+04	3.100000e+01	-1.401484e+00	1.503780e-04	5.021748e-07
8.000000e+04	8.798000e+04	3.200000e+01	-1.401484e+00	1.238823e-04	5.021624e-07
9.000000e+04	9.798000e+04	3.300000e+01	-1.401484e+00	1.500913e-04	5.021569e-07
1.000000e+05	1.079800e+05	3.400000e+01	-1.401484e+00	1.324521e-04	5.021545e-07
1.100000e+05	1.179800e+05	3.500000e+01	-1.401484e+00	1.323001e-04	5.021535e-07


==> dat/ex-afm-r30-tau=1e-05.dat <==
1.000000e+05	2.179800e+05	3.600000e+01	-1.401484e+00	2.092763e-05	4.998344e-07
2.000000e+05	3.179800e+05	3.700000e+01	-1.401484e+00	1.351831e-05	4.998134e-07
3.000000e+05	4.179800e+05	3.800000e+01	-1.401484e+00	1.546673e-05	4.998114e-07
4.000000e+05	5.179800e+05	3.900000e+01	-1.401484e+00	1.386824e-05	4.998108e-07
5.000000e+05	6.179800e+05	4.000000e+01	-1.401484e+00	1.297634e-05	4.998106e-07
6.000000e+05	7.179800e+05	4.100000e+01	-1.401484e+00	1.496643e-05	4.998105e-07
7.000000e+05	8.179800e+05	4.200000e+01	-1.401484e+00	1.330736e-05	4.998105e-07
8.000000e+05	9.179800e+05	4.300000e+01	-1.401484e+00	1.330148e-05	4.998105e-07


==> dat/ex-afm-r60-svd.dat <==
1.000000e+00	6.962006e-01	6.962006e-01
2.000000e+00	6.961983e-01	6.961983e-01
3.000000e+00	8.609749e-02	8.609749e-02
4.000000e+00	8.609744e-02	8.609744e-02
5.000000e+00	8.609738e-02	8.609738e-02
6.000000e+00	8.609733e-02	8.609733e-02
7.000000e+00	2.001236e-02	2.001236e-02
8.000000e+00	2.001233e-02	2.001233e-02
9.000000e+00	5.768257e-03	5.768257e-03
1.000000e+01	5.768251e-03	5.768251e-03
1.100000e+01	5.768245e-03	5.768245e-03
1.200000e+01	5.768240e-03	5.768240e-03
1.300000e+01	1.664484e-03	1.664484e-03
1.400000e+01	1.664482e-03	1.664482e-03
1.500000e+01	1.664480e-03	1.664480e-03
1.600000e+01	1.664478e-03	1.664478e-03
1.700000e+01	1.487275e-03	1.487275e-03
1.800000e+01	1.487275e-03	1.487275e-03
1.900000e+01	1.487274e-03	1.487274e-03
2.000000e+01	1.487274e-03	1.487274e-03
2.100000e+01	1.487274e-03	1.487274e-03
2.200000e+01	1.487274e-03	1.487274e-03
2.300000e+01	1.102039e-03	1.102039e-03
2.400000e+01	1.102039e-03	1.102039e-03
2.500000e+01	4.080710e-04	4.080710e-04
2.600000e+01	4.080700e-04	4.080700e-04
2.700000e+01	2.993594e-04	2.993594e-04
2.800000e+01	2.993591e-04	2.993591e-04
2.900000e+01	2.993588e-04	2.993588e-04
3.000000e+01	2.993585e-04	2.993585e-04
3.100000e+01	9.428638e-05	9.428638e-05
3.200000e+01	9.428634e-05	9.428634e-05
3.300000e+01	9.428631e-05	9.428631e-05
3.400000e+01	9.428628e-05	9.428628e-05
3.500000e+01	9.428624e-05	9.428624e-05
3.600000e+01	9.428621e-05	9.428621e-05
3.700000e+01	7.906090e-05	7.906090e-05
3.800000e+01	7.906089e-05	7.906089e-05
3.900000e+01	7.906087e-05	7.906087e-05
4.000000e+01	7.906086e-05	7.906086e-05
4.100000e+01	6.529552e-05	6.529552e-05
4.200000e+01	6.529545e-05	6.529545e-05
4.300000e+01	5.640392e-05	5.640392e-05
4.400000e+01	5.640386e-05	5.640386e-05
4.500000e+01	5.640380e-05	5.640380e-05
4.600000e+01	5.640373e-05	5.640373e-05
4.700000e+01	4.125616e-05	4.125616e-05
4.800000e+01	4.125613e-05	4.125613e-05
4.900000e+01	1.808707e-05	1.808707e-05
5.000000e+01	1.808705e-05	1.808705e-05
5.100000e+01	1.523029e-05	1.523029e-05
5.200000e+01	1.523029e-05	1.523029e-05
5.300000e+01	1.523028e-05	1.523028e-05
5.400000e+01	1.523028e-05	1.523028e-05
5.500000e+01	1.084168e-05	1.084168e-05
5.600000e+01	1.084168e-05	1.084168e-05
5.700000e+01	1.084168e-05	1.084168e-05
5.800000e+01	1.084167e-05	1.084167e-05
5.900000e+01	1.084167e-05	1.084167e-05
6.000000e+01	1.084167e-05	1.084167e-05


==> dat/ex-afm-r60-tau=1e-01.dat <==
1.000000e+01	1.000000e+01	1.000000e+00	-1.326516e+00	3.016924e+00	7.496809e-02
2.000000e+01	2.000000e+01	2.000000e+00	-1.395506e+00	2.294055e-01	5.977679e-03
3.000000e+01	3.000000e+01	3.000000e+00	-1.398757e+00	1.441592e-01	2.726581e-03
4.000000e+01	4.000000e+01	4.000000e+00	-1.399071e+00	1.527370e-01	2.413518e-03
5.000000e+01	5.000000e+01	5.000000e+00	-1.399108e+00	1.481016e-01	2.376292e-03
6.000000e+01	6.000000e+01	6.000000e+00	-1.399115e+00	1.409516e-01	2.369218e-03
7.000000e+01	7.000000e+01	7.000000e+00	-1.399117e+00	1.349038e-01	2.366959e-03
8.000000e+01	8.000000e+01	8.000000e+00	-1.399118e+00	1.430037e-01	2.366178e-03
9.000000e+01	9.000000e+01	9.000000e+00	-1.399118e+00	1.422638e-01	2.366005e-03
1.000000e+02	1.000000e+02	1.000000e+01	-1.399118e+00	1.373438e-01	2.365895e-03


==> dat/ex-afm-r60-tau=1e-02.dat <==
1.000000e+02	2.000000e+02	1.100000e+01	-1.401440e+00	2.112729e-02	4.402347e-05
2.000000e+02	3.000000e+02	1.200000e+01	-1.401459e+00	1.618680e-02	2.501759e-05
3.000000e+02	4.000000e+02	1.300000e+01	-1.401460e+00	1.607843e-02	2.389538e-05
4.000000e+02	5.000000e+02	1.400000e+01	-1.401460e+00	1.483154e-02	2.373817e-05
5.000000e+02	6.000000e+02	1.500000e+01	-1.401460e+00	1.629735e-02	2.369768e-05
6.000000e+02	7.000000e+02	1.600000e+01	-1.401460e+00	1.647979e-02	2.368317e-05
7.000000e+02	8.000000e+02	1.700000e+01	-1.401460e+00	1.586701e-02	2.367725e-05


==> dat/ex-afm-r60-tau=1e-03.dat <==
1.000000e+03	1.800000e+03	1.800000e+01	-1.401484e+00	1.947903e-03	4.638843e-07
2.000000e+03	2.800000e+03	1.900000e+01	-1.401484e+00	1.688304e-03	2.652373e-07
3.000000e+03	3.800000e+03	2.000000e+01	-1.401484e+00	1.614758e-03	2.499266e-07
4.000000e+03	4.800000e+03	2.100000e+01	-1.401484e+00	1.663015e-03	2.465381e-07
5.000000e+03	5.800000e+03	2.200000e+01	-1.401484e+00	1.536120e-03	2.453321e-07
6.000000e+03	6.800000e+03	2.300000e+01	-1.401484e+00	1.470495e-03	2.448343e-07
7.000000e+03	7.800000e+03	2.400000e+01	-1.401484e+00	1.476633e-03	2.446197e-07
8.000000e+03	8.800000e+03	2.500000e+01	-1.401484e+00	1.641786e-03	2.445260e-07
9.000000e+03	9.800000e+03	2.600000e+01	-1.401484e+00	1.634236e-03	2.444849e-07


==> dat/ex-afm-r60-tau=1e-04.dat <==
1.000000e+04	1.980000e+04	2.700000e+01	-1.401484e+00	2.342284e-04	1.229582e-08
2.000000e+04	2.980000e+04	2.800000e+01	-1.401484e+00	1.498773e-04	1.034912e-08
3.000000e+04	3.980000e+04	2.900000e+01	-1.401484e+00	1.474151e-04	1.021188e-08
4.000000e+04	4.980000e+04	3.000000e+01	-1.401484e+00	1.670514e-04	1.018488e-08
5.000000e+04	5.980000e+04	3.100000e+01	-1.401484e+00	1.677324e-04	1.017582e-08
6.000000e+04	6.980000e+04	3.200000e+01	-1.401484e+00	1.627759e-04	1.017218e-08


==> dat/ex-afm-r60-tau=1e-05.dat <==
1.000000e+05	1.698000e+05	3.300000e+01	-1.401484e+00	2.484104e-05	7.860643e-09
2.000000e+05	2.698000e+05	3.400000e+01	-1.401484e+00	1.636614e-05	7.833874e-09
3.000000e+05	3.698000e+05	3.500000e+01	-1.401484e+00	1.477176e-05	7.829417e-09
4.000000e+05	4.698000e+05	3.600000e+01	-1.401484e+00	1.491942e-05	7.827775e-09
5.000000e+05	5.698000e+05	3.700000e+01	-1.401484e+00	1.373157e-05	7.827086e-09
6.000000e+05	6.698000e+05	3.800000e+01	-1.401484e+00	1.565814e-05	7.826793e-09
7.000000e+05	7.698000e+05	3.900000e+01	-1.401484e+00	1.679339e-05	7.826659e-09
8.000000e+05	8.698000e+05	4.000000e+01	-1.401484e+00	1.559344e-05	7.826596e-09


==> dat/ex-ising2-can-r10-tau=1e-02.dat <==
1.000000e+00	1.000000e+00	1.000000e-02	-7.611330e-01	6.179544e+00	1.365956e+00
2.000000e+00	2.000000e+00	2.000000e-02	-9.369674e-01	6.747545e+00	1.190121e+00
3.000000e+00	3.000000e+00	3.000000e-02	-1.113385e+00	7.047639e+00	1.013704e+00
4.000000e+00	4.000000e+00	4.000000e-02	-1.283667e+00	6.980126e+00	8.434221e-01
5.000000e+00	5.000000e+00	5.000000e-02	-1.440433e+00	6.545575e+00	6.866560e-01
6.000000e+00	6.000000e+00	6.000000e-02	-1.577794e+00	6.212018e+00	5.492951e-01
7.000000e+00	7.000000e+00	7.000000e-02	-1.692855e+00	5.588318e+00	4.342335e-01
8.000000e+00	8.000000e+00	8.000000e-02	-1.785825e+00	4.907680e+00	3.412634e-01
9.000000e+00	9.000000e+00	9.000000e-02	-1.859056e+00	4.374238e+00	2.680325e-01
1.000000e+01	1.000000e+01	1.000000e-01	-1.915848e+00	3.764524e+00	2.112404e-01
1.100000e+01	1.100000e+01	1.100000e-01	-1.959564e+00	3.234163e+00	1.675252e-01
1.200000e+01	1.200000e+01	1.200000e-01	-1.993163e+00	2.783022e+00	1.339253e-01
1.300000e+01	1.300000e+01	1.300000e-01	-2.019059e+00	2.403151e+00	1.080299e-01
1.400000e+01	1.400000e+01	1.400000e-01	-2.039126e+00	2.084629e+00	8.796265e-02
1.500000e+01	1.500000e+01	1.500000e-01	-2.054790e+00	1.818079e+00	7.229906e-02
1.600000e+01	1.600000e+01	1.600000e-01	-2.067117e+00	1.617261e+00	5.997154e-02
1.700000e+01	1.700000e+01	1.700000e-01	-2.076905e+00	1.535280e+00	5.018393e-02
1.800000e+01	1.800000e+01	1.800000e-01	-2.084746e+00	1.386433e+00	4.234269e-02
1.900000e+01	1.900000e+01	1.900000e-01	-2.091085e+00	1.231427e+00	3.600404e-02
2.000000e+01	2.000000e+01	2.000000e-01	-2.096254e+00	1.122937e+00	3.083462e-02
2.100000e+01	2.100000e+01	2.100000e-01	-2.100506e+00	9.639631e-01	2.658246e-02
2.200000e+01	2.200000e+01	2.200000e-01	-2.104033e+00	8.832179e-01	2.305587e-02
2.300000e+01	2.300000e+01	2.300000e-01	-2.106981e+00	8.119522e-01	2.010795e-02
2.400000e+01	2.400000e+01	2.400000e-01	-2.109464e+00	7.846448e-01	1.762530e-02
2.500000e+01	2.500000e+01	2.500000e-01	-2.111569e+00	7.292110e-01	1.551974e-02
2.600000e+01	2.600000e+01	2.600000e-01	-2.113367e+00	6.805623e-01	1.372216e-02
2.700000e+01	2.700000e+01	2.700000e-01	-2.114911e+00	6.375873e-01	1.217804e-02
2.800000e+01	2.800000e+01	2.800000e-01	-2.116245e+00	5.992425e-01	1.084401e-02
2.900000e+01	2.900000e+01	2.900000e-01	-2.117403e+00	5.645744e-01	9.685360e-03
3.000000e+01	3.000000e+01	3.000000e-01	-2.118415e+00	5.149374e-01	8.674092e-03
3.100000e+01	3.100000e+01	3.100000e-01	-2.119301e+00	4.951923e-01	7.787475e-03
3.200000e+01	3.200000e+01	3.200000e-01	-2.120082e+00	4.721700e-01	7.006927e-03
3.300000e+01	3.300000e+01	3.300000e-01	-2.120772e+00	4.534815e-01	6.317158e-03
3.400000e+01	3.400000e+01	3.400000e-01	-2.121383e+00	4.349452e-01	5.705508e-03
3.500000e+01	3.500000e+01	3.500000e-01	-2.121927e+00	4.165971e-01	5.161425e-03
3.600000e+01	3.600000e+01	3.600000e-01	-2.122413e+00	3.985428e-01	4.676067e-03
3.700000e+01	3.700000e+01	3.700000e-01	-2.122847e+00	3.809001e-01	4.241975e-03
3.800000e+01	3.800000e+01	3.800000e-01	-2.123236e+00	3.637677e-01	3.852826e-03
3.900000e+01	3.900000e+01	3.900000e-01	-2.123586e+00	3.472126e-01	3.503230e-03
4.000000e+01	4.000000e+01	4.000000e-01	-2.123900e+00	3.312695e-01	3.188567e-03
4.100000e+01	4.100000e+01	4.100000e-01	-2.124184e+00	3.159465e-01	2.904857e-03
4.200000e+01	4.200000e+01	4.200000e-01	-2.124440e+00	3.012320e-01	2.648657e-03
4.300000e+01	4.300000e+01	4.300000e-01	-2.124672e+00	2.871028e-01	2.416977e-03
4.400000e+01	4.400000e+01	4.400000e-01	-2.124882e+00	2.735321e-01	2.207204e-03
4.500000e+01	4.500000e+01	4.500000e-01	-2.125072e+00	2.604971e-01	2.017051e-03
4.600000e+01	4.600000e+01	4.600000e-01	-2.125244e+00	2.479869e-01	1.844506e-03
4.700000e+01	4.700000e+01	4.700000e-01	-2.125401e+00	2.442459e-01	1.687792e-03
4.800000e+01	4.800000e+01	4.800000e-01	-2.125543e+00	2.329946e-01	1.545340e-03
4.900000e+01	4.900000e+01	4.900000e-01	-2.125673e+00	2.222696e-01	1.415752e-03
5.000000e+01	5.000000e+01	5.000000e-01	-2.125791e+00	2.120849e-01	1.297787e-03
5.100000e+01	5.100000e+01	5.100000e-01	-2.125898e+00	2.024488e-01	1.190337e-03
5.200000e+01	5.200000e+01	5.200000e-01	-2.125996e+00	1.933564e-01	1.092409e-03
5.300000e+01	5.300000e+01	5.300000e-01	-2.126086e+00	1.798959e-01	1.003115e-03
5.400000e+01	5.400000e+01	5.400000e-01	-2.126167e+00	1.730507e-01	9.216562e-04
5.500000e+01	5.500000e+01	5.500000e-01	-2.126242e+00	1.664144e-01	8.473139e-04
5.600000e+01	5.600000e+01	5.600000e-01	-2.126309e+00	1.505864e-01	7.794409e-04
5.700000e+01	5.700000e+01	5.700000e-01	-2.126371e+00	1.435937e-01	7.174528e-04
5.800000e+01	5.800000e+01	5.800000e-01	-2.126428e+00	1.390927e-01	6.608215e-04
5.900000e+01	5.900000e+01	5.900000e-01	-2.126480e+00	1.247716e-01	6.090692e-04
6.000000e+01	6.000000e+01	6.000000e-01	-2.126527e+00	1.246524e-01	5.617630e-04
6.100000e+01	6.100000e+01	6.100000e-01	-2.126570e+00	1.233874e-01	5.185104e-04
6.200000e+01	6.200000e+01	6.200000e-01	-2.126610e+00	1.194942e-01	4.789552e-04
6.300000e+01	6.300000e+01	6.300000e-01	-2.126646e+00	1.153305e-01	4.427739e-04
6.400000e+01	6.400000e+01	6.400000e-01	-2.126679e+00	1.101637e-01	4.096724e-04
6.500000e+01	6.500000e+01	6.500000e-01	-2.126709e+00	1.101493e-01	3.793831e-04
6.600000e+01	6.600000e+01	6.600000e-01	-2.126737e+00	1.078203e-01	3.516626e-04
6.700000e+01	6.700000e+01	6.700000e-01	-2.126763e+00	1.034725e-01	3.262892e-04
6.800000e+01	6.800000e+01	6.800000e-01	-2.126786e+00	9.936404e-02	3.030607e-04
6.900000e+01	6.900000e+01	6.900000e-01	-2.126807e+00	9.542727e-02	2.817930e-04
7.000000e+01	7.000000e+01	7.000000e-01	-2.126827e+00	8.973033e-02	2.623182e-04
7.100000e+01	7.100000e+01	7.100000e-01	-2.126844e+00	8.648243e-02	2.444830e-04
7.200000e+01	7.200000e+01	7.200000e-01	-2.126861e+00	8.321056e-02	2.281476e-04
7.300000e+01	7.300000e+01	7.300000e-01	-2.126876e+00	7.991833e-02	2.131843e-04
7.400000e+01	7.400000e+01	7.400000e-01	-2.126889e+00	7.578887e-02	1.994764e-04
7.500000e+01	7.500000e+01	7.500000e-01	-2.126902e+00	7.203592e-02	1.869175e-04
7.600000e+01	7.600000e+01	7.600000e-01	-2.126913e+00	6.959362e-02	1.754103e-04
7.700000e+01	7.700000e+01	7.700000e-01	-2.126924e+00	6.729961e-02	1.648657e-04
7.800000e+01	7.800000e+01	7.800000e-01	-2.126934e+00	6.515045e-02	1.552024e-04
7.900000e+01	7.900000e+01	7.900000e-01	-2.126942e+00	6.313712e-02	1.463462e-04
8.000000e+01	8.000000e+01	8.000000e-01	-2.126951e+00	6.125001e-02	1.382290e-04
8.100000e+01	8.100000e+01	8.100000e-01	-2.126958e+00	5.948051e-02	1.307886e-04
8.200000e+01	8.200000e+01	8.200000e-01	-2.126965e+00	5.782130e-02	1.239680e-04
8.300000e+01	8.300000e+01	8.300000e-01	-2.126971e+00	5.626592e-02	1.177154e-04
8.400000e+01	8.400000e+01	8.400000e-01	-2.126977e+00	5.480836e-02	1.119829e-04
8.500000e+01	8.500000e+01	8.500000e-01	-2.126982e+00	5.344219e-02	1.067271e-04
8.600000e+01	8.600000e+01	8.600000e-01	-2.126987e+00	5.215929e-02	1.019079e-04
8.700000e+01	8.700000e+01	8.700000e-01	-2.126991e+00	5.087159e-02	9.748889e-05
8.800000e+01	8.800000e+01	8.800000e-01	-2.126995e+00	4.969376e-02	9.343658e-05
8.900000e+01	8.900000e+01	8.900000e-01	-2.126999e+00	4.602979e-02	8.972034e-05
9.000000e+01	9.000000e+01	9.000000e-01	-2.127003e+00	4.829462e-02	8.631212e-05
9.100000e+01	9.100000e+01	9.100000e-01	-2.127006e+00	4.902559e-02	8.318623e-05
9.200000e+01	9.200000e+01	9.200000e-01	-2.127009e+00	4.808962e-02	8.031914e-05
9.300000e+01	9.300000e+01	9.300000e-01	-2.127011e+00	4.718231e-02	7.768929e-05
9.400000e+01	9.400000e+01	9.400000e-01	-2.127014e+00	4.631060e-02	7.527694e-05
9.500000e+01	9.500000e+01	9.500000e-01	-2.127016e+00	4.546866e-02	7.306401e-05
9.600000e+01	9.600000e+01	9.600000e-01	-2.127018e+00	4.464934e-02	7.103390e-05
9.700000e+01	9.700000e+01	9.700000e-01	-2.127020e+00	4.384853e-02	6.917145e-05
9.800000e+01	9.800000e+01	9.800000e-01	-2.127021e+00	4.306672e-02	6.746272e-05
9.900000e+01	9.900000e+01	9.900000e-01	-2.127023e+00	4.230837e-02	6.589496e-05
1.000000e+02	1.000000e+02	1.000000e+00	-2.127024e+00	4.157990e-02	6.445649e-05


==> dat/ex-ising2-fixed1e2-r10-tau=1e-01.dat <==
1.000000e+00	1.000000e+00	1.000000e-01	-1.915215e+00	3.760258e+00	2.118738e-01
2.000000e+00	2.000000e+00	2.000000e-01	-2.093137e+00	1.130305e+00	3.395197e-02
3.000000e+00	3.000000e+00	3.000000e-01	-2.114431e+00	5.548354e-01	1.265818e-02
4.000000e+00	4.000000e+00	4.000000e-01	-2.119522e+00	4.346786e-01	7.566561e-03
5.000000e+00	5.000000e+00	5.000000e-01	-2.121252e+00	3.702262e-01	5.836579e-03
6.000000e+00	6.000000e+00	6.000000e-01	-2.121925e+00	3.652575e-01	5.163803e-03
7.000000e+00	7.000000e+00	7.000000e-01	-2.122200e+00	3.116530e-01	4.888839e-03
8.000000e+00	8.000000e+00	8.000000e-01	-2.122315e+00	3.053501e-01	4.774242e-03
9.000000e+00	9.000000e+00	9.000000e-01	-2.122363e+00	3.016621e-01	4.725990e-03
1.000000e+01	1.000000e+01	1.000000e+00	-2.122383e+00	2.985259e-01	4.705500e-03
1.100000e+01	1.100000e+01	1.100000e+00	-2.122392e+00	3.090482e-01	4.696728e-03
1.200000e+01	1.200000e+01	1.200000e+00	-2.122396e+00	3.108072e-01	4.692932e-03
1.300000e+01	1.300000e+01	1.300000e+00	-2.122398e+00	3.198587e-01	4.691267e-03
1.400000e+01	1.400000e+01	1.400000e+00	-2.122398e+00	2.834948e-01	4.690523e-03
1.500000e+01	1.500000e+01	1.500000e+00	-2.122399e+00	2.839492e-01	4.690183e-03
1.600000e+01	1.600000e+01	1.600000e+00	-2.122399e+00	2.834095e-01	4.690022e-03
1.700000e+01	1.700000e+01	1.700000e+00	-2.122399e+00	2.831650e-01	4.689943e-03
1.800000e+01	1.800000e+01	1.800000e+00	-2.122399e+00	2.832109e-01	4.689902e-03
1.900000e+01	1.900000e+01	1.900000e+00	-2.122399e+00	2.976935e-01	4.689880e-03
2.000000e+01	2.000000e+01	2.000000e+00	-2.122399e+00	3.010258e-01	4.689868e-03
2.100000e+01	2.100000e+01	2.100000e+00	-2.122399e+00	2.829803e-01	4.689860e-03
2.200000e+01	2.200000e+01	2.200000e+00	-2.122399e+00	2.835648e-01	4.689856e-03
2.300000e+01	2.300000e+01	2.300000e+00	-2.122399e+00	2.836139e-01	4.689853e-03
2.400000e+01	2.400000e+01	2.400000e+00	-2.122399e+00	2.836514e-01	4.689851e-03
2.500000e+01	2.500000e+01	2.500000e+00	-2.122399e+00	2.836825e-01	4.689850e-03
2.600000e+01	2.600000e+01	2.600000e+00	-2.122399e+00	2.837115e-01	4.689849e-03
2.700000e+01	2.700000e+01	2.700000e+00	-2.122399e+00	2.837420e-01	4.689848e-03
2.800000e+01	2.800000e+01	2.800000e+00	-2.122399e+00	3.001048e-01	4.689848e-03
2.900000e+01	2.900000e+01	2.900000e+00	-2.122399e+00	3.004551e-01	4.689848e-03
3.000000e+01	3.000000e+01	3.000000e+00	-2.122399e+00	3.005656e-01	4.689848e-03
3.100000e+01	3.100000e+01	3.100000e+00	-2.122399e+00	2.838921e-01	4.689848e-03
3.200000e+01	3.200000e+01	3.200000e+00	-2.122399e+00	2.839240e-01	4.689848e-03
3.300000e+01	3.300000e+01	3.300000e+00	-2.122399e+00	2.839520e-01	4.689848e-03
3.400000e+01	3.400000e+01	3.400000e+00	-2.122399e+00	2.839781e-01	4.689847e-03
3.500000e+01	3.500000e+01	3.500000e+00	-2.122399e+00	2.840037e-01	4.689847e-03
3.600000e+01	3.600000e+01	3.600000e+00	-2.122399e+00	2.840299e-01	4.689847e-03
3.700000e+01	3.700000e+01	3.700000e+00	-2.122399e+00	2.840600e-01	4.689847e-03
3.800000e+01	3.800000e+01	3.800000e+00	-2.122399e+00	2.841138e-01	4.689847e-03
3.900000e+01	3.900000e+01	3.900000e+00	-2.122399e+00	3.251529e-01	4.689847e-03
4.000000e+01	4.000000e+01	4.000000e+00	-2.122399e+00	3.270606e-01	4.689847e-03
4.100000e+01	4.100000e+01	4.100000e+00	-2.122399e+00	3.270237e-01	4.689847e-03
4.200000e+01	4.200000e+01	4.200000e+00	-2.122399e+00	3.270192e-01	4.689847e-03
4.300000e+01	4.300000e+01	4.300000e+00	-2.122399e+00	3.270203e-01	4.689847e-03
4.400000e+01	4.400000e+01	4.400000e+00	-2.122399e+00	3.270227e-01	4.689847e-03
4.500000e+01	4.500000e+01	4.500000e+00	-2.122399e+00	3.270260e-01	4.689847e-03
4.600000e+01	4.600000e+01	4.600000e+00	-2.122399e+00	3.270312e-01	4.689847e-03
4.700000e+01	4.700000e+01	4.700000e+00	-2.122399e+00	3.270417e-01	4.689847e-03
4.800000e+01	4.800000e+01	4.800000e+00	-2.122399e+00	3.270681e-01	4.689847e-03
4.900000e+01	4.900000e+01	4.900000e+00	-2.122399e+00	3.271386e-01	4.689847e-03
5.000000e+01	5.000000e+01	5.000000e+00	-2.122399e+00	3.272790e-01	4.689847e-03
5.100000e+01	5.100000e+01	5.100000e+00	-2.122399e+00	3.274093e-01	4.689847e-03
5.200000e+01	5.200000e+01	5.200000e+00	-2.122399e+00	3.274302e-01	4.689847e-03
5.300000e+01	5.300000e+01	5.300000e+00	-2.122399e+00	3.274028e-01	4.689847e-03
5.400000e+01	5.400000e+01	5.400000e+00	-2.122399e+00	3.137143e-01	4.689847e-03
5.500000e+01	5.500000e+01	5.500000e+00	-2.122399e+00	3.139104e-01	4.689847e-03
5.600000e+01	5.600000e+01	5.600000e+00	-2.122399e+00	3.140336e-01	4.689847e-03
5.700000e+01	5.700000e+01	5.700000e+00	-2.122399e+00	3.141018e-01	4.689847e-03
5.800000e+01	5.800000e+01	5.800000e+00	-2.122399e+00	3.141371e-01	4.689847e-03
5.900000e+01	5.900000e+01	5.900000e+00	-2.122399e+00	3.141545e-01	4.689847e-03
6.000000e+01	6.000000e+01	6.000000e+00	-2.122399e+00	3.141630e-01	4.689847e-03
6.100000e+01	6.100000e+01	6.100000e+00	-2.122399e+00	3.141671e-01	4.689847e-03
6.200000e+01	6.200000e+01	6.200000e+00	-2.122399e+00	3.141690e-01	4.689847e-03
6.300000e+01	6.300000e+01	6.300000e+00	-2.122399e+00	3.141699e-01	4.689847e-03
6.400000e+01	6.400000e+01	6.400000e+00	-2.122399e+00	3.141703e-01	4.689847e-03
6.500000e+01	6.500000e+01	6.500000e+00	-2.122399e+00	3.141705e-01	4.689847e-03
6.600000e+01	6.600000e+01	6.600000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.700000e+01	6.700000e+01	6.700000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.800000e+01	6.800000e+01	6.800000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.900000e+01	6.900000e+01	6.900000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
7.000000e+01	7.000000e+01	7.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.100000e+01	7.100000e+01	7.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.200000e+01	7.200000e+01	7.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.300000e+01	7.300000e+01	7.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.400000e+01	7.400000e+01	7.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.500000e+01	7.500000e+01	7.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.600000e+01	7.600000e+01	7.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.700000e+01	7.700000e+01	7.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.800000e+01	7.800000e+01	7.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.900000e+01	7.900000e+01	7.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.000000e+01	8.000000e+01	8.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.100000e+01	8.100000e+01	8.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.200000e+01	8.200000e+01	8.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.300000e+01	8.300000e+01	8.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.400000e+01	8.400000e+01	8.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.500000e+01	8.500000e+01	8.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.600000e+01	8.600000e+01	8.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.700000e+01	8.700000e+01	8.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.800000e+01	8.800000e+01	8.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.900000e+01	8.900000e+01	8.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.000000e+01	9.000000e+01	9.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.100000e+01	9.100000e+01	9.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.200000e+01	9.200000e+01	9.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.300000e+01	9.300000e+01	9.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.400000e+01	9.400000e+01	9.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.500000e+01	9.500000e+01	9.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.600000e+01	9.600000e+01	9.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.700000e+01	9.700000e+01	9.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.800000e+01	9.800000e+01	9.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.900000e+01	9.900000e+01	9.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
1.000000e+02	1.000000e+02	1.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03


==> dat/ex-ising2-fixed1e2-r10-tau=1e-02.dat <==
1.000000e+00	1.010000e+02	1.001000e+01	-2.123043e+00	2.632670e-01	4.046078e-03
2.000000e+00	1.020000e+02	1.002000e+01	-2.123594e+00	2.446855e-01	3.495262e-03
3.000000e+00	1.030000e+02	1.003000e+01	-2.124065e+00	2.276085e-01	3.023683e-03
4.000000e+00	1.040000e+02	1.004000e+01	-2.124469e+00	2.118964e-01	2.619660e-03
5.000000e+00	1.050000e+02	1.005000e+01	-2.124816e+00	1.974297e-01	2.273254e-03
6.000000e+00	1.060000e+02	1.006000e+01	-2.125113e+00	1.841053e-01	1.976008e-03
7.000000e+00	1.070000e+02	1.007000e+01	-2.125368e+00	1.718310e-01	1.720727e-03
8.000000e+00	1.080000e+02	1.008000e+01	-2.125588e+00	1.605237e-01	1.501283e-03
9.000000e+00	1.090000e+02	1.009000e+01	-2.125776e+00	1.501074e-01	1.312463e-03
1.000000e+01	1.100000e+02	1.010000e+01	-2.125939e+00	1.405123e-01	1.149825e-03
1.100000e+01	1.110000e+02	1.011000e+01	-2.126079e+00	1.316740e-01	1.009587e-03
1.200000e+01	1.120000e+02	1.012000e+01	-2.126200e+00	1.235333e-01	8.885255e-04
1.300000e+01	1.130000e+02	1.013000e+01	-2.126305e+00	1.160355e-01	7.838932e-04
1.400000e+01	1.140000e+02	1.014000e+01	-2.126395e+00	1.091301e-01	6.933473e-04
1.500000e+01	1.150000e+02	1.015000e+01	-2.126474e+00	1.027706e-01	6.148890e-04
1.600000e+01	1.160000e+02	1.016000e+01	-2.126542e+00	9.691403e-02	5.468123e-04
1.700000e+01	1.170000e+02	1.017000e+01	-2.126601e+00	9.152070e-02	4.876605e-04
1.800000e+01	1.180000e+02	1.018000e+01	-2.126653e+00	8.655409e-02	4.361887e-04
1.900000e+01	1.190000e+02	1.019000e+01	-2.126697e+00	8.198052e-02	3.913325e-04
2.000000e+01	1.200000e+02	1.020000e+01	-2.126737e+00	7.776894e-02	3.521814e-04
2.100000e+01	1.210000e+02	1.021000e+01	-2.126771e+00	7.389073e-02	3.179559e-04
2.200000e+01	1.220000e+02	1.022000e+01	-2.126801e+00	7.031953e-02	2.879880e-04
2.300000e+01	1.230000e+02	1.023000e+01	-2.126827e+00	6.703106e-02	2.617050e-04
2.400000e+01	1.240000e+02	1.024000e+01	-2.126850e+00	6.400295e-02	2.386155e-04
2.500000e+01	1.250000e+02	1.025000e+01	-2.126871e+00	6.121460e-02	2.182973e-04
2.600000e+01	1.260000e+02	1.026000e+01	-2.126888e+00	5.864702e-02	2.003874e-04
2.700000e+01	1.270000e+02	1.027000e+01	-2.126904e+00	5.628275e-02	1.845735e-04
2.800000e+01	1.280000e+02	1.028000e+01	-2.126918e+00	5.410570e-02	1.705865e-04
2.900000e+01	1.290000e+02	1.029000e+01	-2.126931e+00	5.210103e-02	1.581942e-04
3.000000e+01	1.300000e+02	1.030000e+01	-2.126942e+00	5.025511e-02	1.471963e-04
3.100000e+01	1.310000e+02	1.031000e+01	-2.126951e+00	4.855537e-02	1.374196e-04
3.200000e+01	1.320000e+02	1.032000e+01	-2.126960e+00	4.699024e-02	1.287140e-04
3.300000e+01	1.330000e+02	1.033000e+01	-2.126968e+00	4.554905e-02	1.209495e-04
3.400000e+01	1.340000e+02	1.034000e+01	-2.126975e+00	4.422200e-02	1.140134e-04
3.500000e+01	1.350000e+02	1.035000e+01	-2.126981e+00	4.300005e-02	1.078075e-04
3.600000e+01	1.360000e+02	1.036000e+01	-2.126987e+00	4.187487e-02	1.022465e-04
3.700000e+01	1.370000e+02	1.037000e+01	-2.126992e+00	4.083881e-02	9.725599e-05
3.800000e+01	1.380000e+02	1.038000e+01	-2.126996e+00	3.988482e-02	9.277102e-05
3.900000e+01	1.390000e+02	1.039000e+01	-2.127000e+00	3.900638e-02	8.873475e-05
4.000000e+01	1.400000e+02	1.040000e+01	-2.127004e+00	3.819752e-02	8.509744e-05
4.100000e+01	1.410000e+02	1.041000e+01	-2.127007e+00	3.745273e-02	8.181541e-05
4.200000e+01	1.420000e+02	1.042000e+01	-2.127010e+00	3.676694e-02	7.885030e-05
4.300000e+01	1.430000e+02	1.043000e+01	-2.127013e+00	3.613546e-02	7.616834e-05
4.400000e+01	1.440000e+02	1.044000e+01	-2.127015e+00	3.555401e-02	7.373976e-05
4.500000e+01	1.450000e+02	1.045000e+01	-2.127017e+00	3.501862e-02	7.153824e-05
4.600000e+01	1.460000e+02	1.046000e+01	-2.127019e+00	3.452564e-02	6.954052e-05
4.700000e+01	1.470000e+02	1.047000e+01	-2.127021e+00	3.407171e-02	6.772597e-05
4.800000e+01	1.480000e+02	1.048000e+01	-2.127023e+00	3.365373e-02	6.607628e-05
4.900000e+01	1.490000e+02	1.049000e+01	-2.127024e+00	3.326887e-02	6.457518e-05
5.000000e+01	1.500000e+02	1.050000e+01	-2.127026e+00	3.291450e-02	6.320815e-05
5.100000e+01	1.510000e+02	1.051000e+01	-2.127027e+00	3.258819e-02	6.196228e-05
5.200000e+01	1.520000e+02	1.052000e+01	-2.127028e+00	3.228774e-02	6.082598e-05
5.300000e+01	1.530000e+02	1.053000e+01	-2.127029e+00	3.201108e-02	5.978892e-05
5.400000e+01	1.540000e+02	1.054000e+01	-2.127030e+00	3.175634e-02	5.884183e-05
5.500000e+01	1.550000e+02	1.055000e+01	-2.127031e+00	3.152178e-02	5.797639e-05
5.600000e+01	1.560000e+02	1.056000e+01	-2.127032e+00	3.130580e-02	5.718510e-05
5.700000e+01	1.570000e+02	1.057000e+01	-2.127032e+00	3.110693e-02	5.646124e-05
5.800000e+01	1.580000e+02	1.058000e+01	-2.127033e+00	3.092382e-02	5.579873e-05
5.900000e+01	1.590000e+02	1.059000e+01	-2.127034e+00	3.075520e-02	5.519211e-05
6.000000e+01	1.600000e+02	1.060000e+01	-2.127034e+00	3.059995e-02	5.463641e-05
6.100000e+01	1.610000e+02	1.061000e+01	-2.127035e+00	3.045700e-02	5.412716e-05
6.200000e+01	1.620000e+02	1.062000e+01	-2.127035e+00	3.032537e-02	5.366031e-05
6.300000e+01	1.630000e+02	1.063000e+01	-2.127036e+00	3.020416e-02	5.323217e-05
6.400000e+01	1.640000e+02	1.064000e+01	-2.127036e+00	3.009256e-02	5.283942e-05
6.500000e+01	1.650000e+02	1.065000e+01	-2.127036e+00	2.998981e-02	5.247901e-05
6.600000e+01	1.660000e+02	1.066000e+01	-2.127037e+00	2.989519e-02	5.214820e-05
6.700000e+01	1.670000e+02	1.067000e+01	-2.127037e+00	2.980807e-02	5.184447e-05
6.800000e+01	1.680000e+02	1.068000e+01	-2.127037e+00	2.972785e-02	5.156555e-05
6.900000e+01	1.690000e+02	1.069000e+01	-2.127038e+00	2.965400e-02	5.130934e-05
7.000000e+01	1.700000e+02	1.070000e+01	-2.127038e+00	2.958599e-02	5.107396e-05
7.100000e+01	1.710000e+02	1.071000e+01	-2.127038e+00	2.952339e-02	5.085766e-05
7.200000e+01	1.720000e+02	1.072000e+01	-2.127038e+00	2.946576e-02	5.065886e-05
7.300000e+01	1.730000e+02	1.073000e+01	-2.127038e+00	2.941294e-02	5.047612e-05
7.400000e+01	1.740000e+02	1.074000e+01	-2.127039e+00	3.124271e-02	5.030812e-05
7.500000e+01	1.750000e+02	1.075000e+01	-2.127039e+00	3.120403e-02	5.015365e-05
7.600000e+01	1.760000e+02	1.076000e+01	-2.127039e+00	3.115716e-02	5.001159e-05
7.700000e+01	1.770000e+02	1.077000e+01	-2.127039e+00	3.287314e-02	4.988093e-05
7.800000e+01	1.780000e+02	1.078000e+01	-2.127039e+00	2.920408e-02	4.976075e-05
7.900000e+01	1.790000e+02	1.079000e+01	-2.127039e+00	2.917171e-02	4.965019e-05
8.000000e+01	1.800000e+02	1.080000e+01	-2.127039e+00	2.914193e-02	4.954848e-05
8.100000e+01	1.810000e+02	1.081000e+01	-2.127039e+00	2.911452e-02	4.945489e-05
8.200000e+01	1.820000e+02	1.082000e+01	-2.127039e+00	2.908928e-02	4.936877e-05
8.300000e+01	1.830000e+02	1.083000e+01	-2.127040e+00	2.906605e-02	4.928952e-05
8.400000e+01	1.840000e+02	1.084000e+01	-2.127040e+00	2.904467e-02	4.921659e-05
8.500000e+01	1.850000e+02	1.085000e+01	-2.127040e+00	2.902498e-02	4.914946e-05
8.600000e+01	1.860000e+02	1.086000e+01	-2.127040e+00	2.900686e-02	4.908767e-05
8.700000e+01	1.870000e+02	1.087000e+01	-2.127040e+00	2.899018e-02	4.903080e-05
8.800000e+01	1.880000e+02	1.088000e+01	-2.127040e+00	2.897482e-02	4.897845e-05
8.900000e+01	1.890000e+02	1.089000e+01	-2.127040e+00	2.896069e-02	4.893025e-05
9.000000e+01	1.900000e+02	1.090000e+01	-2.127040e+00	2.894768e-02	4.888588e-05
9.100000e+01	1.910000e+02	1.091000e+01	-2.127040e+00	2.893571e-02	4.884503e-05
9.200000e+01	1.920000e+02	1.092000e+01	-2.127040e+00	2.892469e-02	4.880742e-05
9.300000e+01	1.930000e+02	1.093000e+01	-2.127040e+00	2.891455e-02	4.877279e-05
9.400000e+01	1.940000e+02	1.094000e+01	-2.127040e+00	2.890522e-02	4.874090e-05
9.500000e+01	1.950000e+02	1.095000e+01	-2.127040e+00	2.889664e-02	4.871154e-05
9.600000e+01	1.960000e+02	1.096000e+01	-2.127040e+00	2.888874e-02	4.868451e-05
9.700000e+01	1.970000e+02	1.097000e+01	-2.127040e+00	2.888147e-02	4.865961e-05
9.800000e+01	1.980000e+02	1.098000e+01	-2.127040e+00	2.887478e-02	4.863669e-05
9.900000e+01	1.990000e+02	1.099000e+01	-2.127040e+00	2.886864e-02	4.861557e-05
1.000000e+02	2.000000e+02	1.100000e+01	-2.127040e+00	2.886298e-02	4.859613e-05


==> dat/ex-ising2-fixed1e2-r10-tau=1e-03.dat <==
1.000000e+00	2.010000e+02	1.100100e+01	-2.127041e+00	2.864907e-02	4.787850e-05
2.000000e+00	2.020000e+02	1.100200e+01	-2.127042e+00	2.843692e-02	4.717206e-05
3.000000e+00	2.030000e+02	1.100300e+01	-2.127042e+00	2.822653e-02	4.647663e-05
4.000000e+00	2.040000e+02	1.100400e+01	-2.127043e+00	2.801787e-02	4.579203e-05
5.000000e+00	2.050000e+02	1.100500e+01	-2.127044e+00	2.781093e-02	4.511810e-05
6.000000e+00	2.060000e+02	1.100600e+01	-2.127044e+00	2.760570e-02	4.445466e-05
7.000000e+00	2.070000e+02	1.100700e+01	-2.127045e+00	2.740216e-02	4.380154e-05
8.000000e+00	2.080000e+02	1.100800e+01	-2.127046e+00	2.720030e-02	4.315859e-05
9.000000e+00	2.090000e+02	1.100900e+01	-2.127046e+00	2.700010e-02	4.252563e-05
1.000000e+01	2.100000e+02	1.101000e+01	-2.127047e+00	2.680156e-02	4.190250e-05
1.100000e+01	2.110000e+02	1.101100e+01	-2.127048e+00	2.660465e-02	4.128906e-05
1.200000e+01	2.120000e+02	1.101200e+01	-2.127048e+00	2.640937e-02	4.068514e-05
1.300000e+01	2.130000e+02	1.101300e+01	-2.127049e+00	2.621569e-02	4.009059e-05
1.400000e+01	2.140000e+02	1.101400e+01	-2.127049e+00	2.602362e-02	3.950527e-05
1.500000e+01	2.150000e+02	1.101500e+01	-2.127050e+00	2.583313e-02	3.892903e-05
1.600000e+01	2.160000e+02	1.101600e+01	-2.127050e+00	2.564421e-02	3.836172e-05
1.700000e+01	2.170000e+02	1.101700e+01	-2.127051e+00	2.545684e-02	3.780320e-05
1.800000e+01	2.180000e+02	1.101800e+01	-2.127052e+00	2.527103e-02	3.725333e-05
1.900000e+01	2.190000e+02	1.101900e+01	-2.127052e+00	2.508674e-02	3.671197e-05
2.000000e+01	2.200000e+02	1.102000e+01	-2.127053e+00	2.490397e-02	3.617898e-05
2.100000e+01	2.210000e+02	1.102100e+01	-2.127053e+00	2.472271e-02	3.565424e-05
2.200000e+01	2.220000e+02	1.102200e+01	-2.127054e+00	2.454295e-02	3.513761e-05
2.300000e+01	2.230000e+02	1.102300e+01	-2.127054e+00	2.436466e-02	3.462897e-05
2.400000e+01	2.240000e+02	1.102400e+01	-2.127055e+00	2.418785e-02	3.412818e-05
2.500000e+01	2.250000e+02	1.102500e+01	-2.127055e+00	2.401250e-02	3.363512e-05
2.600000e+01	2.260000e+02	1.102600e+01	-2.127056e+00	2.383859e-02	3.314967e-05
2.700000e+01	2.270000e+02	1.102700e+01	-2.127056e+00	2.366611e-02	3.267170e-05
2.800000e+01	2.280000e+02	1.102800e+01	-2.127057e+00	2.349505e-02	3.220110e-05
2.900000e+01	2.290000e+02	1.102900e+01	-2.127057e+00	2.332541e-02	3.173776e-05
3.000000e+01	2.300000e+02	1.103000e+01	-2.127058e+00	2.315716e-02	3.128155e-05
3.100000e+01	2.310000e+02	1.103100e+01	-2.127058e+00	2.299030e-02	3.083236e-05
3.200000e+01	2.320000e+02	1.103200e+01	-2.127058e+00	2.282482e-02	3.039008e-05
3.300000e+01	2.330000e+02	1.103300e+01	-2.127059e+00	2.266070e-02	2.995461e-05
3.400000e+01	2.340000e+02	1.103400e+01	-2.127059e+00	2.249793e-02	2.952582e-05
3.500000e+01	2.350000e+02	1.103500e+01	-2.127060e+00	2.233651e-02	2.910363e-05
3.600000e+01	2.360000e+02	1.103600e+01	-2.127060e+00	2.217641e-02	2.868791e-05
3.700000e+01	2.370000e+02	1.103700e+01	-2.127061e+00	2.201764e-02	2.827858e-05
3.800000e+01	2.380000e+02	1.103800e+01	-2.127061e+00	2.186017e-02	2.787552e-05
3.900000e+01	2.390000e+02	1.103900e+01	-2.127061e+00	2.170400e-02	2.747864e-05
4.000000e+01	2.400000e+02	1.104000e+01	-2.127062e+00	2.154912e-02	2.708785e-05
4.100000e+01	2.410000e+02	1.104100e+01	-2.127062e+00	2.139552e-02	2.670304e-05
4.200000e+01	2.420000e+02	1.104200e+01	-2.127062e+00	2.124318e-02	2.632412e-05
4.300000e+01	2.430000e+02	1.104300e+01	-2.127063e+00	2.109209e-02	2.595099e-05
4.400000e+01	2.440000e+02	1.104400e+01	-2.127063e+00	2.094225e-02	2.558358e-05
4.500000e+01	2.450000e+02	1.104500e+01	-2.127064e+00	2.079365e-02	2.522177e-05
4.600000e+01	2.460000e+02	1.104600e+01	-2.127064e+00	2.064627e-02	2.486550e-05
4.700000e+01	2.470000e+02	1.104700e+01	-2.127064e+00	2.050010e-02	2.451466e-05
4.800000e+01	2.480000e+02	1.104800e+01	-2.127065e+00	2.035514e-02	2.416917e-05
4.900000e+01	2.490000e+02	1.104900e+01	-2.127065e+00	2.021138e-02	2.382896e-05
5.000000e+01	2.500000e+02	1.105000e+01	-2.127065e+00	2.006880e-02	2.349393e-05
5.100000e+01	2.510000e+02	1.105100e+01	-2.127066e+00	1.992739e-02	2.316400e-05
5.200000e+01	2.520000e+02	1.105200e+01	-2.127066e+00	1.978715e-02	2.283909e-05
5.300000e+01	2.530000e+02	1.105300e+01	-2.127066e+00	1.964806e-02	2.251913e-05
5.400000e+01	2.540000e+02	1.105400e+01	-2.127067e+00	1.951012e-02	2.220403e-05
5.500000e+01	2.550000e+02	1.105500e+01	-2.127067e+00	1.937332e-02	2.189373e-05
5.600000e+01	2.560000e+02	1.105600e+01	-2.127067e+00	1.923764e-02	2.158813e-05
5.700000e+01	2.570000e+02	1.105700e+01	-2.127068e+00	1.910308e-02	2.128718e-05
5.800000e+01	2.580000e+02	1.105800e+01	-2.127068e+00	1.896963e-02	2.099079e-05
5.900000e+01	2.590000e+02	1.105900e+01	-2.127068e+00	1.883728e-02	2.069889e-05
6.000000e+01	2.600000e+02	1.106000e+01	-2.127068e+00	1.870602e-02	2.041142e-05
6.100000e+01	2.610000e+02	1.106100e+01	-2.127069e+00	1.857584e-02	2.012830e-05
6.200000e+01	2.620000e+02	1.106200e+01	-2.127069e+00	1.844673e-02	1.984947e-05
6.300000e+01	2.630000e+02	1.106300e+01	-2.127069e+00	1.831869e-02	1.957485e-05
6.400000e+01	2.640000e+02	1.106400e+01	-2.127070e+00	1.819170e-02	1.930439e-05
6.500000e+01	2.650000e+02	1.106500e+01	-2.127070e+00	1.806576e-02	1.903801e-05
6.600000e+01	2.660000e+02	1.106600e+01	-2.127070e+00	1.794086e-02	1.877566e-05
6.700000e+01	2.670000e+02	1.106700e+01	-2.127070e+00	1.781698e-02	1.851726e-05
6.800000e+01	2.680000e+02	1.106800e+01	-2.127071e+00	1.769413e-02	1.826276e-05
6.900000e+01	2.690000e+02	1.106900e+01	-2.127071e+00	1.757228e-02	1.801210e-05
7.000000e+01	2.700000e+02	1.107000e+01	-2.127071e+00	1.745144e-02	1.776521e-05
7.100000e+01	2.710000e+02	1.107100e+01	-2.127071e+00	1.733160e-02	1.752204e-05
7.200000e+01	2.720000e+02	1.107200e+01	-2.127072e+00	1.721274e-02	1.728253e-05
7.300000e+01	2.730000e+02	1.107300e+01	-2.127072e+00	1.709486e-02	1.704662e-05
7.400000e+01	2.740000e+02	1.107400e+01	-2.127072e+00	1.697796e-02	1.681425e-05
7.500000e+01	2.750000e+02	1.107500e+01	-2.127072e+00	1.686201e-02	1.658537e-05
7.600000e+01	2.760000e+02	1.107600e+01	-2.127072e+00	1.674702e-02	1.635992e-05
7.700000e+01	2.770000e+02	1.107700e+01	-2.127073e+00	1.663298e-02	1.613786e-05
7.800000e+01	2.780000e+02	1.107800e+01	-2.127073e+00	1.651988e-02	1.591912e-05
7.900000e+01	2.790000e+02	1.107900e+01	-2.127073e+00	1.640770e-02	1.570366e-05
8.000000e+01	2.800000e+02	1.108000e+01	-2.127073e+00	1.629646e-02	1.549142e-05
8.100000e+01	2.810000e+02	1.108100e+01	-2.127074e+00	1.618612e-02	1.528236e-05
8.200000e+01	2.820000e+02	1.108200e+01	-2.127074e+00	1.607670e-02	1.507642e-05
8.300000e+01	2.830000e+02	1.108300e+01	-2.127074e+00	1.596818e-02	1.487356e-05
8.400000e+01	2.840000e+02	1.108400e+01	-2.127074e+00	1.586055e-02	1.467373e-05
8.500000e+01	2.850000e+02	1.108500e+01	-2.127074e+00	1.575381e-02	1.447687e-05
8.600000e+01	2.860000e+02	1.108600e+01	-2.127075e+00	1.564794e-02	1.428295e-05
8.700000e+01	2.870000e+02	1.108700e+01	-2.127075e+00	1.554295e-02	1.409192e-05
8.800000e+01	2.880000e+02	1.108800e+01	-2.127075e+00	1.543883e-02	1.390373e-05
8.900000e+01	2.890000e+02	1.108900e+01	-2.127075e+00	1.533556e-02	1.371834e-05
9.000000e+01	2.900000e+02	1.109000e+01	-2.127075e+00	1.523314e-02	1.353571e-05
9.100000e+01	2.910000e+02	1.109100e+01	-2.127075e+00	1.513156e-02	1.335579e-05
9.200000e+01	2.920000e+02	1.109200e+01	-2.127076e+00	1.503082e-02	1.317854e-05
9.300000e+01	2.930000e+02	1.109300e+01	-2.127076e+00	1.493091e-02	1.300392e-05
9.400000e+01	2.940000e+02	1.109400e+01	-2.127076e+00	1.483183e-02	1.283188e-05
9.500000e+01	2.950000e+02	1.109500e+01	-2.127076e+00	1.473355e-02	1.266240e-05
9.600000e+01	2.960000e+02	1.109600e+01	-2.127076e+00	1.463609e-02	1.249542e-05
9.700000e+01	2.970000e+02	1.109700e+01	-2.127076e+00	1.453943e-02	1.233091e-05
9.800000e+01	2.980000e+02	1.109800e+01	-2.127077e+00	1.444357e-02	1.216884e-05
9.900000e+01	2.990000e+02	1.109900e+01	-2.127077e+00	1.434849e-02	1.200915e-05
1.000000e+02	3.000000e+02	1.110000e+01	-2.127077e+00	1.425420e-02	1.185183e-05


==> dat/ex-ising2-fixed1e2-r10-tau=1e-04.dat <==
1.000000e+00	3.010000e+02	1.110010e+01	-2.127077e+00	1.424267e-02	1.183267e-05
2.000000e+00	3.020000e+02	1.110020e+01	-2.127077e+00	1.423116e-02	1.181354e-05
3.000000e+00	3.030000e+02	1.110030e+01	-2.127077e+00	1.421965e-02	1.179444e-05
4.000000e+00	3.040000e+02	1.110040e+01	-2.127077e+00	1.420815e-02	1.177537e-05
5.000000e+00	3.050000e+02	1.110050e+01	-2.127077e+00	1.419666e-02	1.175634e-05
6.000000e+00	3.060000e+02	1.110060e+01	-2.127077e+00	1.418518e-02	1.173733e-05
7.000000e+00	3.070000e+02	1.110070e+01	-2.127077e+00	1.417371e-02	1.171836e-05
8.000000e+00	3.080000e+02	1.110080e+01	-2.127077e+00	1.416225e-02	1.169941e-05
9.000000e+00	3.090000e+02	1.110090e+01	-2.127077e+00	1.415080e-02	1.168050e-05
1.000000e+01	3.100000e+02	1.110100e+01	-2.127077e+00	1.413936e-02	1.166162e-05
1.100000e+01	3.110000e+02	1.110110e+01	-2.127077e+00	1.412793e-02	1.164277e-05
1.200000e+01	3.120000e+02	1.110120e+01	-2.127077e+00	1.411651e-02	1.162395e-05
1.300000e+01	3.130000e+02	1.110130e+01	-2.127077e+00	1.410509e-02	1.160516e-05
1.400000e+01	3.140000e+02	1.110140e+01	-2.127077e+00	1.409369e-02	1.158641e-05
1.500000e+01	3.150000e+02	1.110150e+01	-2.127077e+00	1.408230e-02	1.156768e-05
1.600000e+01	3.160000e+02	1.110160e+01	-2.127077e+00	1.407091e-02	1.154898e-05
1.700000e+01	3.170000e+02	1.110170e+01	-2.127077e+00	1.405954e-02	1.153032e-05
1.800000e+01	3.180000e+02	1.110180e+01	-2.127077e+00	1.404817e-02	1.151168e-05
1.900000e+01	3.190000e+02	1.110190e+01	-2.127077e+00	1.403681e-02	1.149308e-05
2.000000e+01	3.200000e+02	1.110200e+01	-2.127077e+00	1.402547e-02	1.147450e-05
2.100000e+01	3.210000e+02	1.110210e+01	-2.127077e+00	1.401413e-02	1.145596e-05
2.200000e+01	3.220000e+02	1.110220e+01	-2.127077e+00	1.400280e-02	1.143744e-05
2.300000e+01	3.230000e+02	1.110230e+01	-2.127077e+00	1.399148e-02	1.141896e-05
2.400000e+01	3.240000e+02	1.110240e+01	-2.127077e+00	1.398017e-02	1.140051e-05
2.500000e+01	3.250000e+02	1.110250e+01	-2.127077e+00	1.396887e-02	1.138208e-05
2.600000e+01	3.260000e+02	1.110260e+01	-2.127077e+00	1.395758e-02	1.136369e-05
2.700000e+01	3.270000e+02	1.110270e+01	-2.127077e+00	1.394630e-02	1.134533e-05
2.800000e+01	3.280000e+02	1.110280e+01	-2.127077e+00	1.393503e-02	1.132700e-05
2.900000e+01	3.290000e+02	1.110290e+01	-2.127078e+00	1.392376e-02	1.130869e-05
3.000000e+01	3.300000e+02	1.110300e+01	-2.127078e+00	1.391251e-02	1.129042e-05
3.100000e+01	3.310000e+02	1.110310e+01	-2.127078e+00	1.390127e-02	1.127218e-05
3.200000e+01	3.320000e+02	1.110320e+01	-2.127078e+00	1.389003e-02	1.125396e-05
3.300000e+01	3.330000e+02	1.110330e+01	-2.127078e+00	1.387880e-02	1.123578e-05
3.400000e+01	3.340000e+02	1.110340e+01	-2.127078e+00	1.386759e-02	1.121762e-05
3.500000e+01	3.350000e+02	1.110350e+01	-2.127078e+00	1.385638e-02	1.119950e-05
3.600000e+01	3.360000e+02	1.110360e+01	-2.127078e+00	1.384518e-02	1.118141e-05
3.700000e+01	3.370000e+02	1.110370e+01	-2.127078e+00	1.383399e-02	1.116334e-05
3.800000e+01	3.380000e+02	1.110380e+01	-2.127078e+00	1.382281e-02	1.114530e-05
3.900000e+01	3.390000e+02	1.110390e+01	-2.127078e+00	1.381164e-02	1.112730e-05
4.000000e+01	3.400000e+02	1.110400e+01	-2.127078e+00	1.380048e-02	1.110932e-05
4.100000e+01	3.410000e+02	1.110410e+01	-2.127078e+00	1.378933e-02	1.109137e-05
4.200000e+01	3.420000e+02	1.110420e+01	-2.127078e+00	1.377819e-02	1.107346e-05
4.300000e+01	3.430000e+02	1.110430e+01	-2.127078e+00	1.376706e-02	1.105557e-05
4.400000e+01	3.440000e+02	1.110440e+01	-2.127078e+00	1.375593e-02	1.103771e-05
4.500000e+01	3.450000e+02	1.110450e+01	-2.127078e+00	1.374482e-02	1.101988e-05
4.600000e+01	3.460000e+02	1.110460e+01	-2.127078e+00	1.373371e-02	1.100208e-05
4.700000e+01	3.470000e+02	1.110470e+01	-2.127078e+00	1.372262e-02	1.098430e-05
4.800000e+01	3.480000e+02	1.110480e+01	-2.127078e+00	1.371153e-02	1.096656e-05
4.900000e+01	3.490000e+02	1.110490e+01	-2.127078e+00	1.370045e-02	1.094885e-05
5.000000e+01	3.500000e+02	1.110500e+01	-2.127078e+00	1.368938e-02	1.093116e-05
5.100000e+01	3.510000e+02	1.110510e+01	-2.127078e+00	1.367832e-02	1.091351e-05
5.200000e+01	3.520000e+02	1.110520e+01	-2.127078e+00	1.366727e-02	1.089588e-05
5.300000e+01	3.530000e+02	1.110530e+01	-2.127078e+00	1.365623e-02	1.087828e-05
5.400000e+01	3.540000e+02	1.110540e+01	-2.127078e+00	1.364520e-02	1.086071e-05
5.500000e+01	3.550000e+02	1.110550e+01	-2.127078e+00	1.363417e-02	1.084317e-05
5.600000e+01	3.560000e+02	1.110560e+01	-2.127078e+00	1.362316e-02	1.082566e-05
5.700000e+01	3.570000e+02	1.110570e+01	-2.127078e+00	1.361215e-02	1.080817e-05
5.800000e+01	3.580000e+02	1.110580e+01	-2.127078e+00	1.360116e-02	1.079072e-05
5.900000e+01	3.590000e+02	1.110590e+01	-2.127078e+00	1.359017e-02	1.077329e-05
6.000000e+01	3.600000e+02	1.110600e+01	-2.127078e+00	1.357919e-02	1.075589e-05
6.100000e+01	3.610000e+02	1.110610e+01	-2.127078e+00	1.356822e-02	1.073852e-05
6.200000e+01	3.620000e+02	1.110620e+01	-2.127078e+00	1.355726e-02	1.072118e-05
6.300000e+01	3.630000e+02	1.110630e+01	-2.127078e+00	1.354631e-02	1.070387e-05
6.400000e+01	3.640000e+02	1.110640e+01	-2.127078e+00	1.353537e-02	1.068658e-05
6.500000e+01	3.650000e+02	1.110650e+01	-2.127078e+00	1.352444e-02	1.066933e-05
6.600000e+01	3.660000e+02	1.110660e+01	-2.127078e+00	1.351352e-02	1.065210e-05
6.700000e+01	3.670000e+02	1.110670e+01	-2.127078e+00	1.350260e-02	1.063490e-05
6.800000e+01	3.680000e+02	1.110680e+01	-2.127078e+00	1.349170e-02	1.061773e-05
6.900000e+01	3.690000e+02	1.110690e+01	-2.127078e+00	1.348080e-02	1.060058e-05
7.000000e+01	3.700000e+02	1.110700e+01	-2.127078e+00	1.346991e-02	1.058347e-05
7.100000e+01	3.710000e+02	1.110710e+01	-2.127078e+00	1.345903e-02	1.056638e-05
7.200000e+01	3.720000e+02	1.110720e+01	-2.127078e+00	1.344816e-02	1.054932e-05
7.300000e+01	3.730000e+02	1.110730e+01	-2.127078e+00	1.343730e-02	1.053229e-05
7.400000e+01	3.740000e+02	1.110740e+01	-2.127078e+00	1.342645e-02	1.051528e-05
7.500000e+01	3.750000e+02	1.110750e+01	-2.127078e+00	1.341561e-02	1.049830e-05
7.600000e+01	3.760000e+02	1.110760e+01	-2.127078e+00	1.340478e-02	1.048135e-05
7.700000e+01	3.770000e+02	1.110770e+01	-2.127078e+00	1.339395e-02	1.046443e-05
7.800000e+01	3.780000e+02	1.110780e+01	-2.127078e+00	1.338314e-02	1.044754e-05
7.900000e+01	3.790000e+02	1.110790e+01	-2.127078e+00	1.337233e-02	1.043067e-05
8.000000e+01	3.800000e+02	1.110800e+01	-2.127078e+00	1.336153e-02	1.041384e-05
8.100000e+01	3.810000e+02	1.110810e+01	-2.127078e+00	1.335074e-02	1.039702e-05
8.200000e+01	3.820000e+02	1.110820e+01	-2.127078e+00	1.333996e-02	1.038024e-05
8.300000e+01	3.830000e+02	1.110830e+01	-2.127078e+00	1.332919e-02	1.036348e-05
8.400000e+01	3.840000e+02	1.110840e+01	-2.127078e+00	1.331843e-02	1.034676e-05
8.500000e+01	3.850000e+02	1.110850e+01	-2.127078e+00	1.330768e-02	1.033005e-05
8.600000e+01	3.860000e+02	1.110860e+01	-2.127079e+00	1.329693e-02	1.031338e-05
8.700000e+01	3.870000e+02	1.110870e+01	-2.127079e+00	1.328620e-02	1.029673e-05
8.800000e+01	3.880000e+02	1.110880e+01	-2.127079e+00	1.327547e-02	1.028011e-05
8.900000e+01	3.890000e+02	1.110890e+01	-2.127079e+00	1.326475e-02	1.026352e-05
9.000000e+01	3.900000e+02	1.110900e+01	-2.127079e+00	1.325404e-02	1.024696e-05
9.100000e+01	3.910000e+02	1.110910e+01	-2.127079e+00	1.324334e-02	1.023042e-05
9.200000e+01	3.920000e+02	1.110920e+01	-2.127079e+00	1.323265e-02	1.021391e-05
9.300000e+01	3.930000e+02	1.110930e+01	-2.127079e+00	1.322197e-02	1.019742e-05
9.400000e+01	3.940000e+02	1.110940e+01	-2.127079e+00	1.321130e-02	1.018096e-05
9.500000e+01	3.950000e+02	1.110950e+01	-2.127079e+00	1.320063e-02	1.016453e-05
9.600000e+01	3.960000e+02	1.110960e+01	-2.127079e+00	1.318998e-02	1.014813e-05
9.700000e+01	3.970000e+02	1.110970e+01	-2.127079e+00	1.317933e-02	1.013175e-05
9.800000e+01	3.980000e+02	1.110980e+01	-2.127079e+00	1.316869e-02	1.011540e-05
9.900000e+01	3.990000e+02	1.110990e+01	-2.127079e+00	1.315806e-02	1.009908e-05
1.000000e+02	4.000000e+02	1.111000e+01	-2.127079e+00	1.314744e-02	1.008278e-05


==> dat/ex-ising2-fixed1e2-r10-tau=1e-05.dat <==
1.000000e+00	4.010000e+02	1.111001e+01	-2.127079e+00	1.314636e-02	1.008112e-05
2.000000e+00	4.020000e+02	1.111002e+01	-2.127079e+00	1.314527e-02	1.007946e-05
3.000000e+00	4.030000e+02	1.111003e+01	-2.127079e+00	1.314419e-02	1.007780e-05
4.000000e+00	4.040000e+02	1.111004e+01	-2.127079e+00	1.314311e-02	1.007614e-05
5.000000e+00	4.050000e+02	1.111005e+01	-2.127079e+00	1.314203e-02	1.007448e-05
6.000000e+00	4.060000e+02	1.111006e+01	-2.127079e+00	1.314094e-02	1.007282e-05
7.000000e+00	4.070000e+02	1.111007e+01	-2.127079e+00	1.313986e-02	1.007116e-05
8.000000e+00	4.080000e+02	1.111008e+01	-2.127079e+00	1.313878e-02	1.006950e-05
9.000000e+00	4.090000e+02	1.111009e+01	-2.127079e+00	1.313770e-02	1.006784e-05
1.000000e+01	4.100000e+02	1.111010e+01	-2.127079e+00	1.313661e-02	1.006618e-05
1.100000e+01	4.110000e+02	1.111011e+01	-2.127079e+00	1.313553e-02	1.006452e-05
1.200000e+01	4.120000e+02	1.111012e+01	-2.127079e+00	1.313445e-02	1.006287e-05
1.300000e+01	4.130000e+02	1.111013e+01	-2.127079e+00	1.313337e-02	1.006121e-05
1.400000e+01	4.140000e+02	1.111014e+01	-2.127079e+00	1.313229e-02	1.005955e-05
1.500000e+01	4.150000e+02	1.111015e+01	-2.127079e+00	1.313121e-02	1.005789e-05
1.600000e+01	4.160000e+02	1.111016e+01	-2.127079e+00	1.313012e-02	1.005624e-05
1.700000e+01	4.170000e+02	1.111017e+01	-2.127079e+00	1.312904e-02	1.005458e-05
1.800000e+01	4.180000e+02	1.111018e+01	-2.127079e+00	1.312796e-02	1.005292e-05
1.900000e+01	4.190000e+02	1.111019e+01	-2.127079e+00	1.312688e-02	1.005127e-05
2.000000e+01	4.200000e+02	1.111020e+01	-2.127079e+00	1.312580e-02	1.004961e-05
2.100000e+01	4.210000e+02	1.111021e+01	-2.127079e+00	1.312472e-02	1.004796e-05
2.200000e+01	4.220000e+02	1.111022e+01	-2.127079e+00	1.312364e-02	1.004630e-05
2.300000e+01	4.230000e+02	1.111023e+01	-2.127079e+00	1.312255e-02	1.004465e-05
2.400000e+01	4.240000e+02	1.111024e+01	-2.127079e+00	1.312147e-02	1.004299e-05
2.500000e+01	4.250000e+02	1.111025e+01	-2.127079e+00	1.312039e-02	1.004134e-05
2.600000e+01	4.260000e+02	1.111026e+01	-2.127079e+00	1.311931e-02	1.003968e-05
2.700000e+01	4.270000e+02	1.111027e+01	-2.127079e+00	1.311823e-02	1.003803e-05
2.800000e+01	4.280000e+02	1.111028e+01	-2.127079e+00	1.311715e-02	1.003637e-05
2.900000e+01	4.290000e+02	1.111029e+01	-2.127079e+00	1.311607e-02	1.003472e-05
3.000000e+01	4.300000e+02	1.111030e+01	-2.127079e+00	1.311499e-02	1.003307e-05
3.100000e+01	4.310000e+02	1.111031e+01	-2.127079e+00	1.311391e-02	1.003142e-05
3.200000e+01	4.320000e+02	1.111032e+01	-2.127079e+00	1.311283e-02	1.002976e-05
3.300000e+01	4.330000e+02	1.111033e+01	-2.127079e+00	1.311175e-02	1.002811e-05
3.400000e+01	4.340000e+02	1.111034e+01	-2.127079e+00	1.311067e-02	1.002646e-05
3.500000e+01	4.350000e+02	1.111035e+01	-2.127079e+00	1.310959e-02	1.002481e-05
3.600000e+01	4.360000e+02	1.111036e+01	-2.127079e+00	1.310851e-02	1.002316e-05
3.700000e+01	4.370000e+02	1.111037e+01	-2.127079e+00	1.310743e-02	1.002150e-05
3.800000e+01	4.380000e+02	1.111038e+01	-2.127079e+00	1.310635e-02	1.001985e-05
3.900000e+01	4.390000e+02	1.111039e+01	-2.127079e+00	1.310527e-02	1.001820e-05
4.000000e+01	4.400000e+02	1.111040e+01	-2.127079e+00	1.310419e-02	1.001655e-05
4.100000e+01	4.410000e+02	1.111041e+01	-2.127079e+00	1.310311e-02	1.001490e-05
4.200000e+01	4.420000e+02	1.111042e+01	-2.127079e+00	1.310203e-02	1.001325e-05
4.300000e+01	4.430000e+02	1.111043e+01	-2.127079e+00	1.310095e-02	1.001160e-05
4.400000e+01	4.440000e+02	1.111044e+01	-2.127079e+00	1.309987e-02	1.000995e-05
4.500000e+01	4.450000e+02	1.111045e+01	-2.127079e+00	1.309879e-02	1.000830e-05
4.600000e+01	4.460000e+02	1.111046e+01	-2.127079e+00	1.309772e-02	1.000666e-05
4.700000e+01	4.470000e+02	1.111047e+01	-2.127079e+00	1.309664e-02	1.000501e-05
4.800000e+01	4.480000e+02	1.111048e+01	-2.127079e+00	1.309556e-02	1.000336e-05
4.900000e+01	4.490000e+02	1.111049e+01	-2.127079e+00	1.309448e-02	1.000171e-05
5.000000e+01	4.500000e+02	1.111050e+01	-2.127079e+00	1.309340e-02	1.000006e-05
5.100000e+01	4.510000e+02	1.111051e+01	-2.127079e+00	1.309232e-02	9.998415e-06
5.200000e+01	4.520000e+02	1.111052e+01	-2.127079e+00	1.309124e-02	9.996768e-06
5.300000e+01	4.530000e+02	1.111053e+01	-2.127079e+00	1.309017e-02	9.995121e-06
5.400000e+01	4.540000e+02	1.111054e+01	-2.127079e+00	1.308909e-02	9.993475e-06
5.500000e+01	4.550000e+02	1.111055e+01	-2.127079e+00	1.308801e-02	9.991828e-06
5.600000e+01	4.560000e+02	1.111056e+01	-2.127079e+00	1.308693e-02	9.990182e-06
5.700000e+01	4.570000e+02	1.111057e+01	-2.127079e+00	1.308585e-02	9.988537e-06
5.800000e+01	4.580000e+02	1.111058e+01	-2.127079e+00	1.308477e-02	9.986891e-06
5.900000e+01	4.590000e+02	1.111059e+01	-2.127079e+00	1.308370e-02	9.985246e-06
6.000000e+01	4.600000e+02	1.111060e+01	-2.127079e+00	1.308262e-02	9.983601e-06
6.100000e+01	4.610000e+02	1.111061e+01	-2.127079e+00	1.308154e-02	9.981956e-06
6.200000e+01	4.620000e+02	1.111062e+01	-2.127079e+00	1.308046e-02	9.980312e-06
6.300000e+01	4.630000e+02	1.111063e+01	-2.127079e+00	1.307939e-02	9.978668e-06
6.400000e+01	4.640000e+02	1.111064e+01	-2.127079e+00	1.307831e-02	9.977024e-06
6.500000e+01	4.650000e+02	1.111065e+01	-2.127079e+00	1.307723e-02	9.975380e-06
6.600000e+01	4.660000e+02	1.111066e+01	-2.127079e+00	1.307615e-02	9.973737e-06
6.700000e+01	4.670000e+02	1.111067e+01	-2.127079e+00	1.307508e-02	9.972094e-06
6.800000e+01	4.680000e+02	1.111068e+01	-2.127079e+00	1.307400e-02	9.970451e-06
6.900000e+01	4.690000e+02	1.111069e+01	-2.127079e+00	1.307292e-02	9.968809e-06
7.000000e+01	4.700000e+02	1.111070e+01	-2.127079e+00	1.307185e-02	9.967166e-06
7.100000e+01	4.710000e+02	1.111071e+01	-2.127079e+00	1.307077e-02	9.965524e-06
7.200000e+01	4.720000e+02	1.111072e+01	-2.127079e+00	1.306969e-02	9.963883e-06
7.300000e+01	4.730000e+02	1.111073e+01	-2.127079e+00	1.306862e-02	9.962241e-06
7.400000e+01	4.740000e+02	1.111074e+01	-2.127079e+00	1.306754e-02	9.960600e-06
7.500000e+01	4.750000e+02	1.111075e+01	-2.127079e+00	1.306646e-02	9.958959e-06
7.600000e+01	4.760000e+02	1.111076e+01	-2.127079e+00	1.306539e-02	9.957318e-06
7.700000e+01	4.770000e+02	1.111077e+01	-2.127079e+00	1.306431e-02	9.955678e-06
7.800000e+01	4.780000e+02	1.111078e+01	-2.127079e+00	1.306324e-02	9.954038e-06
7.900000e+01	4.790000e+02	1.111079e+01	-2.127079e+00	1.306216e-02	9.952398e-06
8.000000e+01	4.800000e+02	1.111080e+01	-2.127079e+00	1.306108e-02	9.950759e-06
8.100000e+01	4.810000e+02	1.111081e+01	-2.127079e+00	1.306001e-02	9.949119e-06
8.200000e+01	4.820000e+02	1.111082e+01	-2.127079e+00	1.305893e-02	9.947480e-06
8.300000e+01	4.830000e+02	1.111083e+01	-2.127079e+00	1.305786e-02	9.945842e-06
8.400000e+01	4.840000e+02	1.111084e+01	-2.127079e+00	1.305678e-02	9.944203e-06
8.500000e+01	4.850000e+02	1.111085e+01	-2.127079e+00	1.305571e-02	9.942565e-06
8.600000e+01	4.860000e+02	1.111086e+01	-2.127079e+00	1.305463e-02	9.940927e-06
8.700000e+01	4.870000e+02	1.111087e+01	-2.127079e+00	1.305355e-02	9.939289e-06
8.800000e+01	4.880000e+02	1.111088e+01	-2.127079e+00	1.305248e-02	9.937652e-06
8.900000e+01	4.890000e+02	1.111089e+01	-2.127079e+00	1.305140e-02	9.936015e-06
9.000000e+01	4.900000e+02	1.111090e+01	-2.127079e+00	1.305033e-02	9.934378e-06
9.100000e+01	4.910000e+02	1.111091e+01	-2.127079e+00	1.304925e-02	9.932742e-06
9.200000e+01	4.920000e+02	1.111092e+01	-2.127079e+00	1.304818e-02	9.931105e-06
9.300000e+01	4.930000e+02	1.111093e+01	-2.127079e+00	1.304710e-02	9.929469e-06
9.400000e+01	4.940000e+02	1.111094e+01	-2.127079e+00	1.304603e-02	9.927834e-06
9.500000e+01	4.950000e+02	1.111095e+01	-2.127079e+00	1.304496e-02	9.926198e-06
9.600000e+01	4.960000e+02	1.111096e+01	-2.127079e+00	1.304388e-02	9.924563e-06
9.700000e+01	4.970000e+02	1.111097e+01	-2.127079e+00	1.304281e-02	9.922928e-06
9.800000e+01	4.980000e+02	1.111098e+01	-2.127079e+00	1.304173e-02	9.921293e-06
9.900000e+01	4.990000e+02	1.111099e+01	-2.127079e+00	1.304066e-02	9.919659e-06
1.000000e+02	5.000000e+02	1.111100e+01	-2.127079e+00	1.303958e-02	9.918025e-06


==> dat/ex-ising2-fixed1e3-r10-tau=1e-01.dat <==
1.000000e+00	1.000000e+00	1.000000e-01	-1.915215e+00	3.760258e+00	2.118738e-01
2.000000e+00	2.000000e+00	2.000000e-01	-2.093137e+00	1.130305e+00	3.395197e-02
3.000000e+00	3.000000e+00	3.000000e-01	-2.114431e+00	5.548354e-01	1.265818e-02
4.000000e+00	4.000000e+00	4.000000e-01	-2.119522e+00	4.346786e-01	7.566561e-03
5.000000e+00	5.000000e+00	5.000000e-01	-2.121252e+00	3.702262e-01	5.836579e-03
6.000000e+00	6.000000e+00	6.000000e-01	-2.121925e+00	3.652575e-01	5.163803e-03
7.000000e+00	7.000000e+00	7.000000e-01	-2.122200e+00	3.116530e-01	4.888839e-03
8.000000e+00	8.000000e+00	8.000000e-01	-2.122315e+00	3.053501e-01	4.774242e-03
9.000000e+00	9.000000e+00	9.000000e-01	-2.122363e+00	3.016621e-01	4.725990e-03
1.000000e+01	1.000000e+01	1.000000e+00	-2.122383e+00	2.985259e-01	4.705500e-03
1.100000e+01	1.100000e+01	1.100000e+00	-2.122392e+00	3.090482e-01	4.696728e-03
1.200000e+01	1.200000e+01	1.200000e+00	-2.122396e+00	3.108072e-01	4.692932e-03
1.300000e+01	1.300000e+01	1.300000e+00	-2.122398e+00	3.198587e-01	4.691267e-03
1.400000e+01	1.400000e+01	1.400000e+00	-2.122398e+00	2.834948e-01	4.690523e-03
1.500000e+01	1.500000e+01	1.500000e+00	-2.122399e+00	2.839492e-01	4.690183e-03
1.600000e+01	1.600000e+01	1.600000e+00	-2.122399e+00	2.834095e-01	4.690022e-03
1.700000e+01	1.700000e+01	1.700000e+00	-2.122399e+00	2.831650e-01	4.689943e-03
1.800000e+01	1.800000e+01	1.800000e+00	-2.122399e+00	2.832109e-01	4.689902e-03
1.900000e+01	1.900000e+01	1.900000e+00	-2.122399e+00	2.976935e-01	4.689880e-03
2.000000e+01	2.000000e+01	2.000000e+00	-2.122399e+00	3.010258e-01	4.689868e-03
2.100000e+01	2.100000e+01	2.100000e+00	-2.122399e+00	2.829803e-01	4.689860e-03
2.200000e+01	2.200000e+01	2.200000e+00	-2.122399e+00	2.835648e-01	4.689856e-03
2.300000e+01	2.300000e+01	2.300000e+00	-2.122399e+00	2.836139e-01	4.689853e-03
2.400000e+01	2.400000e+01	2.400000e+00	-2.122399e+00	2.836514e-01	4.689851e-03
2.500000e+01	2.500000e+01	2.500000e+00	-2.122399e+00	2.836825e-01	4.689850e-03
2.600000e+01	2.600000e+01	2.600000e+00	-2.122399e+00	2.837115e-01	4.689849e-03
2.700000e+01	2.700000e+01	2.700000e+00	-2.122399e+00	2.837420e-01	4.689848e-03
2.800000e+01	2.800000e+01	2.800000e+00	-2.122399e+00	3.001048e-01	4.689848e-03
2.900000e+01	2.900000e+01	2.900000e+00	-2.122399e+00	3.004551e-01	4.689848e-03
3.000000e+01	3.000000e+01	3.000000e+00	-2.122399e+00	3.005656e-01	4.689848e-03
3.100000e+01	3.100000e+01	3.100000e+00	-2.122399e+00	2.838921e-01	4.689848e-03
3.200000e+01	3.200000e+01	3.200000e+00	-2.122399e+00	2.839240e-01	4.689848e-03
3.300000e+01	3.300000e+01	3.300000e+00	-2.122399e+00	2.839520e-01	4.689848e-03
3.400000e+01	3.400000e+01	3.400000e+00	-2.122399e+00	2.839781e-01	4.689847e-03
3.500000e+01	3.500000e+01	3.500000e+00	-2.122399e+00	2.840037e-01	4.689847e-03
3.600000e+01	3.600000e+01	3.600000e+00	-2.122399e+00	2.840299e-01	4.689847e-03
3.700000e+01	3.700000e+01	3.700000e+00	-2.122399e+00	2.840600e-01	4.689847e-03
3.800000e+01	3.800000e+01	3.800000e+00	-2.122399e+00	2.841138e-01	4.689847e-03
3.900000e+01	3.900000e+01	3.900000e+00	-2.122399e+00	3.251529e-01	4.689847e-03
4.000000e+01	4.000000e+01	4.000000e+00	-2.122399e+00	3.270606e-01	4.689847e-03
4.100000e+01	4.100000e+01	4.100000e+00	-2.122399e+00	3.270237e-01	4.689847e-03
4.200000e+01	4.200000e+01	4.200000e+00	-2.122399e+00	3.270192e-01	4.689847e-03
4.300000e+01	4.300000e+01	4.300000e+00	-2.122399e+00	3.270203e-01	4.689847e-03
4.400000e+01	4.400000e+01	4.400000e+00	-2.122399e+00	3.270227e-01	4.689847e-03
4.500000e+01	4.500000e+01	4.500000e+00	-2.122399e+00	3.270260e-01	4.689847e-03
4.600000e+01	4.600000e+01	4.600000e+00	-2.122399e+00	3.270312e-01	4.689847e-03
4.700000e+01	4.700000e+01	4.700000e+00	-2.122399e+00	3.270417e-01	4.689847e-03
4.800000e+01	4.800000e+01	4.800000e+00	-2.122399e+00	3.270681e-01	4.689847e-03
4.900000e+01	4.900000e+01	4.900000e+00	-2.122399e+00	3.271386e-01	4.689847e-03
5.000000e+01	5.000000e+01	5.000000e+00	-2.122399e+00	3.272790e-01	4.689847e-03
5.100000e+01	5.100000e+01	5.100000e+00	-2.122399e+00	3.274093e-01	4.689847e-03
5.200000e+01	5.200000e+01	5.200000e+00	-2.122399e+00	3.274302e-01	4.689847e-03
5.300000e+01	5.300000e+01	5.300000e+00	-2.122399e+00	3.274028e-01	4.689847e-03
5.400000e+01	5.400000e+01	5.400000e+00	-2.122399e+00	3.137143e-01	4.689847e-03
5.500000e+01	5.500000e+01	5.500000e+00	-2.122399e+00	3.139104e-01	4.689847e-03
5.600000e+01	5.600000e+01	5.600000e+00	-2.122399e+00	3.140336e-01	4.689847e-03
5.700000e+01	5.700000e+01	5.700000e+00	-2.122399e+00	3.141018e-01	4.689847e-03
5.800000e+01	5.800000e+01	5.800000e+00	-2.122399e+00	3.141371e-01	4.689847e-03
5.900000e+01	5.900000e+01	5.900000e+00	-2.122399e+00	3.141545e-01	4.689847e-03
6.000000e+01	6.000000e+01	6.000000e+00	-2.122399e+00	3.141630e-01	4.689847e-03
6.100000e+01	6.100000e+01	6.100000e+00	-2.122399e+00	3.141671e-01	4.689847e-03
6.200000e+01	6.200000e+01	6.200000e+00	-2.122399e+00	3.141690e-01	4.689847e-03
6.300000e+01	6.300000e+01	6.300000e+00	-2.122399e+00	3.141699e-01	4.689847e-03
6.400000e+01	6.400000e+01	6.400000e+00	-2.122399e+00	3.141703e-01	4.689847e-03
6.500000e+01	6.500000e+01	6.500000e+00	-2.122399e+00	3.141705e-01	4.689847e-03
6.600000e+01	6.600000e+01	6.600000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.700000e+01	6.700000e+01	6.700000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.800000e+01	6.800000e+01	6.800000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
6.900000e+01	6.900000e+01	6.900000e+00	-2.122399e+00	3.141707e-01	4.689847e-03
7.000000e+01	7.000000e+01	7.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.100000e+01	7.100000e+01	7.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.200000e+01	7.200000e+01	7.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.300000e+01	7.300000e+01	7.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.400000e+01	7.400000e+01	7.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.500000e+01	7.500000e+01	7.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.600000e+01	7.600000e+01	7.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.700000e+01	7.700000e+01	7.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.800000e+01	7.800000e+01	7.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
7.900000e+01	7.900000e+01	7.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.000000e+01	8.000000e+01	8.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.100000e+01	8.100000e+01	8.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.200000e+01	8.200000e+01	8.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.300000e+01	8.300000e+01	8.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.400000e+01	8.400000e+01	8.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.500000e+01	8.500000e+01	8.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.600000e+01	8.600000e+01	8.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.700000e+01	8.700000e+01	8.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.800000e+01	8.800000e+01	8.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
8.900000e+01	8.900000e+01	8.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.000000e+01	9.000000e+01	9.000000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.100000e+01	9.100000e+01	9.100000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.200000e+01	9.200000e+01	9.200000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.300000e+01	9.300000e+01	9.300000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.400000e+01	9.400000e+01	9.400000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.500000e+01	9.500000e+01	9.500000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.600000e+01	9.600000e+01	9.600000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.700000e+01	9.700000e+01	9.700000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.800000e+01	9.800000e+01	9.800000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
9.900000e+01	9.900000e+01	9.900000e+00	-2.122399e+00	3.141708e-01	4.689847e-03
1.000000e+02	1.000000e+02	1.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.010000e+02	1.010000e+02	1.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.020000e+02	1.020000e+02	1.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.030000e+02	1.030000e+02	1.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.040000e+02	1.040000e+02	1.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.050000e+02	1.050000e+02	1.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.060000e+02	1.060000e+02	1.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.070000e+02	1.070000e+02	1.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.080000e+02	1.080000e+02	1.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.090000e+02	1.090000e+02	1.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.100000e+02	1.100000e+02	1.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.110000e+02	1.110000e+02	1.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.120000e+02	1.120000e+02	1.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.130000e+02	1.130000e+02	1.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.140000e+02	1.140000e+02	1.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.150000e+02	1.150000e+02	1.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.160000e+02	1.160000e+02	1.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.170000e+02	1.170000e+02	1.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.180000e+02	1.180000e+02	1.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.190000e+02	1.190000e+02	1.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.200000e+02	1.200000e+02	1.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.210000e+02	1.210000e+02	1.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.220000e+02	1.220000e+02	1.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.230000e+02	1.230000e+02	1.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.240000e+02	1.240000e+02	1.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.250000e+02	1.250000e+02	1.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.260000e+02	1.260000e+02	1.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.270000e+02	1.270000e+02	1.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.280000e+02	1.280000e+02	1.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.290000e+02	1.290000e+02	1.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.300000e+02	1.300000e+02	1.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.310000e+02	1.310000e+02	1.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.320000e+02	1.320000e+02	1.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.330000e+02	1.330000e+02	1.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.340000e+02	1.340000e+02	1.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.350000e+02	1.350000e+02	1.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.360000e+02	1.360000e+02	1.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.370000e+02	1.370000e+02	1.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.380000e+02	1.380000e+02	1.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.390000e+02	1.390000e+02	1.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.400000e+02	1.400000e+02	1.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.410000e+02	1.410000e+02	1.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.420000e+02	1.420000e+02	1.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.430000e+02	1.430000e+02	1.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.440000e+02	1.440000e+02	1.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.450000e+02	1.450000e+02	1.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.460000e+02	1.460000e+02	1.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.470000e+02	1.470000e+02	1.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.480000e+02	1.480000e+02	1.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.490000e+02	1.490000e+02	1.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.500000e+02	1.500000e+02	1.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.510000e+02	1.510000e+02	1.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.520000e+02	1.520000e+02	1.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.530000e+02	1.530000e+02	1.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.540000e+02	1.540000e+02	1.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.550000e+02	1.550000e+02	1.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.560000e+02	1.560000e+02	1.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.570000e+02	1.570000e+02	1.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.580000e+02	1.580000e+02	1.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.590000e+02	1.590000e+02	1.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.600000e+02	1.600000e+02	1.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.610000e+02	1.610000e+02	1.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.620000e+02	1.620000e+02	1.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.630000e+02	1.630000e+02	1.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.640000e+02	1.640000e+02	1.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.650000e+02	1.650000e+02	1.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.660000e+02	1.660000e+02	1.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.670000e+02	1.670000e+02	1.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.680000e+02	1.680000e+02	1.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.690000e+02	1.690000e+02	1.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.700000e+02	1.700000e+02	1.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.710000e+02	1.710000e+02	1.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.720000e+02	1.720000e+02	1.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.730000e+02	1.730000e+02	1.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.740000e+02	1.740000e+02	1.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.750000e+02	1.750000e+02	1.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.760000e+02	1.760000e+02	1.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.770000e+02	1.770000e+02	1.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.780000e+02	1.780000e+02	1.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.790000e+02	1.790000e+02	1.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.800000e+02	1.800000e+02	1.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.810000e+02	1.810000e+02	1.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.820000e+02	1.820000e+02	1.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.830000e+02	1.830000e+02	1.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.840000e+02	1.840000e+02	1.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.850000e+02	1.850000e+02	1.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.860000e+02	1.860000e+02	1.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.870000e+02	1.870000e+02	1.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.880000e+02	1.880000e+02	1.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.890000e+02	1.890000e+02	1.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.900000e+02	1.900000e+02	1.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.910000e+02	1.910000e+02	1.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.920000e+02	1.920000e+02	1.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.930000e+02	1.930000e+02	1.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.940000e+02	1.940000e+02	1.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.950000e+02	1.950000e+02	1.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.960000e+02	1.960000e+02	1.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.970000e+02	1.970000e+02	1.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.980000e+02	1.980000e+02	1.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.990000e+02	1.990000e+02	1.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.000000e+02	2.000000e+02	2.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.010000e+02	2.010000e+02	2.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.020000e+02	2.020000e+02	2.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.030000e+02	2.030000e+02	2.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.040000e+02	2.040000e+02	2.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.050000e+02	2.050000e+02	2.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.060000e+02	2.060000e+02	2.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.070000e+02	2.070000e+02	2.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.080000e+02	2.080000e+02	2.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.090000e+02	2.090000e+02	2.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.100000e+02	2.100000e+02	2.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.110000e+02	2.110000e+02	2.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.120000e+02	2.120000e+02	2.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.130000e+02	2.130000e+02	2.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.140000e+02	2.140000e+02	2.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.150000e+02	2.150000e+02	2.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.160000e+02	2.160000e+02	2.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.170000e+02	2.170000e+02	2.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.180000e+02	2.180000e+02	2.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.190000e+02	2.190000e+02	2.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.200000e+02	2.200000e+02	2.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.210000e+02	2.210000e+02	2.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.220000e+02	2.220000e+02	2.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.230000e+02	2.230000e+02	2.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.240000e+02	2.240000e+02	2.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.250000e+02	2.250000e+02	2.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.260000e+02	2.260000e+02	2.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.270000e+02	2.270000e+02	2.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.280000e+02	2.280000e+02	2.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.290000e+02	2.290000e+02	2.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.300000e+02	2.300000e+02	2.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.310000e+02	2.310000e+02	2.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.320000e+02	2.320000e+02	2.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.330000e+02	2.330000e+02	2.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.340000e+02	2.340000e+02	2.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.350000e+02	2.350000e+02	2.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.360000e+02	2.360000e+02	2.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.370000e+02	2.370000e+02	2.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.380000e+02	2.380000e+02	2.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.390000e+02	2.390000e+02	2.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.400000e+02	2.400000e+02	2.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.410000e+02	2.410000e+02	2.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.420000e+02	2.420000e+02	2.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.430000e+02	2.430000e+02	2.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.440000e+02	2.440000e+02	2.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.450000e+02	2.450000e+02	2.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.460000e+02	2.460000e+02	2.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.470000e+02	2.470000e+02	2.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.480000e+02	2.480000e+02	2.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.490000e+02	2.490000e+02	2.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.500000e+02	2.500000e+02	2.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.510000e+02	2.510000e+02	2.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.520000e+02	2.520000e+02	2.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.530000e+02	2.530000e+02	2.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.540000e+02	2.540000e+02	2.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.550000e+02	2.550000e+02	2.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.560000e+02	2.560000e+02	2.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.570000e+02	2.570000e+02	2.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.580000e+02	2.580000e+02	2.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.590000e+02	2.590000e+02	2.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.600000e+02	2.600000e+02	2.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.610000e+02	2.610000e+02	2.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.620000e+02	2.620000e+02	2.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.630000e+02	2.630000e+02	2.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.640000e+02	2.640000e+02	2.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.650000e+02	2.650000e+02	2.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.660000e+02	2.660000e+02	2.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.670000e+02	2.670000e+02	2.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.680000e+02	2.680000e+02	2.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.690000e+02	2.690000e+02	2.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.700000e+02	2.700000e+02	2.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.710000e+02	2.710000e+02	2.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.720000e+02	2.720000e+02	2.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.730000e+02	2.730000e+02	2.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.740000e+02	2.740000e+02	2.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.750000e+02	2.750000e+02	2.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.760000e+02	2.760000e+02	2.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.770000e+02	2.770000e+02	2.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.780000e+02	2.780000e+02	2.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.790000e+02	2.790000e+02	2.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.800000e+02	2.800000e+02	2.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.810000e+02	2.810000e+02	2.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.820000e+02	2.820000e+02	2.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.830000e+02	2.830000e+02	2.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.840000e+02	2.840000e+02	2.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.850000e+02	2.850000e+02	2.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.860000e+02	2.860000e+02	2.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.870000e+02	2.870000e+02	2.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.880000e+02	2.880000e+02	2.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.890000e+02	2.890000e+02	2.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.900000e+02	2.900000e+02	2.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.910000e+02	2.910000e+02	2.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.920000e+02	2.920000e+02	2.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.930000e+02	2.930000e+02	2.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.940000e+02	2.940000e+02	2.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.950000e+02	2.950000e+02	2.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.960000e+02	2.960000e+02	2.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.970000e+02	2.970000e+02	2.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.980000e+02	2.980000e+02	2.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
2.990000e+02	2.990000e+02	2.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.000000e+02	3.000000e+02	3.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.010000e+02	3.010000e+02	3.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.020000e+02	3.020000e+02	3.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.030000e+02	3.030000e+02	3.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.040000e+02	3.040000e+02	3.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.050000e+02	3.050000e+02	3.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.060000e+02	3.060000e+02	3.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.070000e+02	3.070000e+02	3.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.080000e+02	3.080000e+02	3.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.090000e+02	3.090000e+02	3.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.100000e+02	3.100000e+02	3.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.110000e+02	3.110000e+02	3.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.120000e+02	3.120000e+02	3.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.130000e+02	3.130000e+02	3.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.140000e+02	3.140000e+02	3.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.150000e+02	3.150000e+02	3.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.160000e+02	3.160000e+02	3.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.170000e+02	3.170000e+02	3.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.180000e+02	3.180000e+02	3.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.190000e+02	3.190000e+02	3.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.200000e+02	3.200000e+02	3.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.210000e+02	3.210000e+02	3.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.220000e+02	3.220000e+02	3.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.230000e+02	3.230000e+02	3.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.240000e+02	3.240000e+02	3.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.250000e+02	3.250000e+02	3.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.260000e+02	3.260000e+02	3.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.270000e+02	3.270000e+02	3.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.280000e+02	3.280000e+02	3.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.290000e+02	3.290000e+02	3.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.300000e+02	3.300000e+02	3.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.310000e+02	3.310000e+02	3.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.320000e+02	3.320000e+02	3.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.330000e+02	3.330000e+02	3.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.340000e+02	3.340000e+02	3.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.350000e+02	3.350000e+02	3.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.360000e+02	3.360000e+02	3.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.370000e+02	3.370000e+02	3.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.380000e+02	3.380000e+02	3.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.390000e+02	3.390000e+02	3.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.400000e+02	3.400000e+02	3.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.410000e+02	3.410000e+02	3.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.420000e+02	3.420000e+02	3.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.430000e+02	3.430000e+02	3.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.440000e+02	3.440000e+02	3.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.450000e+02	3.450000e+02	3.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.460000e+02	3.460000e+02	3.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.470000e+02	3.470000e+02	3.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.480000e+02	3.480000e+02	3.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.490000e+02	3.490000e+02	3.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.500000e+02	3.500000e+02	3.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.510000e+02	3.510000e+02	3.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.520000e+02	3.520000e+02	3.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.530000e+02	3.530000e+02	3.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.540000e+02	3.540000e+02	3.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.550000e+02	3.550000e+02	3.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.560000e+02	3.560000e+02	3.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.570000e+02	3.570000e+02	3.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.580000e+02	3.580000e+02	3.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.590000e+02	3.590000e+02	3.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.600000e+02	3.600000e+02	3.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.610000e+02	3.610000e+02	3.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.620000e+02	3.620000e+02	3.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.630000e+02	3.630000e+02	3.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.640000e+02	3.640000e+02	3.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.650000e+02	3.650000e+02	3.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.660000e+02	3.660000e+02	3.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.670000e+02	3.670000e+02	3.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.680000e+02	3.680000e+02	3.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.690000e+02	3.690000e+02	3.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.700000e+02	3.700000e+02	3.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.710000e+02	3.710000e+02	3.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.720000e+02	3.720000e+02	3.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.730000e+02	3.730000e+02	3.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.740000e+02	3.740000e+02	3.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.750000e+02	3.750000e+02	3.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.760000e+02	3.760000e+02	3.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.770000e+02	3.770000e+02	3.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.780000e+02	3.780000e+02	3.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.790000e+02	3.790000e+02	3.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.800000e+02	3.800000e+02	3.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.810000e+02	3.810000e+02	3.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.820000e+02	3.820000e+02	3.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.830000e+02	3.830000e+02	3.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.840000e+02	3.840000e+02	3.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.850000e+02	3.850000e+02	3.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.860000e+02	3.860000e+02	3.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.870000e+02	3.870000e+02	3.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.880000e+02	3.880000e+02	3.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.890000e+02	3.890000e+02	3.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.900000e+02	3.900000e+02	3.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.910000e+02	3.910000e+02	3.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.920000e+02	3.920000e+02	3.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.930000e+02	3.930000e+02	3.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.940000e+02	3.940000e+02	3.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.950000e+02	3.950000e+02	3.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.960000e+02	3.960000e+02	3.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.970000e+02	3.970000e+02	3.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.980000e+02	3.980000e+02	3.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
3.990000e+02	3.990000e+02	3.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.000000e+02	4.000000e+02	4.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.010000e+02	4.010000e+02	4.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.020000e+02	4.020000e+02	4.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.030000e+02	4.030000e+02	4.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.040000e+02	4.040000e+02	4.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.050000e+02	4.050000e+02	4.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.060000e+02	4.060000e+02	4.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.070000e+02	4.070000e+02	4.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.080000e+02	4.080000e+02	4.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.090000e+02	4.090000e+02	4.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.100000e+02	4.100000e+02	4.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.110000e+02	4.110000e+02	4.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.120000e+02	4.120000e+02	4.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.130000e+02	4.130000e+02	4.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.140000e+02	4.140000e+02	4.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.150000e+02	4.150000e+02	4.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.160000e+02	4.160000e+02	4.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.170000e+02	4.170000e+02	4.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.180000e+02	4.180000e+02	4.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.190000e+02	4.190000e+02	4.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.200000e+02	4.200000e+02	4.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.210000e+02	4.210000e+02	4.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.220000e+02	4.220000e+02	4.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.230000e+02	4.230000e+02	4.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.240000e+02	4.240000e+02	4.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.250000e+02	4.250000e+02	4.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.260000e+02	4.260000e+02	4.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.270000e+02	4.270000e+02	4.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.280000e+02	4.280000e+02	4.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.290000e+02	4.290000e+02	4.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.300000e+02	4.300000e+02	4.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.310000e+02	4.310000e+02	4.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.320000e+02	4.320000e+02	4.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.330000e+02	4.330000e+02	4.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.340000e+02	4.340000e+02	4.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.350000e+02	4.350000e+02	4.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.360000e+02	4.360000e+02	4.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.370000e+02	4.370000e+02	4.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.380000e+02	4.380000e+02	4.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.390000e+02	4.390000e+02	4.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.400000e+02	4.400000e+02	4.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.410000e+02	4.410000e+02	4.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.420000e+02	4.420000e+02	4.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.430000e+02	4.430000e+02	4.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.440000e+02	4.440000e+02	4.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.450000e+02	4.450000e+02	4.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.460000e+02	4.460000e+02	4.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.470000e+02	4.470000e+02	4.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.480000e+02	4.480000e+02	4.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.490000e+02	4.490000e+02	4.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.500000e+02	4.500000e+02	4.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.510000e+02	4.510000e+02	4.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.520000e+02	4.520000e+02	4.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.530000e+02	4.530000e+02	4.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.540000e+02	4.540000e+02	4.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.550000e+02	4.550000e+02	4.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.560000e+02	4.560000e+02	4.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.570000e+02	4.570000e+02	4.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.580000e+02	4.580000e+02	4.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.590000e+02	4.590000e+02	4.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.600000e+02	4.600000e+02	4.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.610000e+02	4.610000e+02	4.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.620000e+02	4.620000e+02	4.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.630000e+02	4.630000e+02	4.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.640000e+02	4.640000e+02	4.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.650000e+02	4.650000e+02	4.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.660000e+02	4.660000e+02	4.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.670000e+02	4.670000e+02	4.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.680000e+02	4.680000e+02	4.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.690000e+02	4.690000e+02	4.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.700000e+02	4.700000e+02	4.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.710000e+02	4.710000e+02	4.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.720000e+02	4.720000e+02	4.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.730000e+02	4.730000e+02	4.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.740000e+02	4.740000e+02	4.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.750000e+02	4.750000e+02	4.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.760000e+02	4.760000e+02	4.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.770000e+02	4.770000e+02	4.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.780000e+02	4.780000e+02	4.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.790000e+02	4.790000e+02	4.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.800000e+02	4.800000e+02	4.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.810000e+02	4.810000e+02	4.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.820000e+02	4.820000e+02	4.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.830000e+02	4.830000e+02	4.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.840000e+02	4.840000e+02	4.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.850000e+02	4.850000e+02	4.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.860000e+02	4.860000e+02	4.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.870000e+02	4.870000e+02	4.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.880000e+02	4.880000e+02	4.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.890000e+02	4.890000e+02	4.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.900000e+02	4.900000e+02	4.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.910000e+02	4.910000e+02	4.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.920000e+02	4.920000e+02	4.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.930000e+02	4.930000e+02	4.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.940000e+02	4.940000e+02	4.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.950000e+02	4.950000e+02	4.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.960000e+02	4.960000e+02	4.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.970000e+02	4.970000e+02	4.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.980000e+02	4.980000e+02	4.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
4.990000e+02	4.990000e+02	4.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.000000e+02	5.000000e+02	5.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.010000e+02	5.010000e+02	5.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.020000e+02	5.020000e+02	5.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.030000e+02	5.030000e+02	5.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.040000e+02	5.040000e+02	5.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.050000e+02	5.050000e+02	5.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.060000e+02	5.060000e+02	5.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.070000e+02	5.070000e+02	5.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.080000e+02	5.080000e+02	5.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.090000e+02	5.090000e+02	5.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.100000e+02	5.100000e+02	5.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.110000e+02	5.110000e+02	5.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.120000e+02	5.120000e+02	5.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.130000e+02	5.130000e+02	5.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.140000e+02	5.140000e+02	5.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.150000e+02	5.150000e+02	5.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.160000e+02	5.160000e+02	5.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.170000e+02	5.170000e+02	5.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.180000e+02	5.180000e+02	5.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.190000e+02	5.190000e+02	5.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.200000e+02	5.200000e+02	5.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.210000e+02	5.210000e+02	5.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.220000e+02	5.220000e+02	5.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.230000e+02	5.230000e+02	5.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.240000e+02	5.240000e+02	5.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.250000e+02	5.250000e+02	5.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.260000e+02	5.260000e+02	5.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.270000e+02	5.270000e+02	5.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.280000e+02	5.280000e+02	5.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.290000e+02	5.290000e+02	5.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.300000e+02	5.300000e+02	5.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.310000e+02	5.310000e+02	5.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.320000e+02	5.320000e+02	5.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.330000e+02	5.330000e+02	5.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.340000e+02	5.340000e+02	5.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.350000e+02	5.350000e+02	5.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.360000e+02	5.360000e+02	5.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.370000e+02	5.370000e+02	5.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.380000e+02	5.380000e+02	5.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.390000e+02	5.390000e+02	5.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.400000e+02	5.400000e+02	5.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.410000e+02	5.410000e+02	5.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.420000e+02	5.420000e+02	5.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.430000e+02	5.430000e+02	5.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.440000e+02	5.440000e+02	5.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.450000e+02	5.450000e+02	5.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.460000e+02	5.460000e+02	5.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.470000e+02	5.470000e+02	5.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.480000e+02	5.480000e+02	5.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.490000e+02	5.490000e+02	5.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.500000e+02	5.500000e+02	5.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.510000e+02	5.510000e+02	5.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.520000e+02	5.520000e+02	5.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.530000e+02	5.530000e+02	5.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.540000e+02	5.540000e+02	5.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.550000e+02	5.550000e+02	5.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.560000e+02	5.560000e+02	5.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.570000e+02	5.570000e+02	5.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.580000e+02	5.580000e+02	5.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.590000e+02	5.590000e+02	5.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.600000e+02	5.600000e+02	5.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.610000e+02	5.610000e+02	5.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.620000e+02	5.620000e+02	5.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.630000e+02	5.630000e+02	5.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.640000e+02	5.640000e+02	5.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.650000e+02	5.650000e+02	5.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.660000e+02	5.660000e+02	5.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.670000e+02	5.670000e+02	5.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.680000e+02	5.680000e+02	5.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.690000e+02	5.690000e+02	5.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.700000e+02	5.700000e+02	5.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.710000e+02	5.710000e+02	5.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.720000e+02	5.720000e+02	5.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.730000e+02	5.730000e+02	5.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.740000e+02	5.740000e+02	5.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.750000e+02	5.750000e+02	5.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.760000e+02	5.760000e+02	5.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.770000e+02	5.770000e+02	5.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.780000e+02	5.780000e+02	5.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.790000e+02	5.790000e+02	5.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.800000e+02	5.800000e+02	5.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.810000e+02	5.810000e+02	5.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.820000e+02	5.820000e+02	5.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.830000e+02	5.830000e+02	5.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.840000e+02	5.840000e+02	5.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.850000e+02	5.850000e+02	5.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.860000e+02	5.860000e+02	5.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.870000e+02	5.870000e+02	5.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.880000e+02	5.880000e+02	5.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.890000e+02	5.890000e+02	5.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.900000e+02	5.900000e+02	5.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.910000e+02	5.910000e+02	5.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.920000e+02	5.920000e+02	5.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.930000e+02	5.930000e+02	5.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.940000e+02	5.940000e+02	5.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.950000e+02	5.950000e+02	5.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.960000e+02	5.960000e+02	5.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.970000e+02	5.970000e+02	5.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.980000e+02	5.980000e+02	5.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
5.990000e+02	5.990000e+02	5.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.000000e+02	6.000000e+02	6.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.010000e+02	6.010000e+02	6.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.020000e+02	6.020000e+02	6.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.030000e+02	6.030000e+02	6.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.040000e+02	6.040000e+02	6.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.050000e+02	6.050000e+02	6.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.060000e+02	6.060000e+02	6.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.070000e+02	6.070000e+02	6.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.080000e+02	6.080000e+02	6.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.090000e+02	6.090000e+02	6.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.100000e+02	6.100000e+02	6.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.110000e+02	6.110000e+02	6.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.120000e+02	6.120000e+02	6.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.130000e+02	6.130000e+02	6.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.140000e+02	6.140000e+02	6.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.150000e+02	6.150000e+02	6.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.160000e+02	6.160000e+02	6.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.170000e+02	6.170000e+02	6.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.180000e+02	6.180000e+02	6.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.190000e+02	6.190000e+02	6.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.200000e+02	6.200000e+02	6.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.210000e+02	6.210000e+02	6.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.220000e+02	6.220000e+02	6.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.230000e+02	6.230000e+02	6.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.240000e+02	6.240000e+02	6.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.250000e+02	6.250000e+02	6.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.260000e+02	6.260000e+02	6.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.270000e+02	6.270000e+02	6.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.280000e+02	6.280000e+02	6.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.290000e+02	6.290000e+02	6.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.300000e+02	6.300000e+02	6.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.310000e+02	6.310000e+02	6.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.320000e+02	6.320000e+02	6.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.330000e+02	6.330000e+02	6.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.340000e+02	6.340000e+02	6.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.350000e+02	6.350000e+02	6.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.360000e+02	6.360000e+02	6.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.370000e+02	6.370000e+02	6.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.380000e+02	6.380000e+02	6.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.390000e+02	6.390000e+02	6.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.400000e+02	6.400000e+02	6.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.410000e+02	6.410000e+02	6.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.420000e+02	6.420000e+02	6.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.430000e+02	6.430000e+02	6.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.440000e+02	6.440000e+02	6.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.450000e+02	6.450000e+02	6.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.460000e+02	6.460000e+02	6.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.470000e+02	6.470000e+02	6.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.480000e+02	6.480000e+02	6.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.490000e+02	6.490000e+02	6.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.500000e+02	6.500000e+02	6.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.510000e+02	6.510000e+02	6.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.520000e+02	6.520000e+02	6.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.530000e+02	6.530000e+02	6.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.540000e+02	6.540000e+02	6.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.550000e+02	6.550000e+02	6.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.560000e+02	6.560000e+02	6.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.570000e+02	6.570000e+02	6.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.580000e+02	6.580000e+02	6.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.590000e+02	6.590000e+02	6.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.600000e+02	6.600000e+02	6.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.610000e+02	6.610000e+02	6.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.620000e+02	6.620000e+02	6.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.630000e+02	6.630000e+02	6.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.640000e+02	6.640000e+02	6.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.650000e+02	6.650000e+02	6.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.660000e+02	6.660000e+02	6.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.670000e+02	6.670000e+02	6.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.680000e+02	6.680000e+02	6.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.690000e+02	6.690000e+02	6.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.700000e+02	6.700000e+02	6.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.710000e+02	6.710000e+02	6.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.720000e+02	6.720000e+02	6.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.730000e+02	6.730000e+02	6.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.740000e+02	6.740000e+02	6.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.750000e+02	6.750000e+02	6.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.760000e+02	6.760000e+02	6.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.770000e+02	6.770000e+02	6.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.780000e+02	6.780000e+02	6.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.790000e+02	6.790000e+02	6.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.800000e+02	6.800000e+02	6.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.810000e+02	6.810000e+02	6.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.820000e+02	6.820000e+02	6.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.830000e+02	6.830000e+02	6.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.840000e+02	6.840000e+02	6.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.850000e+02	6.850000e+02	6.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.860000e+02	6.860000e+02	6.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.870000e+02	6.870000e+02	6.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.880000e+02	6.880000e+02	6.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.890000e+02	6.890000e+02	6.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.900000e+02	6.900000e+02	6.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.910000e+02	6.910000e+02	6.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.920000e+02	6.920000e+02	6.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.930000e+02	6.930000e+02	6.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.940000e+02	6.940000e+02	6.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.950000e+02	6.950000e+02	6.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.960000e+02	6.960000e+02	6.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.970000e+02	6.970000e+02	6.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.980000e+02	6.980000e+02	6.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
6.990000e+02	6.990000e+02	6.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.000000e+02	7.000000e+02	7.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.010000e+02	7.010000e+02	7.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.020000e+02	7.020000e+02	7.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.030000e+02	7.030000e+02	7.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.040000e+02	7.040000e+02	7.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.050000e+02	7.050000e+02	7.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.060000e+02	7.060000e+02	7.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.070000e+02	7.070000e+02	7.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.080000e+02	7.080000e+02	7.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.090000e+02	7.090000e+02	7.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.100000e+02	7.100000e+02	7.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.110000e+02	7.110000e+02	7.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.120000e+02	7.120000e+02	7.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.130000e+02	7.130000e+02	7.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.140000e+02	7.140000e+02	7.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.150000e+02	7.150000e+02	7.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.160000e+02	7.160000e+02	7.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.170000e+02	7.170000e+02	7.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.180000e+02	7.180000e+02	7.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.190000e+02	7.190000e+02	7.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.200000e+02	7.200000e+02	7.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.210000e+02	7.210000e+02	7.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.220000e+02	7.220000e+02	7.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.230000e+02	7.230000e+02	7.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.240000e+02	7.240000e+02	7.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.250000e+02	7.250000e+02	7.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.260000e+02	7.260000e+02	7.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.270000e+02	7.270000e+02	7.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.280000e+02	7.280000e+02	7.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.290000e+02	7.290000e+02	7.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.300000e+02	7.300000e+02	7.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.310000e+02	7.310000e+02	7.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.320000e+02	7.320000e+02	7.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.330000e+02	7.330000e+02	7.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.340000e+02	7.340000e+02	7.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.350000e+02	7.350000e+02	7.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.360000e+02	7.360000e+02	7.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.370000e+02	7.370000e+02	7.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.380000e+02	7.380000e+02	7.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.390000e+02	7.390000e+02	7.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.400000e+02	7.400000e+02	7.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.410000e+02	7.410000e+02	7.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.420000e+02	7.420000e+02	7.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.430000e+02	7.430000e+02	7.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.440000e+02	7.440000e+02	7.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.450000e+02	7.450000e+02	7.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.460000e+02	7.460000e+02	7.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.470000e+02	7.470000e+02	7.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.480000e+02	7.480000e+02	7.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.490000e+02	7.490000e+02	7.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.500000e+02	7.500000e+02	7.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.510000e+02	7.510000e+02	7.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.520000e+02	7.520000e+02	7.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.530000e+02	7.530000e+02	7.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.540000e+02	7.540000e+02	7.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.550000e+02	7.550000e+02	7.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.560000e+02	7.560000e+02	7.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.570000e+02	7.570000e+02	7.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.580000e+02	7.580000e+02	7.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.590000e+02	7.590000e+02	7.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.600000e+02	7.600000e+02	7.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.610000e+02	7.610000e+02	7.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.620000e+02	7.620000e+02	7.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.630000e+02	7.630000e+02	7.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.640000e+02	7.640000e+02	7.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.650000e+02	7.650000e+02	7.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.660000e+02	7.660000e+02	7.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.670000e+02	7.670000e+02	7.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.680000e+02	7.680000e+02	7.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.690000e+02	7.690000e+02	7.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.700000e+02	7.700000e+02	7.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.710000e+02	7.710000e+02	7.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.720000e+02	7.720000e+02	7.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.730000e+02	7.730000e+02	7.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.740000e+02	7.740000e+02	7.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.750000e+02	7.750000e+02	7.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.760000e+02	7.760000e+02	7.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.770000e+02	7.770000e+02	7.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.780000e+02	7.780000e+02	7.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.790000e+02	7.790000e+02	7.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.800000e+02	7.800000e+02	7.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.810000e+02	7.810000e+02	7.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.820000e+02	7.820000e+02	7.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.830000e+02	7.830000e+02	7.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.840000e+02	7.840000e+02	7.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.850000e+02	7.850000e+02	7.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.860000e+02	7.860000e+02	7.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.870000e+02	7.870000e+02	7.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.880000e+02	7.880000e+02	7.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.890000e+02	7.890000e+02	7.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.900000e+02	7.900000e+02	7.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.910000e+02	7.910000e+02	7.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.920000e+02	7.920000e+02	7.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.930000e+02	7.930000e+02	7.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.940000e+02	7.940000e+02	7.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.950000e+02	7.950000e+02	7.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.960000e+02	7.960000e+02	7.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.970000e+02	7.970000e+02	7.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.980000e+02	7.980000e+02	7.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
7.990000e+02	7.990000e+02	7.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.000000e+02	8.000000e+02	8.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.010000e+02	8.010000e+02	8.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.020000e+02	8.020000e+02	8.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.030000e+02	8.030000e+02	8.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.040000e+02	8.040000e+02	8.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.050000e+02	8.050000e+02	8.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.060000e+02	8.060000e+02	8.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.070000e+02	8.070000e+02	8.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.080000e+02	8.080000e+02	8.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.090000e+02	8.090000e+02	8.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.100000e+02	8.100000e+02	8.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.110000e+02	8.110000e+02	8.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.120000e+02	8.120000e+02	8.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.130000e+02	8.130000e+02	8.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.140000e+02	8.140000e+02	8.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.150000e+02	8.150000e+02	8.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.160000e+02	8.160000e+02	8.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.170000e+02	8.170000e+02	8.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.180000e+02	8.180000e+02	8.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.190000e+02	8.190000e+02	8.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.200000e+02	8.200000e+02	8.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.210000e+02	8.210000e+02	8.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.220000e+02	8.220000e+02	8.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.230000e+02	8.230000e+02	8.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.240000e+02	8.240000e+02	8.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.250000e+02	8.250000e+02	8.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.260000e+02	8.260000e+02	8.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.270000e+02	8.270000e+02	8.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.280000e+02	8.280000e+02	8.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.290000e+02	8.290000e+02	8.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.300000e+02	8.300000e+02	8.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.310000e+02	8.310000e+02	8.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.320000e+02	8.320000e+02	8.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.330000e+02	8.330000e+02	8.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.340000e+02	8.340000e+02	8.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.350000e+02	8.350000e+02	8.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.360000e+02	8.360000e+02	8.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.370000e+02	8.370000e+02	8.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.380000e+02	8.380000e+02	8.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.390000e+02	8.390000e+02	8.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.400000e+02	8.400000e+02	8.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.410000e+02	8.410000e+02	8.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.420000e+02	8.420000e+02	8.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.430000e+02	8.430000e+02	8.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.440000e+02	8.440000e+02	8.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.450000e+02	8.450000e+02	8.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.460000e+02	8.460000e+02	8.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.470000e+02	8.470000e+02	8.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.480000e+02	8.480000e+02	8.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.490000e+02	8.490000e+02	8.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.500000e+02	8.500000e+02	8.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.510000e+02	8.510000e+02	8.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.520000e+02	8.520000e+02	8.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.530000e+02	8.530000e+02	8.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.540000e+02	8.540000e+02	8.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.550000e+02	8.550000e+02	8.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.560000e+02	8.560000e+02	8.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.570000e+02	8.570000e+02	8.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.580000e+02	8.580000e+02	8.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.590000e+02	8.590000e+02	8.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.600000e+02	8.600000e+02	8.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.610000e+02	8.610000e+02	8.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.620000e+02	8.620000e+02	8.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.630000e+02	8.630000e+02	8.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.640000e+02	8.640000e+02	8.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.650000e+02	8.650000e+02	8.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.660000e+02	8.660000e+02	8.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.670000e+02	8.670000e+02	8.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.680000e+02	8.680000e+02	8.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.690000e+02	8.690000e+02	8.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.700000e+02	8.700000e+02	8.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.710000e+02	8.710000e+02	8.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.720000e+02	8.720000e+02	8.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.730000e+02	8.730000e+02	8.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.740000e+02	8.740000e+02	8.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.750000e+02	8.750000e+02	8.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.760000e+02	8.760000e+02	8.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.770000e+02	8.770000e+02	8.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.780000e+02	8.780000e+02	8.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.790000e+02	8.790000e+02	8.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.800000e+02	8.800000e+02	8.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.810000e+02	8.810000e+02	8.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.820000e+02	8.820000e+02	8.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.830000e+02	8.830000e+02	8.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.840000e+02	8.840000e+02	8.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.850000e+02	8.850000e+02	8.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.860000e+02	8.860000e+02	8.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.870000e+02	8.870000e+02	8.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.880000e+02	8.880000e+02	8.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.890000e+02	8.890000e+02	8.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.900000e+02	8.900000e+02	8.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.910000e+02	8.910000e+02	8.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.920000e+02	8.920000e+02	8.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.930000e+02	8.930000e+02	8.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.940000e+02	8.940000e+02	8.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.950000e+02	8.950000e+02	8.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.960000e+02	8.960000e+02	8.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.970000e+02	8.970000e+02	8.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.980000e+02	8.980000e+02	8.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
8.990000e+02	8.990000e+02	8.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.000000e+02	9.000000e+02	9.000000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.010000e+02	9.010000e+02	9.010000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.020000e+02	9.020000e+02	9.020000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.030000e+02	9.030000e+02	9.030000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.040000e+02	9.040000e+02	9.040000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.050000e+02	9.050000e+02	9.050000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.060000e+02	9.060000e+02	9.060000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.070000e+02	9.070000e+02	9.070000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.080000e+02	9.080000e+02	9.080000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.090000e+02	9.090000e+02	9.090000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.100000e+02	9.100000e+02	9.100000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.110000e+02	9.110000e+02	9.110000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.120000e+02	9.120000e+02	9.120000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.130000e+02	9.130000e+02	9.130000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.140000e+02	9.140000e+02	9.140000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.150000e+02	9.150000e+02	9.150000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.160000e+02	9.160000e+02	9.160000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.170000e+02	9.170000e+02	9.170000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.180000e+02	9.180000e+02	9.180000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.190000e+02	9.190000e+02	9.190000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.200000e+02	9.200000e+02	9.200000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.210000e+02	9.210000e+02	9.210000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.220000e+02	9.220000e+02	9.220000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.230000e+02	9.230000e+02	9.230000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.240000e+02	9.240000e+02	9.240000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.250000e+02	9.250000e+02	9.250000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.260000e+02	9.260000e+02	9.260000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.270000e+02	9.270000e+02	9.270000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.280000e+02	9.280000e+02	9.280000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.290000e+02	9.290000e+02	9.290000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.300000e+02	9.300000e+02	9.300000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.310000e+02	9.310000e+02	9.310000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.320000e+02	9.320000e+02	9.320000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.330000e+02	9.330000e+02	9.330000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.340000e+02	9.340000e+02	9.340000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.350000e+02	9.350000e+02	9.350000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.360000e+02	9.360000e+02	9.360000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.370000e+02	9.370000e+02	9.370000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.380000e+02	9.380000e+02	9.380000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.390000e+02	9.390000e+02	9.390000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.400000e+02	9.400000e+02	9.400000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.410000e+02	9.410000e+02	9.410000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.420000e+02	9.420000e+02	9.420000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.430000e+02	9.430000e+02	9.430000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.440000e+02	9.440000e+02	9.440000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.450000e+02	9.450000e+02	9.450000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.460000e+02	9.460000e+02	9.460000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.470000e+02	9.470000e+02	9.470000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.480000e+02	9.480000e+02	9.480000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.490000e+02	9.490000e+02	9.490000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.500000e+02	9.500000e+02	9.500000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.510000e+02	9.510000e+02	9.510000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.520000e+02	9.520000e+02	9.520000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.530000e+02	9.530000e+02	9.530000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.540000e+02	9.540000e+02	9.540000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.550000e+02	9.550000e+02	9.550000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.560000e+02	9.560000e+02	9.560000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.570000e+02	9.570000e+02	9.570000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.580000e+02	9.580000e+02	9.580000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.590000e+02	9.590000e+02	9.590000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.600000e+02	9.600000e+02	9.600000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.610000e+02	9.610000e+02	9.610000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.620000e+02	9.620000e+02	9.620000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.630000e+02	9.630000e+02	9.630000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.640000e+02	9.640000e+02	9.640000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.650000e+02	9.650000e+02	9.650000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.660000e+02	9.660000e+02	9.660000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.670000e+02	9.670000e+02	9.670000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.680000e+02	9.680000e+02	9.680000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.690000e+02	9.690000e+02	9.690000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.700000e+02	9.700000e+02	9.700000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.710000e+02	9.710000e+02	9.710000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.720000e+02	9.720000e+02	9.720000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.730000e+02	9.730000e+02	9.730000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.740000e+02	9.740000e+02	9.740000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.750000e+02	9.750000e+02	9.750000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.760000e+02	9.760000e+02	9.760000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.770000e+02	9.770000e+02	9.770000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.780000e+02	9.780000e+02	9.780000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.790000e+02	9.790000e+02	9.790000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.800000e+02	9.800000e+02	9.800000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.810000e+02	9.810000e+02	9.810000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.820000e+02	9.820000e+02	9.820000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.830000e+02	9.830000e+02	9.830000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.840000e+02	9.840000e+02	9.840000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.850000e+02	9.850000e+02	9.850000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.860000e+02	9.860000e+02	9.860000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.870000e+02	9.870000e+02	9.870000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.880000e+02	9.880000e+02	9.880000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.890000e+02	9.890000e+02	9.890000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.900000e+02	9.900000e+02	9.900000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.910000e+02	9.910000e+02	9.910000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.920000e+02	9.920000e+02	9.920000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.930000e+02	9.930000e+02	9.930000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.940000e+02	9.940000e+02	9.940000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.950000e+02	9.950000e+02	9.950000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.960000e+02	9.960000e+02	9.960000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.970000e+02	9.970000e+02	9.970000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.980000e+02	9.980000e+02	9.980000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
9.990000e+02	9.990000e+02	9.990000e+01	-2.122399e+00	3.141708e-01	4.689847e-03
1.000000e+03	1.000000e+03	1.000000e+02	-2.122399e+00	3.141708e-01	4.689847e-03


==> dat/ex-ising2-fixed1e3-r10-tau=1e-02.dat <==
1.000000e+00	1.001000e+03	1.000100e+02	-2.123043e+00	2.632670e-01	4.046078e-03
2.000000e+00	1.002000e+03	1.000200e+02	-2.123594e+00	2.446855e-01	3.495262e-03
3.000000e+00	1.003000e+03	1.000300e+02	-2.124065e+00	2.276085e-01	3.023683e-03
4.000000e+00	1.004000e+03	1.000400e+02	-2.124469e+00	2.118964e-01	2.619660e-03
5.000000e+00	1.005000e+03	1.000500e+02	-2.124816e+00	1.974297e-01	2.273254e-03
6.000000e+00	1.006000e+03	1.000600e+02	-2.125113e+00	1.841053e-01	1.976008e-03
7.000000e+00	1.007000e+03	1.000700e+02	-2.125368e+00	1.718310e-01	1.720727e-03
8.000000e+00	1.008000e+03	1.000800e+02	-2.125588e+00	1.605237e-01	1.501283e-03
9.000000e+00	1.009000e+03	1.000900e+02	-2.125776e+00	1.501074e-01	1.312463e-03
1.000000e+01	1.010000e+03	1.001000e+02	-2.125939e+00	1.405123e-01	1.149825e-03
1.100000e+01	1.011000e+03	1.001100e+02	-2.126079e+00	1.316740e-01	1.009587e-03
1.200000e+01	1.012000e+03	1.001200e+02	-2.126200e+00	1.235333e-01	8.885255e-04
1.300000e+01	1.013000e+03	1.001300e+02	-2.126305e+00	1.160355e-01	7.838932e-04
1.400000e+01	1.014000e+03	1.001400e+02	-2.126395e+00	1.091301e-01	6.933473e-04
1.500000e+01	1.015000e+03	1.001500e+02	-2.126474e+00	1.027706e-01	6.148890e-04
1.600000e+01	1.016000e+03	1.001600e+02	-2.126542e+00	9.691403e-02	5.468123e-04
1.700000e+01	1.017000e+03	1.001700e+02	-2.126601e+00	9.152070e-02	4.876605e-04
1.800000e+01	1.018000e+03	1.001800e+02	-2.126653e+00	8.655409e-02	4.361887e-04
1.900000e+01	1.019000e+03	1.001900e+02	-2.126697e+00	8.198052e-02	3.913325e-04
2.000000e+01	1.020000e+03	1.002000e+02	-2.126737e+00	7.776894e-02	3.521814e-04
2.100000e+01	1.021000e+03	1.002100e+02	-2.126771e+00	7.389073e-02	3.179559e-04
2.200000e+01	1.022000e+03	1.002200e+02	-2.126801e+00	7.031953e-02	2.879880e-04
2.300000e+01	1.023000e+03	1.002300e+02	-2.126827e+00	6.703106e-02	2.617050e-04
2.400000e+01	1.024000e+03	1.002400e+02	-2.126850e+00	6.400295e-02	2.386155e-04
2.500000e+01	1.025000e+03	1.002500e+02	-2.126871e+00	6.121460e-02	2.182973e-04
2.600000e+01	1.026000e+03	1.002600e+02	-2.126888e+00	5.864702e-02	2.003874e-04
2.700000e+01	1.027000e+03	1.002700e+02	-2.126904e+00	5.628275e-02	1.845735e-04
2.800000e+01	1.028000e+03	1.002800e+02	-2.126918e+00	5.410570e-02	1.705865e-04
2.900000e+01	1.029000e+03	1.002900e+02	-2.126931e+00	5.210103e-02	1.581942e-04
3.000000e+01	1.030000e+03	1.003000e+02	-2.126942e+00	5.025511e-02	1.471963e-04
3.100000e+01	1.031000e+03	1.003100e+02	-2.126951e+00	4.855537e-02	1.374196e-04
3.200000e+01	1.032000e+03	1.003200e+02	-2.126960e+00	4.699024e-02	1.287140e-04
3.300000e+01	1.033000e+03	1.003300e+02	-2.126968e+00	4.554905e-02	1.209495e-04
3.400000e+01	1.034000e+03	1.003400e+02	-2.126975e+00	4.422200e-02	1.140134e-04
3.500000e+01	1.035000e+03	1.003500e+02	-2.126981e+00	4.300005e-02	1.078075e-04
3.600000e+01	1.036000e+03	1.003600e+02	-2.126987e+00	4.187487e-02	1.022465e-04
3.700000e+01	1.037000e+03	1.003700e+02	-2.126992e+00	4.083881e-02	9.725599e-05
3.800000e+01	1.038000e+03	1.003800e+02	-2.126996e+00	3.988482e-02	9.277102e-05
3.900000e+01	1.039000e+03	1.003900e+02	-2.127000e+00	3.900638e-02	8.873475e-05
4.000000e+01	1.040000e+03	1.004000e+02	-2.127004e+00	3.819752e-02	8.509744e-05
4.100000e+01	1.041000e+03	1.004100e+02	-2.127007e+00	3.745273e-02	8.181541e-05
4.200000e+01	1.042000e+03	1.004200e+02	-2.127010e+00	3.676694e-02	7.885030e-05
4.300000e+01	1.043000e+03	1.004300e+02	-2.127013e+00	3.613546e-02	7.616834e-05
4.400000e+01	1.044000e+03	1.004400e+02	-2.127015e+00	3.555401e-02	7.373976e-05
4.500000e+01	1.045000e+03	1.004500e+02	-2.127017e+00	3.501862e-02	7.153824e-05
4.600000e+01	1.046000e+03	1.004600e+02	-2.127019e+00	3.452564e-02	6.954052e-05
4.700000e+01	1.047000e+03	1.004700e+02	-2.127021e+00	3.407171e-02	6.772597e-05
4.800000e+01	1.048000e+03	1.004800e+02	-2.127023e+00	3.365373e-02	6.607628e-05
4.900000e+01	1.049000e+03	1.004900e+02	-2.127024e+00	3.326887e-02	6.457518e-05
5.000000e+01	1.050000e+03	1.005000e+02	-2.127026e+00	3.291450e-02	6.320815e-05
5.100000e+01	1.051000e+03	1.005100e+02	-2.127027e+00	3.258819e-02	6.196228e-05
5.200000e+01	1.052000e+03	1.005200e+02	-2.127028e+00	3.228774e-02	6.082598e-05
5.300000e+01	1.053000e+03	1.005300e+02	-2.127029e+00	3.201108e-02	5.978892e-05
5.400000e+01	1.054000e+03	1.005400e+02	-2.127030e+00	3.175634e-02	5.884183e-05
5.500000e+01	1.055000e+03	1.005500e+02	-2.127031e+00	3.152178e-02	5.797639e-05
5.600000e+01	1.056000e+03	1.005600e+02	-2.127032e+00	3.130580e-02	5.718510e-05
5.700000e+01	1.057000e+03	1.005700e+02	-2.127032e+00	3.110693e-02	5.646124e-05
5.800000e+01	1.058000e+03	1.005800e+02	-2.127033e+00	3.092382e-02	5.579873e-05
5.900000e+01	1.059000e+03	1.005900e+02	-2.127034e+00	3.075520e-02	5.519211e-05
6.000000e+01	1.060000e+03	1.006000e+02	-2.127034e+00	3.059995e-02	5.463641e-05
6.100000e+01	1.061000e+03	1.006100e+02	-2.127035e+00	3.045700e-02	5.412716e-05
6.200000e+01	1.062000e+03	1.006200e+02	-2.127035e+00	3.032537e-02	5.366031e-05
6.300000e+01	1.063000e+03	1.006300e+02	-2.127036e+00	3.020416e-02	5.323217e-05
6.400000e+01	1.064000e+03	1.006400e+02	-2.127036e+00	3.009256e-02	5.283942e-05
6.500000e+01	1.065000e+03	1.006500e+02	-2.127036e+00	2.998981e-02	5.247901e-05
6.600000e+01	1.066000e+03	1.006600e+02	-2.127037e+00	2.989519e-02	5.214820e-05
6.700000e+01	1.067000e+03	1.006700e+02	-2.127037e+00	2.980807e-02	5.184447e-05
6.800000e+01	1.068000e+03	1.006800e+02	-2.127037e+00	2.972785e-02	5.156555e-05
6.900000e+01	1.069000e+03	1.006900e+02	-2.127038e+00	2.965400e-02	5.130934e-05
7.000000e+01	1.070000e+03	1.007000e+02	-2.127038e+00	2.958599e-02	5.107396e-05
7.100000e+01	1.071000e+03	1.007100e+02	-2.127038e+00	2.952339e-02	5.085766e-05
7.200000e+01	1.072000e+03	1.007200e+02	-2.127038e+00	2.946576e-02	5.065886e-05
7.300000e+01	1.073000e+03	1.007300e+02	-2.127038e+00	2.941294e-02	5.047612e-05
7.400000e+01	1.074000e+03	1.007400e+02	-2.127039e+00	3.124271e-02	5.030812e-05
7.500000e+01	1.075000e+03	1.007500e+02	-2.127039e+00	3.120403e-02	5.015365e-05
7.600000e+01	1.076000e+03	1.007600e+02	-2.127039e+00	3.115716e-02	5.001159e-05
7.700000e+01	1.077000e+03	1.007700e+02	-2.127039e+00	3.287314e-02	4.988093e-05
7.800000e+01	1.078000e+03	1.007800e+02	-2.127039e+00	2.920408e-02	4.976075e-05
7.900000e+01	1.079000e+03	1.007900e+02	-2.127039e+00	2.917171e-02	4.965019e-05
8.000000e+01	1.080000e+03	1.008000e+02	-2.127039e+00	2.914193e-02	4.954848e-05
8.100000e+01	1.081000e+03	1.008100e+02	-2.127039e+00	2.911452e-02	4.945489e-05
8.200000e+01	1.082000e+03	1.008200e+02	-2.127039e+00	2.908928e-02	4.936877e-05
8.300000e+01	1.083000e+03	1.008300e+02	-2.127040e+00	2.906605e-02	4.928952e-05
8.400000e+01	1.084000e+03	1.008400e+02	-2.127040e+00	2.904467e-02	4.921659e-05
8.500000e+01	1.085000e+03	1.008500e+02	-2.127040e+00	2.902498e-02	4.914946e-05
8.600000e+01	1.086000e+03	1.008600e+02	-2.127040e+00	2.900686e-02	4.908767e-05
8.700000e+01	1.087000e+03	1.008700e+02	-2.127040e+00	2.899018e-02	4.903080e-05
8.800000e+01	1.088000e+03	1.008800e+02	-2.127040e+00	2.897482e-02	4.897845e-05
8.900000e+01	1.089000e+03	1.008900e+02	-2.127040e+00	2.896069e-02	4.893025e-05
9.000000e+01	1.090000e+03	1.009000e+02	-2.127040e+00	2.894768e-02	4.888588e-05
9.100000e+01	1.091000e+03	1.009100e+02	-2.127040e+00	2.893571e-02	4.884503e-05
9.200000e+01	1.092000e+03	1.009200e+02	-2.127040e+00	2.892469e-02	4.880742e-05
9.300000e+01	1.093000e+03	1.009300e+02	-2.127040e+00	2.891455e-02	4.877279e-05
9.400000e+01	1.094000e+03	1.009400e+02	-2.127040e+00	2.890522e-02	4.874090e-05
9.500000e+01	1.095000e+03	1.009500e+02	-2.127040e+00	2.889664e-02	4.871154e-05
9.600000e+01	1.096000e+03	1.009600e+02	-2.127040e+00	2.888874e-02	4.868451e-05
9.700000e+01	1.097000e+03	1.009700e+02	-2.127040e+00	2.888147e-02	4.865961e-05
9.800000e+01	1.098000e+03	1.009800e+02	-2.127040e+00	2.887478e-02	4.863669e-05
9.900000e+01	1.099000e+03	1.009900e+02	-2.127040e+00	2.886864e-02	4.861557e-05
1.000000e+02	1.100000e+03	1.010000e+02	-2.127040e+00	2.886298e-02	4.859613e-05
1.010000e+02	1.101000e+03	1.010100e+02	-2.127040e+00	2.885778e-02	4.857822e-05
1.020000e+02	1.102000e+03	1.010200e+02	-2.127040e+00	2.885300e-02	4.856173e-05
1.030000e+02	1.103000e+03	1.010300e+02	-2.127040e+00	2.884860e-02	4.854654e-05
1.040000e+02	1.104000e+03	1.010400e+02	-2.127040e+00	2.884456e-02	4.853255e-05
1.050000e+02	1.105000e+03	1.010500e+02	-2.127040e+00	2.884084e-02	4.851967e-05
1.060000e+02	1.106000e+03	1.010600e+02	-2.127040e+00	2.883743e-02	4.850781e-05
1.070000e+02	1.107000e+03	1.010700e+02	-2.127040e+00	2.883429e-02	4.849688e-05
1.080000e+02	1.108000e+03	1.010800e+02	-2.127040e+00	2.883141e-02	4.848681e-05
1.090000e+02	1.109000e+03	1.010900e+02	-2.127040e+00	2.882876e-02	4.847754e-05
1.100000e+02	1.110000e+03	1.011000e+02	-2.127040e+00	2.882633e-02	4.846900e-05
1.110000e+02	1.111000e+03	1.011100e+02	-2.127040e+00	2.882411e-02	4.846113e-05
1.120000e+02	1.112000e+03	1.011200e+02	-2.127040e+00	2.882206e-02	4.845388e-05
1.130000e+02	1.113000e+03	1.011300e+02	-2.127040e+00	2.882018e-02	4.844721e-05
1.140000e+02	1.114000e+03	1.011400e+02	-2.127040e+00	2.881846e-02	4.844106e-05
1.150000e+02	1.115000e+03	1.011500e+02	-2.127040e+00	2.881689e-02	4.843540e-05
1.160000e+02	1.116000e+03	1.011600e+02	-2.127040e+00	2.881544e-02	4.843018e-05
1.170000e+02	1.117000e+03	1.011700e+02	-2.127040e+00	2.881412e-02	4.842538e-05
1.180000e+02	1.118000e+03	1.011800e+02	-2.127040e+00	2.881291e-02	4.842095e-05
1.190000e+02	1.119000e+03	1.011900e+02	-2.127040e+00	2.881180e-02	4.841687e-05
1.200000e+02	1.120000e+03	1.012000e+02	-2.127040e+00	2.881079e-02	4.841311e-05
1.210000e+02	1.121000e+03	1.012100e+02	-2.127040e+00	2.880987e-02	4.840965e-05
1.220000e+02	1.122000e+03	1.012200e+02	-2.127040e+00	2.880902e-02	4.840646e-05
1.230000e+02	1.123000e+03	1.012300e+02	-2.127040e+00	2.880825e-02	4.840353e-05
1.240000e+02	1.124000e+03	1.012400e+02	-2.127040e+00	2.880755e-02	4.840082e-05
1.250000e+02	1.125000e+03	1.012500e+02	-2.127040e+00	2.880691e-02	4.839833e-05
1.260000e+02	1.126000e+03	1.012600e+02	-2.127040e+00	2.880633e-02	4.839603e-05
1.270000e+02	1.127000e+03	1.012700e+02	-2.127040e+00	2.880580e-02	4.839392e-05
1.280000e+02	1.128000e+03	1.012800e+02	-2.127040e+00	2.880532e-02	4.839197e-05
1.290000e+02	1.129000e+03	1.012900e+02	-2.127040e+00	2.880489e-02	4.839017e-05
1.300000e+02	1.130000e+03	1.013000e+02	-2.127040e+00	2.880450e-02	4.838852e-05
1.310000e+02	1.131000e+03	1.013100e+02	-2.127040e+00	2.880414e-02	4.838700e-05
1.320000e+02	1.132000e+03	1.013200e+02	-2.127040e+00	2.880382e-02	4.838559e-05
1.330000e+02	1.133000e+03	1.013300e+02	-2.127040e+00	2.880353e-02	4.838430e-05
1.340000e+02	1.134000e+03	1.013400e+02	-2.127040e+00	2.880327e-02	4.838311e-05
1.350000e+02	1.135000e+03	1.013500e+02	-2.127040e+00	2.880304e-02	4.838201e-05
1.360000e+02	1.136000e+03	1.013600e+02	-2.127040e+00	2.880283e-02	4.838100e-05
1.370000e+02	1.137000e+03	1.013700e+02	-2.127040e+00	2.880265e-02	4.838007e-05
1.380000e+02	1.138000e+03	1.013800e+02	-2.127040e+00	2.880248e-02	4.837921e-05
1.390000e+02	1.139000e+03	1.013900e+02	-2.127040e+00	2.880234e-02	4.837842e-05
1.400000e+02	1.140000e+03	1.014000e+02	-2.127040e+00	2.880221e-02	4.837769e-05
1.410000e+02	1.141000e+03	1.014100e+02	-2.127040e+00	2.880209e-02	4.837702e-05
1.420000e+02	1.142000e+03	1.014200e+02	-2.127040e+00	2.880199e-02	4.837640e-05
1.430000e+02	1.143000e+03	1.014300e+02	-2.127040e+00	2.880191e-02	4.837583e-05
1.440000e+02	1.144000e+03	1.014400e+02	-2.127040e+00	2.880183e-02	4.837530e-05
1.450000e+02	1.145000e+03	1.014500e+02	-2.127040e+00	2.880177e-02	4.837482e-05
1.460000e+02	1.146000e+03	1.014600e+02	-2.127040e+00	2.880172e-02	4.837437e-05
1.470000e+02	1.147000e+03	1.014700e+02	-2.127040e+00	2.880167e-02	4.837396e-05
1.480000e+02	1.148000e+03	1.014800e+02	-2.127040e+00	2.880163e-02	4.837358e-05
1.490000e+02	1.149000e+03	1.014900e+02	-2.127040e+00	2.880160e-02	4.837323e-05
1.500000e+02	1.150000e+03	1.015000e+02	-2.127040e+00	2.880158e-02	4.837291e-05
1.510000e+02	1.151000e+03	1.015100e+02	-2.127040e+00	2.880156e-02	4.837261e-05
1.520000e+02	1.152000e+03	1.015200e+02	-2.127040e+00	2.880155e-02	4.837234e-05
1.530000e+02	1.153000e+03	1.015300e+02	-2.127040e+00	2.880154e-02	4.837209e-05
1.540000e+02	1.154000e+03	1.015400e+02	-2.127040e+00	2.880153e-02	4.837186e-05
1.550000e+02	1.155000e+03	1.015500e+02	-2.127040e+00	2.880153e-02	4.837164e-05
1.560000e+02	1.156000e+03	1.015600e+02	-2.127040e+00	2.880154e-02	4.837145e-05
1.570000e+02	1.157000e+03	1.015700e+02	-2.127040e+00	2.880154e-02	4.837127e-05
1.580000e+02	1.158000e+03	1.015800e+02	-2.127040e+00	2.880155e-02	4.837110e-05
1.590000e+02	1.159000e+03	1.015900e+02	-2.127040e+00	2.880156e-02	4.837094e-05
1.600000e+02	1.160000e+03	1.016000e+02	-2.127040e+00	2.880157e-02	4.837080e-05
1.610000e+02	1.161000e+03	1.016100e+02	-2.127040e+00	2.880158e-02	4.837067e-05
1.620000e+02	1.162000e+03	1.016200e+02	-2.127040e+00	2.880160e-02	4.837055e-05
1.630000e+02	1.163000e+03	1.016300e+02	-2.127040e+00	2.880161e-02	4.837044e-05
1.640000e+02	1.164000e+03	1.016400e+02	-2.127040e+00	2.880163e-02	4.837034e-05
1.650000e+02	1.165000e+03	1.016500e+02	-2.127040e+00	2.880165e-02	4.837024e-05
1.660000e+02	1.166000e+03	1.016600e+02	-2.127040e+00	2.880167e-02	4.837016e-05
1.670000e+02	1.167000e+03	1.016700e+02	-2.127040e+00	2.880169e-02	4.837008e-05
1.680000e+02	1.168000e+03	1.016800e+02	-2.127040e+00	2.880171e-02	4.837000e-05
1.690000e+02	1.169000e+03	1.016900e+02	-2.127040e+00	2.880173e-02	4.836993e-05
1.700000e+02	1.170000e+03	1.017000e+02	-2.127040e+00	2.880174e-02	4.836987e-05
1.710000e+02	1.171000e+03	1.017100e+02	-2.127040e+00	2.880176e-02	4.836981e-05
1.720000e+02	1.172000e+03	1.017200e+02	-2.127040e+00	2.880178e-02	4.836976e-05
1.730000e+02	1.173000e+03	1.017300e+02	-2.127040e+00	2.880180e-02	4.836971e-05
1.740000e+02	1.174000e+03	1.017400e+02	-2.127040e+00	2.880182e-02	4.836966e-05
1.750000e+02	1.175000e+03	1.017500e+02	-2.127040e+00	2.880184e-02	4.836962e-05
1.760000e+02	1.176000e+03	1.017600e+02	-2.127040e+00	2.880186e-02	4.836958e-05
1.770000e+02	1.177000e+03	1.017700e+02	-2.127040e+00	2.880188e-02	4.836955e-05
1.780000e+02	1.178000e+03	1.017800e+02	-2.127040e+00	2.880190e-02	4.836952e-05
1.790000e+02	1.179000e+03	1.017900e+02	-2.127040e+00	2.880192e-02	4.836949e-05
1.800000e+02	1.180000e+03	1.018000e+02	-2.127040e+00	2.880194e-02	4.836946e-05
1.810000e+02	1.181000e+03	1.018100e+02	-2.127040e+00	2.880196e-02	4.836943e-05
1.820000e+02	1.182000e+03	1.018200e+02	-2.127040e+00	2.880198e-02	4.836941e-05
1.830000e+02	1.183000e+03	1.018300e+02	-2.127040e+00	2.880199e-02	4.836939e-05
1.840000e+02	1.184000e+03	1.018400e+02	-2.127040e+00	2.880201e-02	4.836937e-05
1.850000e+02	1.185000e+03	1.018500e+02	-2.127040e+00	2.880203e-02	4.836935e-05
1.860000e+02	1.186000e+03	1.018600e+02	-2.127040e+00	2.880205e-02	4.836933e-05
1.870000e+02	1.187000e+03	1.018700e+02	-2.127040e+00	2.880207e-02	4.836932e-05
1.880000e+02	1.188000e+03	1.018800e+02	-2.127040e+00	2.880208e-02	4.836930e-05
1.890000e+02	1.189000e+03	1.018900e+02	-2.127040e+00	2.880210e-02	4.836929e-05
1.900000e+02	1.190000e+03	1.019000e+02	-2.127040e+00	2.880212e-02	4.836928e-05
1.910000e+02	1.191000e+03	1.019100e+02	-2.127040e+00	2.880213e-02	4.836926e-05
1.920000e+02	1.192000e+03	1.019200e+02	-2.127040e+00	2.880215e-02	4.836925e-05
1.930000e+02	1.193000e+03	1.019300e+02	-2.127040e+00	2.880217e-02	4.836924e-05
1.940000e+02	1.194000e+03	1.019400e+02	-2.127040e+00	2.880219e-02	4.836923e-05
1.950000e+02	1.195000e+03	1.019500e+02	-2.127040e+00	2.880220e-02	4.836923e-05
1.960000e+02	1.196000e+03	1.019600e+02	-2.127040e+00	2.880222e-02	4.836922e-05
1.970000e+02	1.197000e+03	1.019700e+02	-2.127040e+00	2.880224e-02	4.836921e-05
1.980000e+02	1.198000e+03	1.019800e+02	-2.127040e+00	2.880226e-02	4.836921e-05
1.990000e+02	1.199000e+03	1.019900e+02	-2.127040e+00	2.880228e-02	4.836920e-05
2.000000e+02	1.200000e+03	1.020000e+02	-2.127040e+00	2.880230e-02	4.836919e-05
2.010000e+02	1.201000e+03	1.020100e+02	-2.127040e+00	2.880232e-02	4.836919e-05
2.020000e+02	1.202000e+03	1.020200e+02	-2.127040e+00	2.880234e-02	4.836918e-05
2.030000e+02	1.203000e+03	1.020300e+02	-2.127040e+00	2.880236e-02	4.836918e-05
2.040000e+02	1.204000e+03	1.020400e+02	-2.127040e+00	2.880238e-02	4.836918e-05
2.050000e+02	1.205000e+03	1.020500e+02	-2.127040e+00	2.880241e-02	4.836917e-05
2.060000e+02	1.206000e+03	1.020600e+02	-2.127040e+00	2.880243e-02	4.836917e-05
2.070000e+02	1.207000e+03	1.020700e+02	-2.127040e+00	2.880246e-02	4.836917e-05
2.080000e+02	1.208000e+03	1.020800e+02	-2.127040e+00	2.880249e-02	4.836916e-05
2.090000e+02	1.209000e+03	1.020900e+02	-2.127040e+00	2.880252e-02	4.836916e-05
2.100000e+02	1.210000e+03	1.021000e+02	-2.127040e+00	2.880255e-02	4.836916e-05
2.110000e+02	1.211000e+03	1.021100e+02	-2.127040e+00	2.880258e-02	4.836916e-05
2.120000e+02	1.212000e+03	1.021200e+02	-2.127040e+00	2.880262e-02	4.836915e-05
2.130000e+02	1.213000e+03	1.021300e+02	-2.127040e+00	2.880266e-02	4.836915e-05
2.140000e+02	1.214000e+03	1.021400e+02	-2.127040e+00	2.880270e-02	4.836915e-05
2.150000e+02	1.215000e+03	1.021500e+02	-2.127040e+00	2.880275e-02	4.836915e-05
2.160000e+02	1.216000e+03	1.021600e+02	-2.127040e+00	2.880280e-02	4.836915e-05
2.170000e+02	1.217000e+03	1.021700e+02	-2.127040e+00	2.880286e-02	4.836914e-05
2.180000e+02	1.218000e+03	1.021800e+02	-2.127040e+00	2.880292e-02	4.836914e-05
2.190000e+02	1.219000e+03	1.021900e+02	-2.127040e+00	2.880298e-02	4.836914e-05
2.200000e+02	1.220000e+03	1.022000e+02	-2.127040e+00	2.880305e-02	4.836914e-05
2.210000e+02	1.221000e+03	1.022100e+02	-2.127040e+00	2.880313e-02	4.836914e-05
2.220000e+02	1.222000e+03	1.022200e+02	-2.127040e+00	2.880322e-02	4.836914e-05
2.230000e+02	1.223000e+03	1.022300e+02	-2.127040e+00	2.880332e-02	4.836914e-05
2.240000e+02	1.224000e+03	1.022400e+02	-2.127040e+00	2.880342e-02	4.836914e-05
2.250000e+02	1.225000e+03	1.022500e+02	-2.127040e+00	2.880354e-02	4.836914e-05
2.260000e+02	1.226000e+03	1.022600e+02	-2.127040e+00	2.880367e-02	4.836914e-05
2.270000e+02	1.227000e+03	1.022700e+02	-2.127040e+00	2.880381e-02	4.836914e-05
2.280000e+02	1.228000e+03	1.022800e+02	-2.127040e+00	2.880397e-02	4.836913e-05
2.290000e+02	1.229000e+03	1.022900e+02	-2.127040e+00	2.880415e-02	4.836913e-05
2.300000e+02	1.230000e+03	1.023000e+02	-2.127040e+00	2.880435e-02	4.836913e-05
2.310000e+02	1.231000e+03	1.023100e+02	-2.127040e+00	2.880457e-02	4.836913e-05
2.320000e+02	1.232000e+03	1.023200e+02	-2.127040e+00	2.880482e-02	4.836913e-05
2.330000e+02	1.233000e+03	1.023300e+02	-2.127040e+00	2.880509e-02	4.836913e-05
2.340000e+02	1.234000e+03	1.023400e+02	-2.127040e+00	2.880541e-02	4.836913e-05
2.350000e+02	1.235000e+03	1.023500e+02	-2.127040e+00	2.880576e-02	4.836913e-05
2.360000e+02	1.236000e+03	1.023600e+02	-2.127040e+00	2.880615e-02	4.836913e-05
2.370000e+02	1.237000e+03	1.023700e+02	-2.127040e+00	2.880659e-02	4.836913e-05
2.380000e+02	1.238000e+03	1.023800e+02	-2.127040e+00	2.880708e-02	4.836913e-05
2.390000e+02	1.239000e+03	1.023900e+02	-2.127040e+00	2.880764e-02	4.836913e-05
2.400000e+02	1.240000e+03	1.024000e+02	-2.127040e+00	2.880827e-02	4.836913e-05
2.410000e+02	1.241000e+03	1.024100e+02	-2.127040e+00	2.880897e-02	4.836913e-05
2.420000e+02	1.242000e+03	1.024200e+02	-2.127040e+00	2.880976e-02	4.836913e-05
2.430000e+02	1.243000e+03	1.024300e+02	-2.127040e+00	2.881064e-02	4.836913e-05
2.440000e+02	1.244000e+03	1.024400e+02	-2.127040e+00	2.881163e-02	4.836913e-05
2.450000e+02	1.245000e+03	1.024500e+02	-2.127040e+00	2.881273e-02	4.836913e-05
2.460000e+02	1.246000e+03	1.024600e+02	-2.127040e+00	2.881396e-02	4.836913e-05
2.470000e+02	1.247000e+03	1.024700e+02	-2.127040e+00	2.881531e-02	4.836913e-05
2.480000e+02	1.248000e+03	1.024800e+02	-2.127040e+00	2.881680e-02	4.836913e-05
2.490000e+02	1.249000e+03	1.024900e+02	-2.127040e+00	2.881844e-02	4.836913e-05
2.500000e+02	1.250000e+03	1.025000e+02	-2.127040e+00	2.882021e-02	4.836913e-05
2.510000e+02	1.251000e+03	1.025100e+02	-2.127040e+00	2.882213e-02	4.836913e-05
2.520000e+02	1.252000e+03	1.025200e+02	-2.127040e+00	2.882417e-02	4.836913e-05
2.530000e+02	1.253000e+03	1.025300e+02	-2.127040e+00	2.882633e-02	4.836913e-05
2.540000e+02	1.254000e+03	1.025400e+02	-2.127040e+00	2.882858e-02	4.836913e-05
2.550000e+02	1.255000e+03	1.025500e+02	-2.127040e+00	2.883091e-02	4.836913e-05
2.560000e+02	1.256000e+03	1.025600e+02	-2.127040e+00	2.883327e-02	4.836913e-05
2.570000e+02	1.257000e+03	1.025700e+02	-2.127040e+00	2.883564e-02	4.836913e-05
2.580000e+02	1.258000e+03	1.025800e+02	-2.127040e+00	2.883798e-02	4.836913e-05
2.590000e+02	1.259000e+03	1.025900e+02	-2.127040e+00	2.884026e-02	4.836913e-05
2.600000e+02	1.260000e+03	1.026000e+02	-2.127040e+00	2.884246e-02	4.836913e-05
2.610000e+02	1.261000e+03	1.026100e+02	-2.127040e+00	2.884456e-02	4.836913e-05
2.620000e+02	1.262000e+03	1.026200e+02	-2.127040e+00	2.884654e-02	4.836913e-05
2.630000e+02	1.263000e+03	1.026300e+02	-2.127040e+00	2.884843e-02	4.836913e-05
2.640000e+02	1.264000e+03	1.026400e+02	-2.127040e+00	2.885026e-02	4.836913e-05
2.650000e+02	1.265000e+03	1.026500e+02	-2.127040e+00	2.885208e-02	4.836913e-05
2.660000e+02	1.266000e+03	1.026600e+02	-2.127040e+00	2.885405e-02	4.836913e-05
2.670000e+02	1.267000e+03	1.026700e+02	-2.127040e+00	2.885640e-02	4.836913e-05
2.680000e+02	1.268000e+03	1.026800e+02	-2.127040e+00	2.885963e-02	4.836913e-05
2.690000e+02	1.269000e+03	1.026900e+02	-2.127040e+00	2.886477e-02	4.836913e-05
2.700000e+02	1.270000e+03	1.027000e+02	-2.127040e+00	2.887414e-02	4.836913e-05
2.710000e+02	1.271000e+03	1.027100e+02	-2.127040e+00	2.889366e-02	4.836913e-05
2.720000e+02	1.272000e+03	1.027200e+02	-2.127040e+00	2.887771e-02	4.836913e-05
2.730000e+02	1.273000e+03	1.027300e+02	-2.127040e+00	2.899955e-02	4.836913e-05
2.740000e+02	1.274000e+03	1.027400e+02	-2.127040e+00	2.930367e-02	4.836913e-05
2.750000e+02	1.275000e+03	1.027500e+02	-2.127040e+00	2.977964e-02	4.836913e-05
2.760000e+02	1.276000e+03	1.027600e+02	-2.127040e+00	3.341764e-02	4.836913e-05
2.770000e+02	1.277000e+03	1.027700e+02	-2.127040e+00	3.335115e-02	4.836913e-05
2.780000e+02	1.278000e+03	1.027800e+02	-2.127040e+00	3.329069e-02	4.836913e-05
2.790000e+02	1.279000e+03	1.027900e+02	-2.127040e+00	3.323715e-02	4.836913e-05
2.800000e+02	1.280000e+03	1.028000e+02	-2.127040e+00	3.318684e-02	4.836913e-05
2.810000e+02	1.281000e+03	1.028100e+02	-2.127040e+00	3.313534e-02	4.836913e-05
2.820000e+02	1.282000e+03	1.028200e+02	-2.127040e+00	3.307683e-02	4.836913e-05
2.830000e+02	1.283000e+03	1.028300e+02	-2.127040e+00	3.300121e-02	4.836913e-05
2.840000e+02	1.284000e+03	1.028400e+02	-2.127040e+00	3.045920e-02	4.836913e-05
2.850000e+02	1.285000e+03	1.028500e+02	-2.127040e+00	3.016687e-02	4.836913e-05
2.860000e+02	1.286000e+03	1.028600e+02	-2.127040e+00	2.962997e-02	4.836913e-05
2.870000e+02	1.287000e+03	1.028700e+02	-2.127040e+00	2.910079e-02	4.836913e-05
2.880000e+02	1.288000e+03	1.028800e+02	-2.127040e+00	2.891363e-02	4.836913e-05
2.890000e+02	1.289000e+03	1.028900e+02	-2.127040e+00	3.404208e-02	4.836913e-05
2.900000e+02	1.290000e+03	1.029000e+02	-2.127040e+00	3.405061e-02	4.836913e-05
2.910000e+02	1.291000e+03	1.029100e+02	-2.127040e+00	3.405180e-02	4.836913e-05
2.920000e+02	1.292000e+03	1.029200e+02	-2.127040e+00	3.405092e-02	4.836913e-05
2.930000e+02	1.293000e+03	1.029300e+02	-2.127040e+00	3.404950e-02	4.836913e-05
2.940000e+02	1.294000e+03	1.029400e+02	-2.127040e+00	3.404802e-02	4.836913e-05
2.950000e+02	1.295000e+03	1.029500e+02	-2.127040e+00	3.404664e-02	4.836913e-05
2.960000e+02	1.296000e+03	1.029600e+02	-2.127040e+00	3.404539e-02	4.836913e-05
2.970000e+02	1.297000e+03	1.029700e+02	-2.127040e+00	2.886423e-02	4.836913e-05
2.980000e+02	1.298000e+03	1.029800e+02	-2.127040e+00	2.886515e-02	4.836913e-05
2.990000e+02	1.299000e+03	1.029900e+02	-2.127040e+00	3.404244e-02	4.836913e-05
3.000000e+02	1.300000e+03	1.030000e+02	-2.127040e+00	3.404168e-02	4.836913e-05
3.010000e+02	1.301000e+03	1.030100e+02	-2.127040e+00	3.404101e-02	4.836913e-05
3.020000e+02	1.302000e+03	1.030200e+02	-2.127040e+00	3.404042e-02	4.836913e-05
3.030000e+02	1.303000e+03	1.030300e+02	-2.127040e+00	3.403989e-02	4.836913e-05
3.040000e+02	1.304000e+03	1.030400e+02	-2.127040e+00	3.403943e-02	4.836913e-05
3.050000e+02	1.305000e+03	1.030500e+02	-2.127040e+00	3.403902e-02	4.836913e-05
3.060000e+02	1.306000e+03	1.030600e+02	-2.127040e+00	3.403866e-02	4.836913e-05
3.070000e+02	1.307000e+03	1.030700e+02	-2.127040e+00	2.886948e-02	4.836913e-05
3.080000e+02	1.308000e+03	1.030800e+02	-2.127040e+00	3.403806e-02	4.836913e-05
3.090000e+02	1.309000e+03	1.030900e+02	-2.127040e+00	3.403781e-02	4.836913e-05
3.100000e+02	1.310000e+03	1.031000e+02	-2.127040e+00	3.403759e-02	4.836913e-05
3.110000e+02	1.311000e+03	1.031100e+02	-2.127040e+00	3.403740e-02	4.836913e-05
3.120000e+02	1.312000e+03	1.031200e+02	-2.127040e+00	3.403723e-02	4.836913e-05
3.130000e+02	1.313000e+03	1.031300e+02	-2.127040e+00	3.403708e-02	4.836913e-05
3.140000e+02	1.314000e+03	1.031400e+02	-2.127040e+00	3.403695e-02	4.836913e-05
3.150000e+02	1.315000e+03	1.031500e+02	-2.127040e+00	3.403684e-02	4.836913e-05
3.160000e+02	1.316000e+03	1.031600e+02	-2.127040e+00	2.887060e-02	4.836913e-05
3.170000e+02	1.317000e+03	1.031700e+02	-2.127040e+00	2.887064e-02	4.836913e-05
3.180000e+02	1.318000e+03	1.031800e+02	-2.127040e+00	2.887067e-02	4.836913e-05
3.190000e+02	1.319000e+03	1.031900e+02	-2.127040e+00	2.887070e-02	4.836913e-05
3.200000e+02	1.320000e+03	1.032000e+02	-2.127040e+00	2.887071e-02	4.836913e-05
3.210000e+02	1.321000e+03	1.032100e+02	-2.127040e+00	2.887071e-02	4.836913e-05
3.220000e+02	1.322000e+03	1.032200e+02	-2.127040e+00	2.887071e-02	4.836913e-05
3.230000e+02	1.323000e+03	1.032300e+02	-2.127040e+00	2.887071e-02	4.836913e-05
3.240000e+02	1.324000e+03	1.032400e+02	-2.127040e+00	3.403639e-02	4.836913e-05
3.250000e+02	1.325000e+03	1.032500e+02	-2.127040e+00	3.403638e-02	4.836913e-05
3.260000e+02	1.326000e+03	1.032600e+02	-2.127040e+00	3.403638e-02	4.836913e-05
3.270000e+02	1.327000e+03	1.032700e+02	-2.127040e+00	3.403638e-02	4.836913e-05
3.280000e+02	1.328000e+03	1.032800e+02	-2.127040e+00	3.403638e-02	4.836913e-05
3.290000e+02	1.329000e+03	1.032900e+02	-2.127040e+00	3.403639e-02	4.836913e-05
3.300000e+02	1.330000e+03	1.033000e+02	-2.127040e+00	3.403640e-02	4.836913e-05
3.310000e+02	1.331000e+03	1.033100e+02	-2.127040e+00	2.887053e-02	4.836913e-05
3.320000e+02	1.332000e+03	1.033200e+02	-2.127040e+00	2.887050e-02	4.836913e-05
3.330000e+02	1.333000e+03	1.033300e+02	-2.127040e+00	2.887047e-02	4.836913e-05
3.340000e+02	1.334000e+03	1.033400e+02	-2.127040e+00	3.403646e-02	4.836913e-05
3.350000e+02	1.335000e+03	1.033500e+02	-2.127040e+00	3.403648e-02	4.836913e-05
3.360000e+02	1.336000e+03	1.033600e+02	-2.127040e+00	2.887037e-02	4.836913e-05
3.370000e+02	1.337000e+03	1.033700e+02	-2.127040e+00	3.403653e-02	4.836913e-05
3.380000e+02	1.338000e+03	1.033800e+02	-2.127040e+00	3.403655e-02	4.836913e-05
3.390000e+02	1.339000e+03	1.033900e+02	-2.127040e+00	3.403657e-02	4.836913e-05
3.400000e+02	1.340000e+03	1.034000e+02	-2.127040e+00	3.403660e-02	4.836913e-05
3.410000e+02	1.341000e+03	1.034100e+02	-2.127040e+00	2.887019e-02	4.836913e-05
3.420000e+02	1.342000e+03	1.034200e+02	-2.127040e+00	2.887016e-02	4.836913e-05
3.430000e+02	1.343000e+03	1.034300e+02	-2.127040e+00	2.887012e-02	4.836913e-05
3.440000e+02	1.344000e+03	1.034400e+02	-2.127040e+00	2.887009e-02	4.836913e-05
3.450000e+02	1.345000e+03	1.034500e+02	-2.127040e+00	2.887006e-02	4.836913e-05
3.460000e+02	1.346000e+03	1.034600e+02	-2.127040e+00	2.887002e-02	4.836913e-05
3.470000e+02	1.347000e+03	1.034700e+02	-2.127040e+00	2.886999e-02	4.836913e-05
3.480000e+02	1.348000e+03	1.034800e+02	-2.127040e+00	2.886996e-02	4.836913e-05
3.490000e+02	1.349000e+03	1.034900e+02	-2.127040e+00	3.403682e-02	4.836913e-05
3.500000e+02	1.350000e+03	1.035000e+02	-2.127040e+00	3.403684e-02	4.836913e-05
3.510000e+02	1.351000e+03	1.035100e+02	-2.127040e+00	3.403686e-02	4.836913e-05
3.520000e+02	1.352000e+03	1.035200e+02	-2.127040e+00	3.403689e-02	4.836913e-05
3.530000e+02	1.353000e+03	1.035300e+02	-2.127040e+00	3.403691e-02	4.836913e-05
3.540000e+02	1.354000e+03	1.035400e+02	-2.127040e+00	3.403693e-02	4.836913e-05
3.550000e+02	1.355000e+03	1.035500e+02	-2.127040e+00	3.403695e-02	4.836913e-05
3.560000e+02	1.356000e+03	1.035600e+02	-2.127040e+00	2.886974e-02	4.836913e-05
3.570000e+02	1.357000e+03	1.035700e+02	-2.127040e+00	2.886971e-02	4.836913e-05
3.580000e+02	1.358000e+03	1.035800e+02	-2.127040e+00	2.886969e-02	4.836913e-05
3.590000e+02	1.359000e+03	1.035900e+02	-2.127040e+00	2.886967e-02	4.836913e-05
3.600000e+02	1.360000e+03	1.036000e+02	-2.127040e+00	2.886964e-02	4.836913e-05
3.610000e+02	1.361000e+03	1.036100e+02	-2.127040e+00	2.886962e-02	4.836913e-05
3.620000e+02	1.362000e+03	1.036200e+02	-2.127040e+00	2.886960e-02	4.836913e-05
3.630000e+02	1.363000e+03	1.036300e+02	-2.127040e+00	2.886958e-02	4.836913e-05
3.640000e+02	1.364000e+03	1.036400e+02	-2.127040e+00	2.886956e-02	4.836913e-05
3.650000e+02	1.365000e+03	1.036500e+02	-2.127040e+00	2.886954e-02	4.836913e-05
3.660000e+02	1.366000e+03	1.036600e+02	-2.127040e+00	2.886953e-02	4.836913e-05
3.670000e+02	1.367000e+03	1.036700e+02	-2.127040e+00	2.886951e-02	4.836913e-05
3.680000e+02	1.368000e+03	1.036800e+02	-2.127040e+00	3.403718e-02	4.836913e-05
3.690000e+02	1.369000e+03	1.036900e+02	-2.127040e+00	3.403719e-02	4.836913e-05
3.700000e+02	1.370000e+03	1.037000e+02	-2.127040e+00	3.403721e-02	4.836913e-05
3.710000e+02	1.371000e+03	1.037100e+02	-2.127040e+00	3.403722e-02	4.836913e-05
3.720000e+02	1.372000e+03	1.037200e+02	-2.127040e+00	2.886943e-02	4.836913e-05
3.730000e+02	1.373000e+03	1.037300e+02	-2.127040e+00	2.886941e-02	4.836913e-05
3.740000e+02	1.374000e+03	1.037400e+02	-2.127040e+00	2.886940e-02	4.836913e-05
3.750000e+02	1.375000e+03	1.037500e+02	-2.127040e+00	3.403727e-02	4.836913e-05
3.760000e+02	1.376000e+03	1.037600e+02	-2.127040e+00	3.403728e-02	4.836913e-05
3.770000e+02	1.377000e+03	1.037700e+02	-2.127040e+00	2.886936e-02	4.836913e-05
3.780000e+02	1.378000e+03	1.037800e+02	-2.127040e+00	2.886935e-02	4.836913e-05
3.790000e+02	1.379000e+03	1.037900e+02	-2.127040e+00	2.886934e-02	4.836913e-05
3.800000e+02	1.380000e+03	1.038000e+02	-2.127040e+00	2.886933e-02	4.836913e-05
3.810000e+02	1.381000e+03	1.038100e+02	-2.127040e+00	2.886932e-02	4.836913e-05
3.820000e+02	1.382000e+03	1.038200e+02	-2.127040e+00	2.886931e-02	4.836913e-05
3.830000e+02	1.383000e+03	1.038300e+02	-2.127040e+00	2.886930e-02	4.836913e-05
3.840000e+02	1.384000e+03	1.038400e+02	-2.127040e+00	2.886929e-02	4.836913e-05
3.850000e+02	1.385000e+03	1.038500e+02	-2.127040e+00	2.886928e-02	4.836913e-05
3.860000e+02	1.386000e+03	1.038600e+02	-2.127040e+00	2.886927e-02	4.836913e-05
3.870000e+02	1.387000e+03	1.038700e+02	-2.127040e+00	2.886927e-02	4.836913e-05
3.880000e+02	1.388000e+03	1.038800e+02	-2.127040e+00	2.886926e-02	4.836913e-05
3.890000e+02	1.389000e+03	1.038900e+02	-2.127040e+00	2.886925e-02	4.836913e-05
3.900000e+02	1.390000e+03	1.039000e+02	-2.127040e+00	2.886924e-02	4.836913e-05
3.910000e+02	1.391000e+03	1.039100e+02	-2.127040e+00	2.886924e-02	4.836913e-05
3.920000e+02	1.392000e+03	1.039200e+02	-2.127040e+00	2.886923e-02	4.836913e-05
3.930000e+02	1.393000e+03	1.039300e+02	-2.127040e+00	2.886922e-02	4.836913e-05
3.940000e+02	1.394000e+03	1.039400e+02	-2.127040e+00	2.886922e-02	4.836913e-05
3.950000e+02	1.395000e+03	1.039500e+02	-2.127040e+00	2.886921e-02	4.836913e-05
3.960000e+02	1.396000e+03	1.039600e+02	-2.127040e+00	2.886921e-02	4.836913e-05
3.970000e+02	1.397000e+03	1.039700e+02	-2.127040e+00	2.886920e-02	4.836913e-05
3.980000e+02	1.398000e+03	1.039800e+02	-2.127040e+00	2.886920e-02	4.836913e-05
3.990000e+02	1.399000e+03	1.039900e+02	-2.127040e+00	2.886919e-02	4.836913e-05
4.000000e+02	1.400000e+03	1.040000e+02	-2.127040e+00	2.886919e-02	4.836913e-05
4.010000e+02	1.401000e+03	1.040100e+02	-2.127040e+00	2.886918e-02	4.836913e-05
4.020000e+02	1.402000e+03	1.040200e+02	-2.127040e+00	2.886918e-02	4.836913e-05
4.030000e+02	1.403000e+03	1.040300e+02	-2.127040e+00	2.886917e-02	4.836913e-05
4.040000e+02	1.404000e+03	1.040400e+02	-2.127040e+00	3.403746e-02	4.836913e-05
4.050000e+02	1.405000e+03	1.040500e+02	-2.127040e+00	3.403746e-02	4.836913e-05
4.060000e+02	1.406000e+03	1.040600e+02	-2.127040e+00	3.403747e-02	4.836913e-05
4.070000e+02	1.407000e+03	1.040700e+02	-2.127040e+00	3.403747e-02	4.836913e-05
4.080000e+02	1.408000e+03	1.040800e+02	-2.127040e+00	3.403747e-02	4.836913e-05
4.090000e+02	1.409000e+03	1.040900e+02	-2.127040e+00	3.403748e-02	4.836913e-05
4.100000e+02	1.410000e+03	1.041000e+02	-2.127040e+00	3.403748e-02	4.836913e-05
4.110000e+02	1.411000e+03	1.041100e+02	-2.127040e+00	3.403748e-02	4.836913e-05
4.120000e+02	1.412000e+03	1.041200e+02	-2.127040e+00	3.403748e-02	4.836913e-05
4.130000e+02	1.413000e+03	1.041300e+02	-2.127040e+00	3.403749e-02	4.836913e-05
4.140000e+02	1.414000e+03	1.041400e+02	-2.127040e+00	3.403749e-02	4.836913e-05
4.150000e+02	1.415000e+03	1.041500e+02	-2.127040e+00	3.403749e-02	4.836913e-05
4.160000e+02	1.416000e+03	1.041600e+02	-2.127040e+00	3.403749e-02	4.836913e-05
4.170000e+02	1.417000e+03	1.041700e+02	-2.127040e+00	3.403749e-02	4.836913e-05
4.180000e+02	1.418000e+03	1.041800e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.190000e+02	1.419000e+03	1.041900e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.200000e+02	1.420000e+03	1.042000e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.210000e+02	1.421000e+03	1.042100e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.220000e+02	1.422000e+03	1.042200e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.230000e+02	1.423000e+03	1.042300e+02	-2.127040e+00	3.403750e-02	4.836913e-05
4.240000e+02	1.424000e+03	1.042400e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.250000e+02	1.425000e+03	1.042500e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.260000e+02	1.426000e+03	1.042600e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.270000e+02	1.427000e+03	1.042700e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.280000e+02	1.428000e+03	1.042800e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.290000e+02	1.429000e+03	1.042900e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.300000e+02	1.430000e+03	1.043000e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.310000e+02	1.431000e+03	1.043100e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.320000e+02	1.432000e+03	1.043200e+02	-2.127040e+00	3.403751e-02	4.836913e-05
4.330000e+02	1.433000e+03	1.043300e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.340000e+02	1.434000e+03	1.043400e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.350000e+02	1.435000e+03	1.043500e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.360000e+02	1.436000e+03	1.043600e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.370000e+02	1.437000e+03	1.043700e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.380000e+02	1.438000e+03	1.043800e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.390000e+02	1.439000e+03	1.043900e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.400000e+02	1.440000e+03	1.044000e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.410000e+02	1.441000e+03	1.044100e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.420000e+02	1.442000e+03	1.044200e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.430000e+02	1.443000e+03	1.044300e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.440000e+02	1.444000e+03	1.044400e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.450000e+02	1.445000e+03	1.044500e+02	-2.127040e+00	3.403752e-02	4.836913e-05
4.460000e+02	1.446000e+03	1.044600e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.470000e+02	1.447000e+03	1.044700e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.480000e+02	1.448000e+03	1.044800e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.490000e+02	1.449000e+03	1.044900e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.500000e+02	1.450000e+03	1.045000e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.510000e+02	1.451000e+03	1.045100e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.520000e+02	1.452000e+03	1.045200e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.530000e+02	1.453000e+03	1.045300e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.540000e+02	1.454000e+03	1.045400e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.550000e+02	1.455000e+03	1.045500e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.560000e+02	1.456000e+03	1.045600e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.570000e+02	1.457000e+03	1.045700e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.580000e+02	1.458000e+03	1.045800e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.590000e+02	1.459000e+03	1.045900e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.600000e+02	1.460000e+03	1.046000e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.610000e+02	1.461000e+03	1.046100e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.620000e+02	1.462000e+03	1.046200e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.630000e+02	1.463000e+03	1.046300e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.640000e+02	1.464000e+03	1.046400e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.650000e+02	1.465000e+03	1.046500e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.660000e+02	1.466000e+03	1.046600e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.670000e+02	1.467000e+03	1.046700e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.680000e+02	1.468000e+03	1.046800e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.690000e+02	1.469000e+03	1.046900e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.700000e+02	1.470000e+03	1.047000e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.710000e+02	1.471000e+03	1.047100e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.720000e+02	1.472000e+03	1.047200e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.730000e+02	1.473000e+03	1.047300e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.740000e+02	1.474000e+03	1.047400e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.750000e+02	1.475000e+03	1.047500e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.760000e+02	1.476000e+03	1.047600e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.770000e+02	1.477000e+03	1.047700e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.780000e+02	1.478000e+03	1.047800e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.790000e+02	1.479000e+03	1.047900e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.800000e+02	1.480000e+03	1.048000e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.810000e+02	1.481000e+03	1.048100e+02	-2.127040e+00	3.403753e-02	4.836913e-05
4.820000e+02	1.482000e+03	1.048200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.830000e+02	1.483000e+03	1.048300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.840000e+02	1.484000e+03	1.048400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.850000e+02	1.485000e+03	1.048500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.860000e+02	1.486000e+03	1.048600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.870000e+02	1.487000e+03	1.048700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.880000e+02	1.488000e+03	1.048800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.890000e+02	1.489000e+03	1.048900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.900000e+02	1.490000e+03	1.049000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.910000e+02	1.491000e+03	1.049100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.920000e+02	1.492000e+03	1.049200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.930000e+02	1.493000e+03	1.049300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.940000e+02	1.494000e+03	1.049400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.950000e+02	1.495000e+03	1.049500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.960000e+02	1.496000e+03	1.049600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.970000e+02	1.497000e+03	1.049700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.980000e+02	1.498000e+03	1.049800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
4.990000e+02	1.499000e+03	1.049900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.000000e+02	1.500000e+03	1.050000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.010000e+02	1.501000e+03	1.050100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.020000e+02	1.502000e+03	1.050200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.030000e+02	1.503000e+03	1.050300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.040000e+02	1.504000e+03	1.050400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.050000e+02	1.505000e+03	1.050500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.060000e+02	1.506000e+03	1.050600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.070000e+02	1.507000e+03	1.050700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.080000e+02	1.508000e+03	1.050800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.090000e+02	1.509000e+03	1.050900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.100000e+02	1.510000e+03	1.051000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.110000e+02	1.511000e+03	1.051100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.120000e+02	1.512000e+03	1.051200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.130000e+02	1.513000e+03	1.051300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.140000e+02	1.514000e+03	1.051400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.150000e+02	1.515000e+03	1.051500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.160000e+02	1.516000e+03	1.051600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.170000e+02	1.517000e+03	1.051700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.180000e+02	1.518000e+03	1.051800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.190000e+02	1.519000e+03	1.051900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.200000e+02	1.520000e+03	1.052000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.210000e+02	1.521000e+03	1.052100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.220000e+02	1.522000e+03	1.052200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.230000e+02	1.523000e+03	1.052300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.240000e+02	1.524000e+03	1.052400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.250000e+02	1.525000e+03	1.052500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.260000e+02	1.526000e+03	1.052600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.270000e+02	1.527000e+03	1.052700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.280000e+02	1.528000e+03	1.052800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.290000e+02	1.529000e+03	1.052900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.300000e+02	1.530000e+03	1.053000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.310000e+02	1.531000e+03	1.053100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.320000e+02	1.532000e+03	1.053200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.330000e+02	1.533000e+03	1.053300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.340000e+02	1.534000e+03	1.053400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.350000e+02	1.535000e+03	1.053500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.360000e+02	1.536000e+03	1.053600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.370000e+02	1.537000e+03	1.053700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.380000e+02	1.538000e+03	1.053800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.390000e+02	1.539000e+03	1.053900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.400000e+02	1.540000e+03	1.054000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.410000e+02	1.541000e+03	1.054100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.420000e+02	1.542000e+03	1.054200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.430000e+02	1.543000e+03	1.054300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.440000e+02	1.544000e+03	1.054400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.450000e+02	1.545000e+03	1.054500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.460000e+02	1.546000e+03	1.054600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.470000e+02	1.547000e+03	1.054700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.480000e+02	1.548000e+03	1.054800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.490000e+02	1.549000e+03	1.054900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.500000e+02	1.550000e+03	1.055000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.510000e+02	1.551000e+03	1.055100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.520000e+02	1.552000e+03	1.055200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.530000e+02	1.553000e+03	1.055300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.540000e+02	1.554000e+03	1.055400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.550000e+02	1.555000e+03	1.055500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.560000e+02	1.556000e+03	1.055600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.570000e+02	1.557000e+03	1.055700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.580000e+02	1.558000e+03	1.055800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.590000e+02	1.559000e+03	1.055900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.600000e+02	1.560000e+03	1.056000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.610000e+02	1.561000e+03	1.056100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.620000e+02	1.562000e+03	1.056200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.630000e+02	1.563000e+03	1.056300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.640000e+02	1.564000e+03	1.056400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.650000e+02	1.565000e+03	1.056500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.660000e+02	1.566000e+03	1.056600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.670000e+02	1.567000e+03	1.056700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.680000e+02	1.568000e+03	1.056800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.690000e+02	1.569000e+03	1.056900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.700000e+02	1.570000e+03	1.057000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.710000e+02	1.571000e+03	1.057100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.720000e+02	1.572000e+03	1.057200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.730000e+02	1.573000e+03	1.057300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.740000e+02	1.574000e+03	1.057400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.750000e+02	1.575000e+03	1.057500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.760000e+02	1.576000e+03	1.057600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.770000e+02	1.577000e+03	1.057700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.780000e+02	1.578000e+03	1.057800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.790000e+02	1.579000e+03	1.057900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.800000e+02	1.580000e+03	1.058000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.810000e+02	1.581000e+03	1.058100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.820000e+02	1.582000e+03	1.058200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.830000e+02	1.583000e+03	1.058300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.840000e+02	1.584000e+03	1.058400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.850000e+02	1.585000e+03	1.058500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.860000e+02	1.586000e+03	1.058600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.870000e+02	1.587000e+03	1.058700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.880000e+02	1.588000e+03	1.058800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.890000e+02	1.589000e+03	1.058900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.900000e+02	1.590000e+03	1.059000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
5.910000e+02	1.591000e+03	1.059100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.920000e+02	1.592000e+03	1.059200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.930000e+02	1.593000e+03	1.059300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.940000e+02	1.594000e+03	1.059400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.950000e+02	1.595000e+03	1.059500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.960000e+02	1.596000e+03	1.059600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.970000e+02	1.597000e+03	1.059700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.980000e+02	1.598000e+03	1.059800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
5.990000e+02	1.599000e+03	1.059900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.000000e+02	1.600000e+03	1.060000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.010000e+02	1.601000e+03	1.060100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.020000e+02	1.602000e+03	1.060200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.030000e+02	1.603000e+03	1.060300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.040000e+02	1.604000e+03	1.060400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.050000e+02	1.605000e+03	1.060500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.060000e+02	1.606000e+03	1.060600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.070000e+02	1.607000e+03	1.060700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.080000e+02	1.608000e+03	1.060800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.090000e+02	1.609000e+03	1.060900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
6.100000e+02	1.610000e+03	1.061000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.110000e+02	1.611000e+03	1.061100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.120000e+02	1.612000e+03	1.061200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.130000e+02	1.613000e+03	1.061300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.140000e+02	1.614000e+03	1.061400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.150000e+02	1.615000e+03	1.061500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.160000e+02	1.616000e+03	1.061600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.170000e+02	1.617000e+03	1.061700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.180000e+02	1.618000e+03	1.061800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.190000e+02	1.619000e+03	1.061900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.200000e+02	1.620000e+03	1.062000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.210000e+02	1.621000e+03	1.062100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.220000e+02	1.622000e+03	1.062200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.230000e+02	1.623000e+03	1.062300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.240000e+02	1.624000e+03	1.062400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.250000e+02	1.625000e+03	1.062500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.260000e+02	1.626000e+03	1.062600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.270000e+02	1.627000e+03	1.062700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.280000e+02	1.628000e+03	1.062800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.290000e+02	1.629000e+03	1.062900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.300000e+02	1.630000e+03	1.063000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.310000e+02	1.631000e+03	1.063100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.320000e+02	1.632000e+03	1.063200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.330000e+02	1.633000e+03	1.063300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.340000e+02	1.634000e+03	1.063400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.350000e+02	1.635000e+03	1.063500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.360000e+02	1.636000e+03	1.063600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.370000e+02	1.637000e+03	1.063700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.380000e+02	1.638000e+03	1.063800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.390000e+02	1.639000e+03	1.063900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.400000e+02	1.640000e+03	1.064000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.410000e+02	1.641000e+03	1.064100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.420000e+02	1.642000e+03	1.064200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.430000e+02	1.643000e+03	1.064300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.440000e+02	1.644000e+03	1.064400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.450000e+02	1.645000e+03	1.064500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.460000e+02	1.646000e+03	1.064600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.470000e+02	1.647000e+03	1.064700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.480000e+02	1.648000e+03	1.064800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.490000e+02	1.649000e+03	1.064900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.500000e+02	1.650000e+03	1.065000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.510000e+02	1.651000e+03	1.065100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.520000e+02	1.652000e+03	1.065200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.530000e+02	1.653000e+03	1.065300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.540000e+02	1.654000e+03	1.065400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.550000e+02	1.655000e+03	1.065500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.560000e+02	1.656000e+03	1.065600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.570000e+02	1.657000e+03	1.065700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.580000e+02	1.658000e+03	1.065800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.590000e+02	1.659000e+03	1.065900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.600000e+02	1.660000e+03	1.066000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.610000e+02	1.661000e+03	1.066100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.620000e+02	1.662000e+03	1.066200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.630000e+02	1.663000e+03	1.066300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.640000e+02	1.664000e+03	1.066400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.650000e+02	1.665000e+03	1.066500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.660000e+02	1.666000e+03	1.066600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.670000e+02	1.667000e+03	1.066700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.680000e+02	1.668000e+03	1.066800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.690000e+02	1.669000e+03	1.066900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.700000e+02	1.670000e+03	1.067000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.710000e+02	1.671000e+03	1.067100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.720000e+02	1.672000e+03	1.067200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.730000e+02	1.673000e+03	1.067300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.740000e+02	1.674000e+03	1.067400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.750000e+02	1.675000e+03	1.067500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.760000e+02	1.676000e+03	1.067600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.770000e+02	1.677000e+03	1.067700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.780000e+02	1.678000e+03	1.067800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.790000e+02	1.679000e+03	1.067900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.800000e+02	1.680000e+03	1.068000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.810000e+02	1.681000e+03	1.068100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.820000e+02	1.682000e+03	1.068200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.830000e+02	1.683000e+03	1.068300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.840000e+02	1.684000e+03	1.068400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.850000e+02	1.685000e+03	1.068500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.860000e+02	1.686000e+03	1.068600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.870000e+02	1.687000e+03	1.068700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.880000e+02	1.688000e+03	1.068800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.890000e+02	1.689000e+03	1.068900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.900000e+02	1.690000e+03	1.069000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.910000e+02	1.691000e+03	1.069100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.920000e+02	1.692000e+03	1.069200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.930000e+02	1.693000e+03	1.069300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.940000e+02	1.694000e+03	1.069400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.950000e+02	1.695000e+03	1.069500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.960000e+02	1.696000e+03	1.069600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.970000e+02	1.697000e+03	1.069700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.980000e+02	1.698000e+03	1.069800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
6.990000e+02	1.699000e+03	1.069900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.000000e+02	1.700000e+03	1.070000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.010000e+02	1.701000e+03	1.070100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.020000e+02	1.702000e+03	1.070200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.030000e+02	1.703000e+03	1.070300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.040000e+02	1.704000e+03	1.070400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.050000e+02	1.705000e+03	1.070500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.060000e+02	1.706000e+03	1.070600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.070000e+02	1.707000e+03	1.070700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.080000e+02	1.708000e+03	1.070800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.090000e+02	1.709000e+03	1.070900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.100000e+02	1.710000e+03	1.071000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.110000e+02	1.711000e+03	1.071100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.120000e+02	1.712000e+03	1.071200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.130000e+02	1.713000e+03	1.071300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.140000e+02	1.714000e+03	1.071400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.150000e+02	1.715000e+03	1.071500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.160000e+02	1.716000e+03	1.071600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.170000e+02	1.717000e+03	1.071700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.180000e+02	1.718000e+03	1.071800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.190000e+02	1.719000e+03	1.071900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.200000e+02	1.720000e+03	1.072000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.210000e+02	1.721000e+03	1.072100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.220000e+02	1.722000e+03	1.072200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.230000e+02	1.723000e+03	1.072300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.240000e+02	1.724000e+03	1.072400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.250000e+02	1.725000e+03	1.072500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.260000e+02	1.726000e+03	1.072600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.270000e+02	1.727000e+03	1.072700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.280000e+02	1.728000e+03	1.072800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.290000e+02	1.729000e+03	1.072900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.300000e+02	1.730000e+03	1.073000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.310000e+02	1.731000e+03	1.073100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.320000e+02	1.732000e+03	1.073200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.330000e+02	1.733000e+03	1.073300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.340000e+02	1.734000e+03	1.073400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.350000e+02	1.735000e+03	1.073500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.360000e+02	1.736000e+03	1.073600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.370000e+02	1.737000e+03	1.073700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.380000e+02	1.738000e+03	1.073800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.390000e+02	1.739000e+03	1.073900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.400000e+02	1.740000e+03	1.074000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.410000e+02	1.741000e+03	1.074100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.420000e+02	1.742000e+03	1.074200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.430000e+02	1.743000e+03	1.074300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.440000e+02	1.744000e+03	1.074400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.450000e+02	1.745000e+03	1.074500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.460000e+02	1.746000e+03	1.074600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.470000e+02	1.747000e+03	1.074700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.480000e+02	1.748000e+03	1.074800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.490000e+02	1.749000e+03	1.074900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.500000e+02	1.750000e+03	1.075000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.510000e+02	1.751000e+03	1.075100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.520000e+02	1.752000e+03	1.075200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.530000e+02	1.753000e+03	1.075300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.540000e+02	1.754000e+03	1.075400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.550000e+02	1.755000e+03	1.075500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.560000e+02	1.756000e+03	1.075600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.570000e+02	1.757000e+03	1.075700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.580000e+02	1.758000e+03	1.075800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.590000e+02	1.759000e+03	1.075900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.600000e+02	1.760000e+03	1.076000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.610000e+02	1.761000e+03	1.076100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.620000e+02	1.762000e+03	1.076200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.630000e+02	1.763000e+03	1.076300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.640000e+02	1.764000e+03	1.076400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.650000e+02	1.765000e+03	1.076500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.660000e+02	1.766000e+03	1.076600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.670000e+02	1.767000e+03	1.076700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.680000e+02	1.768000e+03	1.076800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.690000e+02	1.769000e+03	1.076900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.700000e+02	1.770000e+03	1.077000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.710000e+02	1.771000e+03	1.077100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.720000e+02	1.772000e+03	1.077200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.730000e+02	1.773000e+03	1.077300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.740000e+02	1.774000e+03	1.077400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.750000e+02	1.775000e+03	1.077500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.760000e+02	1.776000e+03	1.077600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.770000e+02	1.777000e+03	1.077700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.780000e+02	1.778000e+03	1.077800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.790000e+02	1.779000e+03	1.077900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.800000e+02	1.780000e+03	1.078000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.810000e+02	1.781000e+03	1.078100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.820000e+02	1.782000e+03	1.078200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.830000e+02	1.783000e+03	1.078300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.840000e+02	1.784000e+03	1.078400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.850000e+02	1.785000e+03	1.078500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.860000e+02	1.786000e+03	1.078600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.870000e+02	1.787000e+03	1.078700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.880000e+02	1.788000e+03	1.078800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.890000e+02	1.789000e+03	1.078900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.900000e+02	1.790000e+03	1.079000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.910000e+02	1.791000e+03	1.079100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.920000e+02	1.792000e+03	1.079200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.930000e+02	1.793000e+03	1.079300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.940000e+02	1.794000e+03	1.079400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.950000e+02	1.795000e+03	1.079500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.960000e+02	1.796000e+03	1.079600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.970000e+02	1.797000e+03	1.079700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
7.980000e+02	1.798000e+03	1.079800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
7.990000e+02	1.799000e+03	1.079900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.000000e+02	1.800000e+03	1.080000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.010000e+02	1.801000e+03	1.080100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.020000e+02	1.802000e+03	1.080200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.030000e+02	1.803000e+03	1.080300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.040000e+02	1.804000e+03	1.080400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.050000e+02	1.805000e+03	1.080500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.060000e+02	1.806000e+03	1.080600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.070000e+02	1.807000e+03	1.080700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.080000e+02	1.808000e+03	1.080800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.090000e+02	1.809000e+03	1.080900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.100000e+02	1.810000e+03	1.081000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.110000e+02	1.811000e+03	1.081100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.120000e+02	1.812000e+03	1.081200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.130000e+02	1.813000e+03	1.081300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.140000e+02	1.814000e+03	1.081400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.150000e+02	1.815000e+03	1.081500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.160000e+02	1.816000e+03	1.081600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.170000e+02	1.817000e+03	1.081700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.180000e+02	1.818000e+03	1.081800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.190000e+02	1.819000e+03	1.081900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.200000e+02	1.820000e+03	1.082000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.210000e+02	1.821000e+03	1.082100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.220000e+02	1.822000e+03	1.082200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.230000e+02	1.823000e+03	1.082300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.240000e+02	1.824000e+03	1.082400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.250000e+02	1.825000e+03	1.082500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.260000e+02	1.826000e+03	1.082600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.270000e+02	1.827000e+03	1.082700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.280000e+02	1.828000e+03	1.082800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.290000e+02	1.829000e+03	1.082900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.300000e+02	1.830000e+03	1.083000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.310000e+02	1.831000e+03	1.083100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.320000e+02	1.832000e+03	1.083200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.330000e+02	1.833000e+03	1.083300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.340000e+02	1.834000e+03	1.083400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.350000e+02	1.835000e+03	1.083500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.360000e+02	1.836000e+03	1.083600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.370000e+02	1.837000e+03	1.083700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.380000e+02	1.838000e+03	1.083800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.390000e+02	1.839000e+03	1.083900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.400000e+02	1.840000e+03	1.084000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.410000e+02	1.841000e+03	1.084100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.420000e+02	1.842000e+03	1.084200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.430000e+02	1.843000e+03	1.084300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.440000e+02	1.844000e+03	1.084400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.450000e+02	1.845000e+03	1.084500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.460000e+02	1.846000e+03	1.084600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.470000e+02	1.847000e+03	1.084700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.480000e+02	1.848000e+03	1.084800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.490000e+02	1.849000e+03	1.084900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.500000e+02	1.850000e+03	1.085000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.510000e+02	1.851000e+03	1.085100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.520000e+02	1.852000e+03	1.085200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.530000e+02	1.853000e+03	1.085300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.540000e+02	1.854000e+03	1.085400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.550000e+02	1.855000e+03	1.085500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.560000e+02	1.856000e+03	1.085600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.570000e+02	1.857000e+03	1.085700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.580000e+02	1.858000e+03	1.085800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.590000e+02	1.859000e+03	1.085900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.600000e+02	1.860000e+03	1.086000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.610000e+02	1.861000e+03	1.086100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.620000e+02	1.862000e+03	1.086200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.630000e+02	1.863000e+03	1.086300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.640000e+02	1.864000e+03	1.086400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.650000e+02	1.865000e+03	1.086500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.660000e+02	1.866000e+03	1.086600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.670000e+02	1.867000e+03	1.086700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.680000e+02	1.868000e+03	1.086800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.690000e+02	1.869000e+03	1.086900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.700000e+02	1.870000e+03	1.087000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.710000e+02	1.871000e+03	1.087100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.720000e+02	1.872000e+03	1.087200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.730000e+02	1.873000e+03	1.087300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.740000e+02	1.874000e+03	1.087400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.750000e+02	1.875000e+03	1.087500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.760000e+02	1.876000e+03	1.087600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.770000e+02	1.877000e+03	1.087700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.780000e+02	1.878000e+03	1.087800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.790000e+02	1.879000e+03	1.087900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.800000e+02	1.880000e+03	1.088000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.810000e+02	1.881000e+03	1.088100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.820000e+02	1.882000e+03	1.088200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.830000e+02	1.883000e+03	1.088300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.840000e+02	1.884000e+03	1.088400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.850000e+02	1.885000e+03	1.088500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.860000e+02	1.886000e+03	1.088600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.870000e+02	1.887000e+03	1.088700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.880000e+02	1.888000e+03	1.088800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.890000e+02	1.889000e+03	1.088900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.900000e+02	1.890000e+03	1.089000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.910000e+02	1.891000e+03	1.089100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.920000e+02	1.892000e+03	1.089200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.930000e+02	1.893000e+03	1.089300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.940000e+02	1.894000e+03	1.089400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.950000e+02	1.895000e+03	1.089500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.960000e+02	1.896000e+03	1.089600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.970000e+02	1.897000e+03	1.089700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
8.980000e+02	1.898000e+03	1.089800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
8.990000e+02	1.899000e+03	1.089900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.000000e+02	1.900000e+03	1.090000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.010000e+02	1.901000e+03	1.090100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.020000e+02	1.902000e+03	1.090200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.030000e+02	1.903000e+03	1.090300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.040000e+02	1.904000e+03	1.090400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.050000e+02	1.905000e+03	1.090500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.060000e+02	1.906000e+03	1.090600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.070000e+02	1.907000e+03	1.090700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.080000e+02	1.908000e+03	1.090800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.090000e+02	1.909000e+03	1.090900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.100000e+02	1.910000e+03	1.091000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.110000e+02	1.911000e+03	1.091100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.120000e+02	1.912000e+03	1.091200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.130000e+02	1.913000e+03	1.091300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.140000e+02	1.914000e+03	1.091400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.150000e+02	1.915000e+03	1.091500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.160000e+02	1.916000e+03	1.091600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.170000e+02	1.917000e+03	1.091700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.180000e+02	1.918000e+03	1.091800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.190000e+02	1.919000e+03	1.091900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.200000e+02	1.920000e+03	1.092000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.210000e+02	1.921000e+03	1.092100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.220000e+02	1.922000e+03	1.092200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.230000e+02	1.923000e+03	1.092300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.240000e+02	1.924000e+03	1.092400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.250000e+02	1.925000e+03	1.092500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.260000e+02	1.926000e+03	1.092600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.270000e+02	1.927000e+03	1.092700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.280000e+02	1.928000e+03	1.092800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.290000e+02	1.929000e+03	1.092900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.300000e+02	1.930000e+03	1.093000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.310000e+02	1.931000e+03	1.093100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.320000e+02	1.932000e+03	1.093200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.330000e+02	1.933000e+03	1.093300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.340000e+02	1.934000e+03	1.093400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.350000e+02	1.935000e+03	1.093500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.360000e+02	1.936000e+03	1.093600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.370000e+02	1.937000e+03	1.093700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.380000e+02	1.938000e+03	1.093800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.390000e+02	1.939000e+03	1.093900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.400000e+02	1.940000e+03	1.094000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.410000e+02	1.941000e+03	1.094100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.420000e+02	1.942000e+03	1.094200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.430000e+02	1.943000e+03	1.094300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.440000e+02	1.944000e+03	1.094400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.450000e+02	1.945000e+03	1.094500e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.460000e+02	1.946000e+03	1.094600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.470000e+02	1.947000e+03	1.094700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.480000e+02	1.948000e+03	1.094800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.490000e+02	1.949000e+03	1.094900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.500000e+02	1.950000e+03	1.095000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.510000e+02	1.951000e+03	1.095100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.520000e+02	1.952000e+03	1.095200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.530000e+02	1.953000e+03	1.095300e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.540000e+02	1.954000e+03	1.095400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.550000e+02	1.955000e+03	1.095500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.560000e+02	1.956000e+03	1.095600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.570000e+02	1.957000e+03	1.095700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.580000e+02	1.958000e+03	1.095800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.590000e+02	1.959000e+03	1.095900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.600000e+02	1.960000e+03	1.096000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.610000e+02	1.961000e+03	1.096100e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.620000e+02	1.962000e+03	1.096200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.630000e+02	1.963000e+03	1.096300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.640000e+02	1.964000e+03	1.096400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.650000e+02	1.965000e+03	1.096500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.660000e+02	1.966000e+03	1.096600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.670000e+02	1.967000e+03	1.096700e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.680000e+02	1.968000e+03	1.096800e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.690000e+02	1.969000e+03	1.096900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.700000e+02	1.970000e+03	1.097000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.710000e+02	1.971000e+03	1.097100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.720000e+02	1.972000e+03	1.097200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.730000e+02	1.973000e+03	1.097300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.740000e+02	1.974000e+03	1.097400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.750000e+02	1.975000e+03	1.097500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.760000e+02	1.976000e+03	1.097600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.770000e+02	1.977000e+03	1.097700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.780000e+02	1.978000e+03	1.097800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.790000e+02	1.979000e+03	1.097900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.800000e+02	1.980000e+03	1.098000e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.810000e+02	1.981000e+03	1.098100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.820000e+02	1.982000e+03	1.098200e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.830000e+02	1.983000e+03	1.098300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.840000e+02	1.984000e+03	1.098400e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.850000e+02	1.985000e+03	1.098500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.860000e+02	1.986000e+03	1.098600e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.870000e+02	1.987000e+03	1.098700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.880000e+02	1.988000e+03	1.098800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.890000e+02	1.989000e+03	1.098900e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.900000e+02	1.990000e+03	1.099000e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.910000e+02	1.991000e+03	1.099100e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.920000e+02	1.992000e+03	1.099200e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.930000e+02	1.993000e+03	1.099300e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.940000e+02	1.994000e+03	1.099400e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.950000e+02	1.995000e+03	1.099500e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.960000e+02	1.996000e+03	1.099600e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.970000e+02	1.997000e+03	1.099700e+02	-2.127040e+00	3.403754e-02	4.836913e-05
9.980000e+02	1.998000e+03	1.099800e+02	-2.127040e+00	2.886908e-02	4.836913e-05
9.990000e+02	1.999000e+03	1.099900e+02	-2.127040e+00	3.403754e-02	4.836913e-05
1.000000e+03	2.000000e+03	1.100000e+02	-2.127040e+00	3.403754e-02	4.836913e-05


==> dat/ex-ising2-fixed1e3-r10-tau=1e-03.dat <==
1.000000e+00	2.001000e+03	1.100010e+02	-2.127041e+00	2.858814e-02	4.765749e-05
2.000000e+00	2.002000e+03	1.100020e+02	-2.127042e+00	2.837650e-02	4.695446e-05
3.000000e+00	2.003000e+03	1.100030e+02	-2.127043e+00	2.816661e-02	4.626240e-05
4.000000e+00	2.004000e+03	1.100040e+02	-2.127043e+00	2.795846e-02	4.558111e-05
5.000000e+00	2.005000e+03	1.100050e+02	-2.127044e+00	2.775202e-02	4.491044e-05
6.000000e+00	2.006000e+03	1.100060e+02	-2.127045e+00	2.754728e-02	4.425020e-05
7.000000e+00	2.007000e+03	1.100070e+02	-2.127045e+00	2.734423e-02	4.360024e-05
8.000000e+00	2.008000e+03	1.100080e+02	-2.127046e+00	2.714286e-02	4.296039e-05
9.000000e+00	2.009000e+03	1.100090e+02	-2.127046e+00	2.694315e-02	4.233048e-05
1.000000e+01	2.010000e+03	1.100100e+02	-2.127047e+00	2.674508e-02	4.171036e-05
1.100000e+01	2.011000e+03	1.100110e+02	-2.127048e+00	2.654865e-02	4.109988e-05
1.200000e+01	2.012000e+03	1.100120e+02	-2.127048e+00	2.635384e-02	4.049887e-05
1.300000e+01	2.013000e+03	1.100130e+02	-2.127049e+00	2.616064e-02	3.990720e-05
1.400000e+01	2.014000e+03	1.100140e+02	-2.127049e+00	2.596903e-02	3.932470e-05
1.500000e+01	2.015000e+03	1.100150e+02	-2.127050e+00	2.577900e-02	3.875123e-05
1.600000e+01	2.016000e+03	1.100160e+02	-2.127051e+00	2.559053e-02	3.818665e-05
1.700000e+01	2.017000e+03	1.100170e+02	-2.127051e+00	2.540362e-02	3.763082e-05
1.800000e+01	2.018000e+03	1.100180e+02	-2.127052e+00	2.521825e-02	3.708359e-05
1.900000e+01	2.019000e+03	1.100190e+02	-2.127052e+00	2.503442e-02	3.654484e-05
2.000000e+01	2.020000e+03	1.100200e+02	-2.127053e+00	2.485209e-02	3.601442e-05
2.100000e+01	2.021000e+03	1.100210e+02	-2.127053e+00	2.467127e-02	3.549220e-05
2.200000e+01	2.022000e+03	1.100220e+02	-2.127054e+00	2.449194e-02	3.497806e-05
2.300000e+01	2.023000e+03	1.100230e+02	-2.127054e+00	2.431409e-02	3.447186e-05
2.400000e+01	2.024000e+03	1.100240e+02	-2.127055e+00	2.413771e-02	3.397347e-05
2.500000e+01	2.025000e+03	1.100250e+02	-2.127055e+00	2.396278e-02	3.348278e-05
2.600000e+01	2.026000e+03	1.100260e+02	-2.127056e+00	2.378929e-02	3.299966e-05
2.700000e+01	2.027000e+03	1.100270e+02	-2.127056e+00	2.361723e-02	3.252399e-05
2.800000e+01	2.028000e+03	1.100280e+02	-2.127057e+00	2.344659e-02	3.205565e-05
2.900000e+01	2.029000e+03	1.100290e+02	-2.127057e+00	2.327736e-02	3.159453e-05
3.000000e+01	2.030000e+03	1.100300e+02	-2.127058e+00	2.310952e-02	3.114050e-05
3.100000e+01	2.031000e+03	1.100310e+02	-2.127058e+00	2.294307e-02	3.069347e-05
3.200000e+01	2.032000e+03	1.100320e+02	-2.127059e+00	2.277799e-02	3.025331e-05
3.300000e+01	2.033000e+03	1.100330e+02	-2.127059e+00	2.261427e-02	2.981992e-05
3.400000e+01	2.034000e+03	1.100340e+02	-2.127059e+00	2.245190e-02	2.939319e-05
3.500000e+01	2.035000e+03	1.100350e+02	-2.127060e+00	2.229087e-02	2.897301e-05
3.600000e+01	2.036000e+03	1.100360e+02	-2.127060e+00	2.213117e-02	2.855928e-05
3.700000e+01	2.037000e+03	1.100370e+02	-2.127061e+00	2.197278e-02	2.815191e-05
3.800000e+01	2.038000e+03	1.100380e+02	-2.127061e+00	2.181570e-02	2.775078e-05
3.900000e+01	2.039000e+03	1.100390e+02	-2.127061e+00	2.165991e-02	2.735580e-05
4.000000e+01	2.040000e+03	1.100400e+02	-2.127062e+00	2.150541e-02	2.696687e-05
4.100000e+01	2.041000e+03	1.100410e+02	-2.127062e+00	2.135219e-02	2.658389e-05
4.200000e+01	2.042000e+03	1.100420e+02	-2.127063e+00	2.120022e-02	2.620678e-05
4.300000e+01	2.043000e+03	1.100430e+02	-2.127063e+00	2.104951e-02	2.583544e-05
4.400000e+01	2.044000e+03	1.100440e+02	-2.127063e+00	2.090004e-02	2.546977e-05
4.500000e+01	2.045000e+03	1.100450e+02	-2.127064e+00	2.075181e-02	2.510969e-05
4.600000e+01	2.046000e+03	1.100460e+02	-2.127064e+00	2.060479e-02	2.475511e-05
4.700000e+01	2.047000e+03	1.100470e+02	-2.127064e+00	2.045899e-02	2.440595e-05
4.800000e+01	2.048000e+03	1.100480e+02	-2.127065e+00	2.031439e-02	2.406211e-05
4.900000e+01	2.049000e+03	1.100490e+02	-2.127065e+00	2.017098e-02	2.372351e-05
5.000000e+01	2.050000e+03	1.100500e+02	-2.127065e+00	2.002876e-02	2.339007e-05
5.100000e+01	2.051000e+03	1.100510e+02	-2.127066e+00	1.988771e-02	2.306171e-05
5.200000e+01	2.052000e+03	1.100520e+02	-2.127066e+00	1.974782e-02	2.273835e-05
5.300000e+01	2.053000e+03	1.100530e+02	-2.127066e+00	1.960909e-02	2.241991e-05
5.400000e+01	2.054000e+03	1.100540e+02	-2.127067e+00	1.947150e-02	2.210630e-05
5.500000e+01	2.055000e+03	1.100550e+02	-2.127067e+00	1.933504e-02	2.179747e-05
5.600000e+01	2.056000e+03	1.100560e+02	-2.127067e+00	1.919971e-02	2.149332e-05
5.700000e+01	2.057000e+03	1.100570e+02	-2.127068e+00	1.906550e-02	2.119380e-05
5.800000e+01	2.058000e+03	1.100580e+02	-2.127068e+00	1.893239e-02	2.089881e-05
5.900000e+01	2.059000e+03	1.100590e+02	-2.127068e+00	1.880038e-02	2.060830e-05
6.000000e+01	2.060000e+03	1.100600e+02	-2.127068e+00	1.866947e-02	2.032219e-05
6.100000e+01	2.061000e+03	1.100610e+02	-2.127069e+00	1.853963e-02	2.004041e-05
6.200000e+01	2.062000e+03	1.100620e+02	-2.127069e+00	1.841086e-02	1.976290e-05
6.300000e+01	2.063000e+03	1.100630e+02	-2.127069e+00	1.828316e-02	1.948958e-05
6.400000e+01	2.064000e+03	1.100640e+02	-2.127070e+00	1.815651e-02	1.922039e-05
6.500000e+01	2.065000e+03	1.100650e+02	-2.127070e+00	1.803091e-02	1.895527e-05
6.600000e+01	2.066000e+03	1.100660e+02	-2.127070e+00	1.790634e-02	1.869416e-05
6.700000e+01	2.067000e+03	1.100670e+02	-2.127070e+00	1.778280e-02	1.843698e-05
6.800000e+01	2.068000e+03	1.100680e+02	-2.127071e+00	1.766029e-02	1.818368e-05
6.900000e+01	2.069000e+03	1.100690e+02	-2.127071e+00	1.753878e-02	1.793420e-05
7.000000e+01	2.070000e+03	1.100700e+02	-2.127071e+00	1.741828e-02	1.768848e-05
7.100000e+01	2.071000e+03	1.100710e+02	-2.127071e+00	1.729878e-02	1.744645e-05
7.200000e+01	2.072000e+03	1.100720e+02	-2.127072e+00	1.718027e-02	1.720806e-05
7.300000e+01	2.073000e+03	1.100730e+02	-2.127072e+00	1.706273e-02	1.697326e-05
7.400000e+01	2.074000e+03	1.100740e+02	-2.127072e+00	1.694617e-02	1.674199e-05
7.500000e+01	2.075000e+03	1.100750e+02	-2.127072e+00	1.683057e-02	1.651418e-05
7.600000e+01	2.076000e+03	1.100760e+02	-2.127073e+00	1.671593e-02	1.628980e-05
7.700000e+01	2.077000e+03	1.100770e+02	-2.127073e+00	1.660225e-02	1.606877e-05
7.800000e+01	2.078000e+03	1.100780e+02	-2.127073e+00	1.648950e-02	1.585106e-05
7.900000e+01	2.079000e+03	1.100790e+02	-2.127073e+00	1.637769e-02	1.563661e-05
8.000000e+01	2.080000e+03	1.100800e+02	-2.127073e+00	1.626680e-02	1.542537e-05
8.100000e+01	2.081000e+03	1.100810e+02	-2.127074e+00	1.615684e-02	1.521729e-05
8.200000e+01	2.082000e+03	1.100820e+02	-2.127074e+00	1.604780e-02	1.501231e-05
8.300000e+01	2.083000e+03	1.100830e+02	-2.127074e+00	1.593966e-02	1.481040e-05
8.400000e+01	2.084000e+03	1.100840e+02	-2.127074e+00	1.583242e-02	1.461150e-05
8.500000e+01	2.085000e+03	1.100850e+02	-2.127074e+00	1.572607e-02	1.441556e-05
8.600000e+01	2.086000e+03	1.100860e+02	-2.127075e+00	1.562061e-02	1.422255e-05
8.700000e+01	2.087000e+03	1.100870e+02	-2.127075e+00	1.551604e-02	1.403241e-05
8.800000e+01	2.088000e+03	1.100880e+02	-2.127075e+00	1.541234e-02	1.384510e-05
8.900000e+01	2.089000e+03	1.100890e+02	-2.127075e+00	1.530951e-02	1.366058e-05
9.000000e+01	2.090000e+03	1.100900e+02	-2.127075e+00	1.520755e-02	1.347879e-05
9.100000e+01	2.091000e+03	1.100910e+02	-2.127076e+00	1.510644e-02	1.329971e-05
9.200000e+01	2.092000e+03	1.100920e+02	-2.127076e+00	1.500619e-02	1.312328e-05
9.300000e+01	2.093000e+03	1.100930e+02	-2.127076e+00	1.490679e-02	1.294948e-05
9.400000e+01	2.094000e+03	1.100940e+02	-2.127076e+00	1.480823e-02	1.277824e-05
9.500000e+01	2.095000e+03	1.100950e+02	-2.127076e+00	1.471052e-02	1.260954e-05
9.600000e+01	2.096000e+03	1.100960e+02	-2.127076e+00	1.461364e-02	1.244334e-05
9.700000e+01	2.097000e+03	1.100970e+02	-2.127077e+00	1.451760e-02	1.227960e-05
9.800000e+01	2.098000e+03	1.100980e+02	-2.127077e+00	1.442239e-02	1.211827e-05
9.900000e+01	2.099000e+03	1.100990e+02	-2.127077e+00	1.432801e-02	1.195933e-05
1.000000e+02	2.100000e+03	1.101000e+02	-2.127077e+00	1.423446e-02	1.180273e-05
1.010000e+02	2.101000e+03	1.101010e+02	-2.127077e+00	1.414174e-02	1.164844e-05
1.020000e+02	2.102000e+03	1.101020e+02	-2.127077e+00	1.404985e-02	1.149643e-05
1.030000e+02	2.103000e+03	1.101030e+02	-2.127077e+00	1.395879e-02	1.134665e-05
1.040000e+02	2.104000e+03	1.101040e+02	-2.127078e+00	1.386857e-02	1.119907e-05
1.050000e+02	2.105000e+03	1.101050e+02	-2.127078e+00	1.377919e-02	1.105366e-05
1.060000e+02	2.106000e+03	1.101060e+02	-2.127078e+00	1.369067e-02	1.091039e-05
1.070000e+02	2.107000e+03	1.101070e+02	-2.127078e+00	1.360300e-02	1.076922e-05
1.080000e+02	2.108000e+03	1.101080e+02	-2.127078e+00	1.351622e-02	1.063012e-05
1.090000e+02	2.109000e+03	1.101090e+02	-2.127078e+00	1.343033e-02	1.049306e-05
1.100000e+02	2.110000e+03	1.101100e+02	-2.127078e+00	1.334535e-02	1.035801e-05
1.110000e+02	2.111000e+03	1.101110e+02	-2.127079e+00	1.326133e-02	1.022493e-05
1.120000e+02	2.112000e+03	1.101120e+02	-2.127079e+00	1.317829e-02	1.009380e-05
1.130000e+02	2.113000e+03	1.101130e+02	-2.127079e+00	1.309628e-02	9.964582e-06
1.140000e+02	2.114000e+03	1.101140e+02	-2.127079e+00	1.301536e-02	9.837250e-06
1.150000e+02	2.115000e+03	1.101150e+02	-2.127079e+00	1.293561e-02	9.711775e-06
1.160000e+02	2.116000e+03	1.101160e+02	-2.127079e+00	1.285712e-02	9.588128e-06
1.170000e+02	2.117000e+03	1.101170e+02	-2.127079e+00	1.278001e-02	9.466282e-06
1.180000e+02	2.118000e+03	1.101180e+02	-2.127079e+00	1.270443e-02	9.346208e-06
1.190000e+02	2.119000e+03	1.101190e+02	-2.127080e+00	1.263055e-02	9.227879e-06
1.200000e+02	2.120000e+03	1.101200e+02	-2.127080e+00	1.255862e-02	9.111269e-06
1.210000e+02	2.121000e+03	1.101210e+02	-2.127080e+00	1.248893e-02	8.996351e-06
1.220000e+02	2.122000e+03	1.101220e+02	-2.127080e+00	1.242181e-02	8.883099e-06
1.230000e+02	2.123000e+03	1.101230e+02	-2.127080e+00	1.349276e-02	8.771487e-06
1.240000e+02	2.124000e+03	1.101240e+02	-2.127080e+00	1.337670e-02	8.661492e-06
1.250000e+02	2.125000e+03	1.101250e+02	-2.127080e+00	1.325800e-02	8.553087e-06
1.260000e+02	2.126000e+03	1.101260e+02	-2.127080e+00	1.313659e-02	8.446248e-06
1.270000e+02	2.127000e+03	1.101270e+02	-2.127080e+00	1.301264e-02	8.340952e-06
1.280000e+02	2.128000e+03	1.101280e+02	-2.127081e+00	1.288663e-02	8.237174e-06
1.290000e+02	2.129000e+03	1.101290e+02	-2.127081e+00	1.275943e-02	8.134893e-06
1.300000e+02	2.130000e+03	1.101300e+02	-2.127081e+00	1.263222e-02	8.034084e-06
1.310000e+02	2.131000e+03	1.101310e+02	-2.127081e+00	1.353582e-02	7.934726e-06
1.320000e+02	2.132000e+03	1.101320e+02	-2.127081e+00	1.341145e-02	7.836796e-06
1.330000e+02	2.133000e+03	1.101330e+02	-2.127081e+00	1.194157e-02	7.740272e-06
1.340000e+02	2.134000e+03	1.101340e+02	-2.127081e+00	1.191244e-02	7.645133e-06
1.350000e+02	2.135000e+03	1.101350e+02	-2.127081e+00	1.304717e-02	7.551358e-06
1.360000e+02	2.136000e+03	1.101360e+02	-2.127081e+00	1.293169e-02	7.458927e-06
1.370000e+02	2.137000e+03	1.101370e+02	-2.127081e+00	1.281996e-02	7.367818e-06
1.380000e+02	2.138000e+03	1.101380e+02	-2.127082e+00	1.271202e-02	7.278012e-06
1.390000e+02	2.139000e+03	1.101390e+02	-2.127082e+00	1.260778e-02	7.189489e-06
1.400000e+02	2.140000e+03	1.101400e+02	-2.127082e+00	1.250703e-02	7.102229e-06
1.410000e+02	2.141000e+03	1.101410e+02	-2.127082e+00	1.240954e-02	7.016213e-06
1.420000e+02	2.142000e+03	1.101420e+02	-2.127082e+00	1.138998e-02	6.931423e-06
1.430000e+02	2.143000e+03	1.101430e+02	-2.127082e+00	1.130944e-02	6.847839e-06
1.440000e+02	2.144000e+03	1.101440e+02	-2.127082e+00	1.213393e-02	6.765444e-06
1.450000e+02	2.145000e+03	1.101450e+02	-2.127082e+00	1.204688e-02	6.684219e-06
1.460000e+02	2.146000e+03	1.101460e+02	-2.127082e+00	1.107936e-02	6.604147e-06
1.470000e+02	2.147000e+03	1.101470e+02	-2.127082e+00	1.100587e-02	6.525211e-06
1.480000e+02	2.148000e+03	1.101480e+02	-2.127082e+00	1.093374e-02	6.447392e-06
1.490000e+02	2.149000e+03	1.101490e+02	-2.127082e+00	1.086284e-02	6.370675e-06
1.500000e+02	2.150000e+03	1.101500e+02	-2.127083e+00	1.079309e-02	6.295043e-06
1.510000e+02	2.151000e+03	1.101510e+02	-2.127083e+00	1.188926e-02	6.220478e-06
1.520000e+02	2.152000e+03	1.101520e+02	-2.127083e+00	1.182275e-02	6.146966e-06
1.530000e+02	2.153000e+03	1.101530e+02	-2.127083e+00	1.175644e-02	6.074491e-06
1.540000e+02	2.154000e+03	1.101540e+02	-2.127083e+00	1.169037e-02	6.003036e-06
1.550000e+02	2.155000e+03	1.101550e+02	-2.127083e+00	1.162459e-02	5.932586e-06
1.560000e+02	2.156000e+03	1.101560e+02	-2.127083e+00	1.155911e-02	5.863127e-06
1.570000e+02	2.157000e+03	1.101570e+02	-2.127083e+00	1.149396e-02	5.794643e-06
1.580000e+02	2.158000e+03	1.101580e+02	-2.127083e+00	1.142915e-02	5.727119e-06
1.590000e+02	2.159000e+03	1.101590e+02	-2.127083e+00	1.062155e-02	5.660542e-06
1.600000e+02	2.160000e+03	1.101600e+02	-2.127083e+00	1.056385e-02	5.594897e-06
1.610000e+02	2.161000e+03	1.101610e+02	-2.127083e+00	1.050635e-02	5.530171e-06
1.620000e+02	2.162000e+03	1.101620e+02	-2.127083e+00	1.044908e-02	5.466348e-06
1.630000e+02	2.163000e+03	1.101630e+02	-2.127083e+00	1.039206e-02	5.403416e-06
1.640000e+02	2.164000e+03	1.101640e+02	-2.127083e+00	1.033530e-02	5.341362e-06
1.650000e+02	2.165000e+03	1.101650e+02	-2.127084e+00	1.027881e-02	5.280173e-06
1.660000e+02	2.166000e+03	1.101660e+02	-2.127084e+00	1.022262e-02	5.219834e-06
1.670000e+02	2.167000e+03	1.101670e+02	-2.127084e+00	1.016672e-02	5.160335e-06
1.680000e+02	2.168000e+03	1.101680e+02	-2.127084e+00	1.011114e-02	5.101661e-06
1.690000e+02	2.169000e+03	1.101690e+02	-2.127084e+00	1.005588e-02	5.043802e-06
1.700000e+02	2.170000e+03	1.101700e+02	-2.127084e+00	1.000094e-02	4.986744e-06
1.710000e+02	2.171000e+03	1.101710e+02	-2.127084e+00	9.946335e-03	4.930476e-06
1.720000e+02	2.172000e+03	1.101720e+02	-2.127084e+00	9.892069e-03	4.874987e-06
1.730000e+02	2.173000e+03	1.101730e+02	-2.127084e+00	9.838147e-03	4.820263e-06
1.740000e+02	2.174000e+03	1.101740e+02	-2.127084e+00	9.784572e-03	4.766295e-06
1.750000e+02	2.175000e+03	1.101750e+02	-2.127084e+00	9.731347e-03	4.713071e-06
1.760000e+02	2.176000e+03	1.101760e+02	-2.127084e+00	9.678475e-03	4.660580e-06
1.770000e+02	2.177000e+03	1.101770e+02	-2.127084e+00	9.625959e-03	4.608811e-06
1.780000e+02	2.178000e+03	1.101780e+02	-2.127084e+00	9.573801e-03	4.557753e-06
1.790000e+02	2.179000e+03	1.101790e+02	-2.127084e+00	9.522001e-03	4.507395e-06
1.800000e+02	2.180000e+03	1.101800e+02	-2.127084e+00	9.470561e-03	4.457729e-06
1.810000e+02	2.181000e+03	1.101810e+02	-2.127084e+00	9.419482e-03	4.408742e-06
1.820000e+02	2.182000e+03	1.101820e+02	-2.127084e+00	9.368764e-03	4.360425e-06
1.830000e+02	2.183000e+03	1.101830e+02	-2.127085e+00	9.318407e-03	4.312769e-06
1.840000e+02	2.184000e+03	1.101840e+02	-2.127085e+00	9.268412e-03	4.265764e-06
1.850000e+02	2.185000e+03	1.101850e+02	-2.127085e+00	9.218777e-03	4.219399e-06
1.860000e+02	2.186000e+03	1.101860e+02	-2.127085e+00	9.169503e-03	4.173665e-06
1.870000e+02	2.187000e+03	1.101870e+02	-2.127085e+00	9.120589e-03	4.128554e-06
1.880000e+02	2.188000e+03	1.101880e+02	-2.127085e+00	9.072033e-03	4.084056e-06
1.890000e+02	2.189000e+03	1.101890e+02	-2.127085e+00	9.023836e-03	4.040162e-06
1.900000e+02	2.190000e+03	1.101900e+02	-2.127085e+00	8.975996e-03	3.996863e-06
1.910000e+02	2.191000e+03	1.101910e+02	-2.127085e+00	9.138222e-03	3.954151e-06
1.920000e+02	2.192000e+03	1.101920e+02	-2.127085e+00	8.881381e-03	3.912016e-06
1.930000e+02	2.193000e+03	1.101930e+02	-2.127085e+00	9.040146e-03	3.870451e-06
1.940000e+02	2.194000e+03	1.101940e+02	-2.127085e+00	8.788179e-03	3.829446e-06
1.950000e+02	2.195000e+03	1.101950e+02	-2.127085e+00	8.742103e-03	3.788995e-06
1.960000e+02	2.196000e+03	1.101960e+02	-2.127085e+00	8.696376e-03	3.749088e-06
1.970000e+02	2.197000e+03	1.101970e+02	-2.127085e+00	8.849135e-03	3.709718e-06
1.980000e+02	2.198000e+03	1.101980e+02	-2.127085e+00	8.605959e-03	3.670877e-06
1.990000e+02	2.199000e+03	1.101990e+02	-2.127085e+00	8.756126e-03	3.632557e-06
2.000000e+02	2.200000e+03	1.102000e+02	-2.127085e+00	8.516913e-03	3.594751e-06
2.010000e+02	2.201000e+03	1.102010e+02	-2.127085e+00	8.664737e-03	3.557451e-06
2.020000e+02	2.202000e+03	1.102020e+02	-2.127085e+00	8.429224e-03	3.520649e-06
2.030000e+02	2.203000e+03	1.102030e+02	-2.127085e+00	8.385882e-03	3.484339e-06
2.040000e+02	2.204000e+03	1.102040e+02	-2.127085e+00	8.342874e-03	3.448514e-06
2.050000e+02	2.205000e+03	1.102050e+02	-2.127085e+00	8.486683e-03	3.413166e-06
2.060000e+02	2.206000e+03	1.102060e+02	-2.127085e+00	8.257847e-03	3.378288e-06
2.070000e+02	2.207000e+03	1.102070e+02	-2.127085e+00	8.399958e-03	3.343874e-06
2.080000e+02	2.208000e+03	1.102080e+02	-2.127086e+00	8.174127e-03	3.309917e-06
2.090000e+02	2.209000e+03	1.102090e+02	-2.127086e+00	8.132751e-03	3.276411e-06
2.100000e+02	2.210000e+03	1.102100e+02	-2.127086e+00	8.091695e-03	3.243348e-06
2.110000e+02	2.211000e+03	1.102110e+02	-2.127086e+00	8.230964e-03	3.210722e-06
2.120000e+02	2.212000e+03	1.102120e+02	-2.127086e+00	8.010534e-03	3.178528e-06
2.130000e+02	2.213000e+03	1.102130e+02	-2.127086e+00	7.970425e-03	3.146758e-06
2.140000e+02	2.214000e+03	1.102140e+02	-2.127086e+00	7.930627e-03	3.115407e-06
2.150000e+02	2.215000e+03	1.102150e+02	-2.127086e+00	8.067730e-03	3.084469e-06
2.160000e+02	2.216000e+03	1.102160e+02	-2.127086e+00	7.851954e-03	3.053938e-06
2.170000e+02	2.217000e+03	1.102170e+02	-2.127086e+00	7.813076e-03	3.023808e-06
2.180000e+02	2.218000e+03	1.102180e+02	-2.127086e+00	7.774499e-03	2.994073e-06
2.190000e+02	2.219000e+03	1.102190e+02	-2.127086e+00	7.910051e-03	2.964727e-06
2.200000e+02	2.220000e+03	1.102200e+02	-2.127086e+00	7.698242e-03	2.935765e-06
2.210000e+02	2.221000e+03	1.102210e+02	-2.127086e+00	7.660557e-03	2.907182e-06
2.220000e+02	2.222000e+03	1.102220e+02	-2.127086e+00	7.623166e-03	2.878972e-06
2.230000e+02	2.223000e+03	1.102230e+02	-2.127086e+00	7.757734e-03	2.851129e-06
2.240000e+02	2.224000e+03	1.102240e+02	-2.127086e+00	7.549251e-03	2.823649e-06
2.250000e+02	2.225000e+03	1.102250e+02	-2.127086e+00	7.512724e-03	2.796527e-06
2.260000e+02	2.226000e+03	1.102260e+02	-2.127086e+00	7.476480e-03	2.769756e-06
2.270000e+02	2.227000e+03	1.102270e+02	-2.127086e+00	7.610598e-03	2.743333e-06
2.280000e+02	2.228000e+03	1.102280e+02	-2.127086e+00	7.404835e-03	2.717252e-06
2.290000e+02	2.229000e+03	1.102290e+02	-2.127086e+00	7.538919e-03	2.691508e-06
2.300000e+02	2.230000e+03	1.102300e+02	-2.127086e+00	7.503543e-03	2.666097e-06
2.310000e+02	2.231000e+03	1.102310e+02	-2.127086e+00	7.468472e-03	2.641014e-06
2.320000e+02	2.232000e+03	1.102320e+02	-2.127086e+00	7.433705e-03	2.616254e-06
2.330000e+02	2.233000e+03	1.102330e+02	-2.127086e+00	7.230523e-03	2.591813e-06
2.340000e+02	2.234000e+03	1.102340e+02	-2.127086e+00	7.196465e-03	2.567686e-06
2.350000e+02	2.235000e+03	1.102350e+02	-2.127086e+00	7.162671e-03	2.543869e-06
2.360000e+02	2.236000e+03	1.102360e+02	-2.127086e+00	7.297616e-03	2.520357e-06
2.370000e+02	2.237000e+03	1.102370e+02	-2.127086e+00	7.095861e-03	2.497146e-06
2.380000e+02	2.238000e+03	1.102380e+02	-2.127086e+00	7.062842e-03	2.474231e-06
2.390000e+02	2.239000e+03	1.102390e+02	-2.127086e+00	7.030076e-03	2.451610e-06
2.400000e+02	2.240000e+03	1.102400e+02	-2.127086e+00	7.166190e-03	2.429277e-06
2.410000e+02	2.241000e+03	1.102410e+02	-2.127086e+00	6.965298e-03	2.407228e-06
2.420000e+02	2.242000e+03	1.102420e+02	-2.127086e+00	6.933280e-03	2.385460e-06
2.430000e+02	2.243000e+03	1.102430e+02	-2.127086e+00	6.901507e-03	2.363969e-06
2.440000e+02	2.244000e+03	1.102440e+02	-2.127086e+00	6.869976e-03	2.342750e-06
2.450000e+02	2.245000e+03	1.102450e+02	-2.127086e+00	6.838686e-03	2.321800e-06
2.460000e+02	2.246000e+03	1.102460e+02	-2.127087e+00	6.807633e-03	2.301115e-06
2.470000e+02	2.247000e+03	1.102470e+02	-2.127087e+00	6.776816e-03	2.280691e-06
2.480000e+02	2.248000e+03	1.102480e+02	-2.127087e+00	6.746232e-03	2.260526e-06
2.490000e+02	2.249000e+03	1.102490e+02	-2.127087e+00	6.715879e-03	2.240614e-06
2.500000e+02	2.250000e+03	1.102500e+02	-2.127087e+00	6.685754e-03	2.220953e-06
2.510000e+02	2.251000e+03	1.102510e+02	-2.127087e+00	6.655856e-03	2.201539e-06
2.520000e+02	2.252000e+03	1.102520e+02	-2.127087e+00	6.626182e-03	2.182369e-06
2.530000e+02	2.253000e+03	1.102530e+02	-2.127087e+00	6.596730e-03	2.163439e-06
2.540000e+02	2.254000e+03	1.102540e+02	-2.127087e+00	6.567497e-03	2.144746e-06
2.550000e+02	2.255000e+03	1.102550e+02	-2.127087e+00	6.538481e-03	2.126287e-06
2.560000e+02	2.256000e+03	1.102560e+02	-2.127087e+00	6.509679e-03	2.108059e-06
2.570000e+02	2.257000e+03	1.102570e+02	-2.127087e+00	6.481090e-03	2.090057e-06
2.580000e+02	2.258000e+03	1.102580e+02	-2.127087e+00	6.452711e-03	2.072280e-06
2.590000e+02	2.259000e+03	1.102590e+02	-2.127087e+00	6.424539e-03	2.054724e-06
2.600000e+02	2.260000e+03	1.102600e+02	-2.127087e+00	6.396572e-03	2.037386e-06
2.610000e+02	2.261000e+03	1.102610e+02	-2.127087e+00	6.368808e-03	2.020263e-06
2.620000e+02	2.262000e+03	1.102620e+02	-2.127087e+00	6.341245e-03	2.003352e-06
2.630000e+02	2.263000e+03	1.102630e+02	-2.127087e+00	6.494522e-03	1.986650e-06
2.640000e+02	2.264000e+03	1.102640e+02	-2.127087e+00	6.286708e-03	1.970154e-06
2.650000e+02	2.265000e+03	1.102650e+02	-2.127087e+00	6.442474e-03	1.953862e-06
2.660000e+02	2.266000e+03	1.102660e+02	-2.127087e+00	6.232941e-03	1.937771e-06
2.670000e+02	2.267000e+03	1.102670e+02	-2.127087e+00	6.391394e-03	1.921877e-06
2.680000e+02	2.268000e+03	1.102680e+02	-2.127087e+00	6.179925e-03	1.906179e-06
2.690000e+02	2.269000e+03	1.102690e+02	-2.127087e+00	6.153692e-03	1.890673e-06
2.700000e+02	2.270000e+03	1.102700e+02	-2.127087e+00	6.316574e-03	1.875357e-06
2.710000e+02	2.271000e+03	1.102710e+02	-2.127087e+00	6.101761e-03	1.860229e-06
2.720000e+02	2.272000e+03	1.102720e+02	-2.127087e+00	6.267883e-03	1.845285e-06
2.730000e+02	2.273000e+03	1.102730e+02	-2.127087e+00	6.050526e-03	1.830524e-06
2.740000e+02	2.274000e+03	1.102740e+02	-2.127087e+00	6.220139e-03	1.815943e-06
2.750000e+02	2.275000e+03	1.102750e+02	-2.127087e+00	5.999964e-03	1.801539e-06
2.760000e+02	2.276000e+03	1.102760e+02	-2.127087e+00	6.173336e-03	1.787309e-06
2.770000e+02	2.277000e+03	1.102770e+02	-2.127087e+00	6.150287e-03	1.773253e-06
2.780000e+02	2.278000e+03	1.102780e+02	-2.127087e+00	6.127472e-03	1.759367e-06
2.790000e+02	2.279000e+03	1.102790e+02	-2.127087e+00	6.104892e-03	1.745649e-06
2.800000e+02	2.280000e+03	1.102800e+02	-2.127087e+00	6.082547e-03	1.732096e-06
2.810000e+02	2.281000e+03	1.102810e+02	-2.127087e+00	6.060437e-03	1.718707e-06
2.820000e+02	2.282000e+03	1.102820e+02	-2.127087e+00	5.602821e-03	1.705480e-06
2.830000e+02	2.283000e+03	1.102830e+02	-2.127087e+00	5.582135e-03	1.692411e-06
2.840000e+02	2.284000e+03	1.102840e+02	-2.127087e+00	5.561654e-03	1.679500e-06
2.850000e+02	2.285000e+03	1.102850e+02	-2.127087e+00	5.541379e-03	1.666743e-06
2.860000e+02	2.286000e+03	1.102860e+02	-2.127087e+00	5.521311e-03	1.654140e-06
2.870000e+02	2.287000e+03	1.102870e+02	-2.127087e+00	5.501449e-03	1.641687e-06
2.880000e+02	2.288000e+03	1.102880e+02	-2.127087e+00	5.481794e-03	1.629383e-06
2.890000e+02	2.289000e+03	1.102890e+02	-2.127087e+00	5.462348e-03	1.617225e-06
2.900000e+02	2.290000e+03	1.102900e+02	-2.127087e+00	5.443110e-03	1.605213e-06
2.910000e+02	2.291000e+03	1.102910e+02	-2.127087e+00	5.424083e-03	1.593343e-06
2.920000e+02	2.292000e+03	1.102920e+02	-2.127087e+00	5.405268e-03	1.581615e-06
2.930000e+02	2.293000e+03	1.102930e+02	-2.127087e+00	5.386665e-03	1.570026e-06
2.940000e+02	2.294000e+03	1.102940e+02	-2.127087e+00	5.368278e-03	1.558573e-06
2.950000e+02	2.295000e+03	1.102950e+02	-2.127087e+00	5.350108e-03	1.547257e-06
2.960000e+02	2.296000e+03	1.102960e+02	-2.127087e+00	5.332157e-03	1.536074e-06
2.970000e+02	2.297000e+03	1.102970e+02	-2.127087e+00	5.314429e-03	1.525023e-06
2.980000e+02	2.298000e+03	1.102980e+02	-2.127087e+00	5.296926e-03	1.514102e-06
2.990000e+02	2.299000e+03	1.102990e+02	-2.127087e+00	5.279651e-03	1.503310e-06
3.000000e+02	2.300000e+03	1.103000e+02	-2.127087e+00	5.262609e-03	1.492645e-06
3.010000e+02	2.301000e+03	1.103010e+02	-2.127087e+00	5.245803e-03	1.482104e-06
3.020000e+02	2.302000e+03	1.103020e+02	-2.127087e+00	5.229238e-03	1.471687e-06
3.030000e+02	2.303000e+03	1.103030e+02	-2.127087e+00	5.635659e-03	1.461392e-06
3.040000e+02	2.304000e+03	1.103040e+02	-2.127087e+00	5.619372e-03	1.451217e-06
3.050000e+02	2.305000e+03	1.103050e+02	-2.127087e+00	5.709959e-03	1.441161e-06
3.060000e+02	2.306000e+03	1.103060e+02	-2.127087e+00	5.165499e-03	1.431222e-06
3.070000e+02	2.307000e+03	1.103070e+02	-2.127087e+00	5.150227e-03	1.421399e-06
3.080000e+02	2.308000e+03	1.103080e+02	-2.127087e+00	5.135234e-03	1.411690e-06
3.090000e+02	2.309000e+03	1.103090e+02	-2.127087e+00	5.542468e-03	1.402093e-06
3.100000e+02	2.310000e+03	1.103100e+02	-2.127087e+00	5.528035e-03	1.392608e-06
3.110000e+02	2.311000e+03	1.103110e+02	-2.127087e+00	5.513932e-03	1.383232e-06
3.120000e+02	2.312000e+03	1.103120e+02	-2.127087e+00	5.500164e-03	1.373965e-06
3.130000e+02	2.313000e+03	1.103130e+02	-2.127087e+00	5.123035e-03	1.364804e-06
3.140000e+02	2.314000e+03	1.103140e+02	-2.127087e+00	5.473656e-03	1.355749e-06
3.150000e+02	2.315000e+03	1.103150e+02	-2.127087e+00	5.460924e-03	1.346799e-06
3.160000e+02	2.316000e+03	1.103160e+02	-2.127087e+00	5.448543e-03	1.337951e-06
3.170000e+02	2.317000e+03	1.103170e+02	-2.127087e+00	5.436514e-03	1.329204e-06
3.180000e+02	2.318000e+03	1.103180e+02	-2.127087e+00	5.424836e-03	1.320558e-06
3.190000e+02	2.319000e+03	1.103190e+02	-2.127088e+00	5.413505e-03	1.312010e-06
3.200000e+02	2.320000e+03	1.103200e+02	-2.127088e+00	5.402515e-03	1.303561e-06
3.210000e+02	2.321000e+03	1.103210e+02	-2.127088e+00	5.391854e-03	1.295207e-06
3.220000e+02	2.322000e+03	1.103220e+02	-2.127088e+00	5.381509e-03	1.286949e-06
3.230000e+02	2.323000e+03	1.103230e+02	-2.127088e+00	5.371462e-03	1.278784e-06
3.240000e+02	2.324000e+03	1.103240e+02	-2.127088e+00	5.361688e-03	1.270713e-06
3.250000e+02	2.325000e+03	1.103250e+02	-2.127088e+00	5.352161e-03	1.262733e-06
3.260000e+02	2.326000e+03	1.103260e+02	-2.127088e+00	5.342846e-03	1.254843e-06
3.270000e+02	2.327000e+03	1.103270e+02	-2.127088e+00	4.916356e-03	1.247043e-06
3.280000e+02	2.328000e+03	1.103280e+02	-2.127088e+00	4.908697e-03	1.239330e-06
3.290000e+02	2.329000e+03	1.103290e+02	-2.127088e+00	4.901357e-03	1.231705e-06
3.300000e+02	2.330000e+03	1.103300e+02	-2.127088e+00	4.894300e-03	1.224165e-06
3.310000e+02	2.331000e+03	1.103310e+02	-2.127088e+00	4.887483e-03	1.216711e-06
3.320000e+02	2.332000e+03	1.103320e+02	-2.127088e+00	4.880860e-03	1.209340e-06
3.330000e+02	2.333000e+03	1.103330e+02	-2.127088e+00	4.874383e-03	1.202051e-06
3.340000e+02	2.334000e+03	1.103340e+02	-2.127088e+00	4.868002e-03	1.194845e-06
3.350000e+02	2.335000e+03	1.103350e+02	-2.127088e+00	4.861666e-03	1.187719e-06
3.360000e+02	2.336000e+03	1.103360e+02	-2.127088e+00	4.855330e-03	1.180672e-06
3.370000e+02	2.337000e+03	1.103370e+02	-2.127088e+00	4.848948e-03	1.173704e-06
3.380000e+02	2.338000e+03	1.103380e+02	-2.127088e+00	4.842482e-03	1.166814e-06
3.390000e+02	2.339000e+03	1.103390e+02	-2.127088e+00	4.835897e-03	1.160000e-06
3.400000e+02	2.340000e+03	1.103400e+02	-2.127088e+00	4.829166e-03	1.153262e-06
3.410000e+02	2.341000e+03	1.103410e+02	-2.127088e+00	4.822267e-03	1.146599e-06
3.420000e+02	2.342000e+03	1.103420e+02	-2.127088e+00	4.815184e-03	1.140010e-06
3.430000e+02	2.343000e+03	1.103430e+02	-2.127088e+00	4.807907e-03	1.133493e-06
3.440000e+02	2.344000e+03	1.103440e+02	-2.127088e+00	4.800431e-03	1.127049e-06
3.450000e+02	2.345000e+03	1.103450e+02	-2.127088e+00	4.792754e-03	1.120675e-06
3.460000e+02	2.346000e+03	1.103460e+02	-2.127088e+00	4.784879e-03	1.114372e-06
3.470000e+02	2.347000e+03	1.103470e+02	-2.127088e+00	4.776813e-03	1.108138e-06
3.480000e+02	2.348000e+03	1.103480e+02	-2.127088e+00	4.768561e-03	1.101973e-06
3.490000e+02	2.349000e+03	1.103490e+02	-2.127088e+00	4.372573e-03	1.095875e-06
3.500000e+02	2.350000e+03	1.103500e+02	-2.127088e+00	4.358036e-03	1.089844e-06
3.510000e+02	2.351000e+03	1.103510e+02	-2.127088e+00	4.343810e-03	1.083879e-06
3.520000e+02	2.352000e+03	1.103520e+02	-2.127088e+00	4.329877e-03	1.077979e-06
3.530000e+02	2.353000e+03	1.103530e+02	-2.127088e+00	4.316219e-03	1.072143e-06
3.540000e+02	2.354000e+03	1.103540e+02	-2.127088e+00	4.302821e-03	1.066371e-06
3.550000e+02	2.355000e+03	1.103550e+02	-2.127088e+00	4.289666e-03	1.060662e-06
3.560000e+02	2.356000e+03	1.103560e+02	-2.127088e+00	4.276741e-03	1.055015e-06
3.570000e+02	2.357000e+03	1.103570e+02	-2.127088e+00	4.264033e-03	1.049429e-06
3.580000e+02	2.358000e+03	1.103580e+02	-2.127088e+00	4.251529e-03	1.043904e-06
3.590000e+02	2.359000e+03	1.103590e+02	-2.127088e+00	4.239220e-03	1.038439e-06
3.600000e+02	2.360000e+03	1.103600e+02	-2.127088e+00	4.227096e-03	1.033032e-06
3.610000e+02	2.361000e+03	1.103610e+02	-2.127088e+00	4.215147e-03	1.027684e-06
3.620000e+02	2.362000e+03	1.103620e+02	-2.127088e+00	4.203365e-03	1.022394e-06
3.630000e+02	2.363000e+03	1.103630e+02	-2.127088e+00	4.191743e-03	1.017160e-06
3.640000e+02	2.364000e+03	1.103640e+02	-2.127088e+00	4.180273e-03	1.011983e-06
3.650000e+02	2.365000e+03	1.103650e+02	-2.127088e+00	4.168951e-03	1.006861e-06
3.660000e+02	2.366000e+03	1.103660e+02	-2.127088e+00	4.157768e-03	1.001795e-06
3.670000e+02	2.367000e+03	1.103670e+02	-2.127088e+00	4.146722e-03	9.967822e-07
3.680000e+02	2.368000e+03	1.103680e+02	-2.127088e+00	4.135806e-03	9.918233e-07
3.690000e+02	2.369000e+03	1.103690e+02	-2.127088e+00	4.125017e-03	9.869174e-07
3.700000e+02	2.370000e+03	1.103700e+02	-2.127088e+00	4.114349e-03	9.820637e-07
3.710000e+02	2.371000e+03	1.103710e+02	-2.127088e+00	4.103800e-03	9.772618e-07
3.720000e+02	2.372000e+03	1.103720e+02	-2.127088e+00	4.093366e-03	9.725109e-07
3.730000e+02	2.373000e+03	1.103730e+02	-2.127088e+00	4.083044e-03	9.678105e-07
3.740000e+02	2.374000e+03	1.103740e+02	-2.127088e+00	4.072831e-03	9.631599e-07
3.750000e+02	2.375000e+03	1.103750e+02	-2.127088e+00	4.062723e-03	9.585586e-07
3.760000e+02	2.376000e+03	1.103760e+02	-2.127088e+00	4.052719e-03	9.540060e-07
3.770000e+02	2.377000e+03	1.103770e+02	-2.127088e+00	4.042816e-03	9.495015e-07
3.780000e+02	2.378000e+03	1.103780e+02	-2.127088e+00	4.033012e-03	9.450445e-07
3.790000e+02	2.379000e+03	1.103790e+02	-2.127088e+00	4.023304e-03	9.406345e-07
3.800000e+02	2.380000e+03	1.103800e+02	-2.127088e+00	4.013691e-03	9.362709e-07
3.810000e+02	2.381000e+03	1.103810e+02	-2.127088e+00	4.004170e-03	9.319532e-07
3.820000e+02	2.382000e+03	1.103820e+02	-2.127088e+00	3.994741e-03	9.276808e-07
3.830000e+02	2.383000e+03	1.103830e+02	-2.127088e+00	3.985401e-03	9.234532e-07
3.840000e+02	2.384000e+03	1.103840e+02	-2.127088e+00	3.976149e-03	9.192698e-07
3.850000e+02	2.385000e+03	1.103850e+02	-2.127088e+00	3.966983e-03	9.151302e-07
3.860000e+02	2.386000e+03	1.103860e+02	-2.127088e+00	3.957901e-03	9.110338e-07
3.870000e+02	2.387000e+03	1.103870e+02	-2.127088e+00	3.948904e-03	9.069802e-07
3.880000e+02	2.388000e+03	1.103880e+02	-2.127088e+00	3.939989e-03	9.029688e-07
3.890000e+02	2.389000e+03	1.103890e+02	-2.127088e+00	3.931154e-03	8.989991e-07
3.900000e+02	2.390000e+03	1.103900e+02	-2.127088e+00	3.922400e-03	8.950706e-07
3.910000e+02	2.391000e+03	1.103910e+02	-2.127088e+00	3.913724e-03	8.911830e-07
3.920000e+02	2.392000e+03	1.103920e+02	-2.127088e+00	3.905126e-03	8.873356e-07
3.930000e+02	2.393000e+03	1.103930e+02	-2.127088e+00	3.896605e-03	8.835280e-07
3.940000e+02	2.394000e+03	1.103940e+02	-2.127088e+00	3.888159e-03	8.797599e-07
3.950000e+02	2.395000e+03	1.103950e+02	-2.127088e+00	3.879788e-03	8.760306e-07
3.960000e+02	2.396000e+03	1.103960e+02	-2.127088e+00	3.871490e-03	8.723397e-07
3.970000e+02	2.397000e+03	1.103970e+02	-2.127088e+00	3.863265e-03	8.686869e-07
3.980000e+02	2.398000e+03	1.103980e+02	-2.127088e+00	3.855113e-03	8.650717e-07
3.990000e+02	2.399000e+03	1.103990e+02	-2.127088e+00	3.847031e-03	8.614936e-07
4.000000e+02	2.400000e+03	1.104000e+02	-2.127088e+00	3.839019e-03	8.579522e-07
4.010000e+02	2.401000e+03	1.104010e+02	-2.127088e+00	3.831077e-03	8.544472e-07
4.020000e+02	2.402000e+03	1.104020e+02	-2.127088e+00	3.823204e-03	8.509780e-07
4.030000e+02	2.403000e+03	1.104030e+02	-2.127088e+00	3.815398e-03	8.475442e-07
4.040000e+02	2.404000e+03	1.104040e+02	-2.127088e+00	3.807660e-03	8.441456e-07
4.050000e+02	2.405000e+03	1.104050e+02	-2.127088e+00	3.799988e-03	8.407816e-07
4.060000e+02	2.406000e+03	1.104060e+02	-2.127088e+00	3.792382e-03	8.374518e-07
4.070000e+02	2.407000e+03	1.104070e+02	-2.127088e+00	3.784841e-03	8.341560e-07
4.080000e+02	2.408000e+03	1.104080e+02	-2.127088e+00	3.777364e-03	8.308936e-07
4.090000e+02	2.409000e+03	1.104090e+02	-2.127088e+00	3.769951e-03	8.276643e-07
4.100000e+02	2.410000e+03	1.104100e+02	-2.127088e+00	3.762601e-03	8.244678e-07
4.110000e+02	2.411000e+03	1.104110e+02	-2.127088e+00	3.755314e-03	8.213037e-07
4.120000e+02	2.412000e+03	1.104120e+02	-2.127088e+00	3.748088e-03	8.181715e-07
4.130000e+02	2.413000e+03	1.104130e+02	-2.127088e+00	3.740924e-03	8.150710e-07
4.140000e+02	2.414000e+03	1.104140e+02	-2.127088e+00	3.733820e-03	8.120018e-07
4.150000e+02	2.415000e+03	1.104150e+02	-2.127088e+00	3.726776e-03	8.089635e-07
4.160000e+02	2.416000e+03	1.104160e+02	-2.127088e+00	3.719792e-03	8.059558e-07
4.170000e+02	2.417000e+03	1.104170e+02	-2.127088e+00	3.712866e-03	8.029783e-07
4.180000e+02	2.418000e+03	1.104180e+02	-2.127088e+00	3.705999e-03	8.000307e-07
4.190000e+02	2.419000e+03	1.104190e+02	-2.127088e+00	3.699190e-03	7.971127e-07
4.200000e+02	2.420000e+03	1.104200e+02	-2.127088e+00	3.692438e-03	7.942240e-07
4.210000e+02	2.421000e+03	1.104210e+02	-2.127088e+00	3.685743e-03	7.913641e-07
4.220000e+02	2.422000e+03	1.104220e+02	-2.127088e+00	3.679104e-03	7.885328e-07
4.230000e+02	2.423000e+03	1.104230e+02	-2.127088e+00	3.672520e-03	7.857298e-07
4.240000e+02	2.424000e+03	1.104240e+02	-2.127088e+00	3.665992e-03	7.829548e-07
4.250000e+02	2.425000e+03	1.104250e+02	-2.127088e+00	3.659518e-03	7.802074e-07
4.260000e+02	2.426000e+03	1.104260e+02	-2.127088e+00	3.653099e-03	7.774873e-07
4.270000e+02	2.427000e+03	1.104270e+02	-2.127088e+00	3.646733e-03	7.747943e-07
4.280000e+02	2.428000e+03	1.104280e+02	-2.127088e+00	3.640420e-03	7.721280e-07
4.290000e+02	2.429000e+03	1.104290e+02	-2.127088e+00	3.634160e-03	7.694881e-07
4.300000e+02	2.430000e+03	1.104300e+02	-2.127088e+00	3.627952e-03	7.668744e-07
4.310000e+02	2.431000e+03	1.104310e+02	-2.127088e+00	3.621797e-03	7.642866e-07
4.320000e+02	2.432000e+03	1.104320e+02	-2.127088e+00	3.615692e-03	7.617243e-07
4.330000e+02	2.433000e+03	1.104330e+02	-2.127088e+00	3.609638e-03	7.591873e-07
4.340000e+02	2.434000e+03	1.104340e+02	-2.127088e+00	3.603635e-03	7.566754e-07
4.350000e+02	2.435000e+03	1.104350e+02	-2.127088e+00	3.597682e-03	7.541882e-07
4.360000e+02	2.436000e+03	1.104360e+02	-2.127088e+00	3.591778e-03	7.517255e-07
4.370000e+02	2.437000e+03	1.104370e+02	-2.127088e+00	3.585923e-03	7.492870e-07
4.380000e+02	2.438000e+03	1.104380e+02	-2.127088e+00	3.580117e-03	7.468724e-07
4.390000e+02	2.439000e+03	1.104390e+02	-2.127088e+00	3.574359e-03	7.444815e-07
4.400000e+02	2.440000e+03	1.104400e+02	-2.127088e+00	3.568649e-03	7.421140e-07
4.410000e+02	2.441000e+03	1.104410e+02	-2.127088e+00	3.562987e-03	7.397697e-07
4.420000e+02	2.442000e+03	1.104420e+02	-2.127088e+00	3.557371e-03	7.374484e-07
4.430000e+02	2.443000e+03	1.104430e+02	-2.127088e+00	3.551802e-03	7.351497e-07
4.440000e+02	2.444000e+03	1.104440e+02	-2.127088e+00	3.546279e-03	7.328734e-07
4.450000e+02	2.445000e+03	1.104450e+02	-2.127088e+00	3.540802e-03	7.306193e-07
4.460000e+02	2.446000e+03	1.104460e+02	-2.127088e+00	3.535371e-03	7.283871e-07
4.470000e+02	2.447000e+03	1.104470e+02	-2.127088e+00	3.529984e-03	7.261767e-07
4.480000e+02	2.448000e+03	1.104480e+02	-2.127088e+00	3.524642e-03	7.239877e-07
4.490000e+02	2.449000e+03	1.104490e+02	-2.127088e+00	3.519345e-03	7.218200e-07
4.500000e+02	2.450000e+03	1.104500e+02	-2.127088e+00	3.514091e-03	7.196733e-07
4.510000e+02	2.451000e+03	1.104510e+02	-2.127088e+00	3.508881e-03	7.175474e-07
4.520000e+02	2.452000e+03	1.104520e+02	-2.127088e+00	3.503713e-03	7.154421e-07
4.530000e+02	2.453000e+03	1.104530e+02	-2.127088e+00	3.498589e-03	7.133571e-07
4.540000e+02	2.454000e+03	1.104540e+02	-2.127088e+00	3.493507e-03	7.112922e-07
4.550000e+02	2.455000e+03	1.104550e+02	-2.127088e+00	3.488467e-03	7.092473e-07
4.560000e+02	2.456000e+03	1.104560e+02	-2.127088e+00	3.483469e-03	7.072220e-07
4.570000e+02	2.457000e+03	1.104570e+02	-2.127088e+00	3.478512e-03	7.052163e-07
4.580000e+02	2.458000e+03	1.104580e+02	-2.127088e+00	3.473596e-03	7.032298e-07
4.590000e+02	2.459000e+03	1.104590e+02	-2.127088e+00	3.468721e-03	7.012624e-07
4.600000e+02	2.460000e+03	1.104600e+02	-2.127088e+00	3.463886e-03	6.993139e-07
4.610000e+02	2.461000e+03	1.104610e+02	-2.127088e+00	3.459091e-03	6.973841e-07
4.620000e+02	2.462000e+03	1.104620e+02	-2.127088e+00	3.454335e-03	6.954728e-07
4.630000e+02	2.463000e+03	1.104630e+02	-2.127088e+00	3.449619e-03	6.935798e-07
4.640000e+02	2.464000e+03	1.104640e+02	-2.127088e+00	3.444942e-03	6.917049e-07
4.650000e+02	2.465000e+03	1.104650e+02	-2.127088e+00	3.440303e-03	6.898478e-07
4.660000e+02	2.466000e+03	1.104660e+02	-2.127088e+00	3.435703e-03	6.880085e-07
4.670000e+02	2.467000e+03	1.104670e+02	-2.127088e+00	3.431141e-03	6.861867e-07
4.680000e+02	2.468000e+03	1.104680e+02	-2.127088e+00	3.426616e-03	6.843823e-07
4.690000e+02	2.469000e+03	1.104690e+02	-2.127088e+00	3.422129e-03	6.825951e-07
4.700000e+02	2.470000e+03	1.104700e+02	-2.127088e+00	3.417679e-03	6.808248e-07
4.710000e+02	2.471000e+03	1.104710e+02	-2.127088e+00	3.413265e-03	6.790713e-07
4.720000e+02	2.472000e+03	1.104720e+02	-2.127088e+00	3.408888e-03	6.773345e-07
4.730000e+02	2.473000e+03	1.104730e+02	-2.127088e+00	3.404547e-03	6.756142e-07
4.740000e+02	2.474000e+03	1.104740e+02	-2.127088e+00	3.400242e-03	6.739101e-07
4.750000e+02	2.475000e+03	1.104750e+02	-2.127088e+00	3.395972e-03	6.722221e-07
4.760000e+02	2.476000e+03	1.104760e+02	-2.127088e+00	3.391738e-03	6.705501e-07
4.770000e+02	2.477000e+03	1.104770e+02	-2.127088e+00	3.387538e-03	6.688939e-07
4.780000e+02	2.478000e+03	1.104780e+02	-2.127088e+00	3.383373e-03	6.672534e-07
4.790000e+02	2.479000e+03	1.104790e+02	-2.127088e+00	3.379243e-03	6.656283e-07
4.800000e+02	2.480000e+03	1.104800e+02	-2.127088e+00	3.375146e-03	6.640184e-07
4.810000e+02	2.481000e+03	1.104810e+02	-2.127088e+00	3.371083e-03	6.624238e-07
4.820000e+02	2.482000e+03	1.104820e+02	-2.127088e+00	3.367054e-03	6.608441e-07
4.830000e+02	2.483000e+03	1.104830e+02	-2.127088e+00	3.363058e-03	6.592793e-07
4.840000e+02	2.484000e+03	1.104840e+02	-2.127088e+00	3.359095e-03	6.577291e-07
4.850000e+02	2.485000e+03	1.104850e+02	-2.127088e+00	3.355164e-03	6.561935e-07
4.860000e+02	2.486000e+03	1.104860e+02	-2.127088e+00	3.351266e-03	6.546723e-07
4.870000e+02	2.487000e+03	1.104870e+02	-2.127088e+00	3.347400e-03	6.531653e-07
4.880000e+02	2.488000e+03	1.104880e+02	-2.127088e+00	3.343566e-03	6.516724e-07
4.890000e+02	2.489000e+03	1.104890e+02	-2.127088e+00	3.339764e-03	6.501935e-07
4.900000e+02	2.490000e+03	1.104900e+02	-2.127088e+00	3.335993e-03	6.487283e-07
4.910000e+02	2.491000e+03	1.104910e+02	-2.127088e+00	3.332253e-03	6.472769e-07
4.920000e+02	2.492000e+03	1.104920e+02	-2.127088e+00	3.328543e-03	6.458389e-07
4.930000e+02	2.493000e+03	1.104930e+02	-2.127088e+00	3.324865e-03	6.444144e-07
4.940000e+02	2.494000e+03	1.104940e+02	-2.127088e+00	3.321216e-03	6.430031e-07
4.950000e+02	2.495000e+03	1.104950e+02	-2.127088e+00	3.317598e-03	6.416049e-07
4.960000e+02	2.496000e+03	1.104960e+02	-2.127088e+00	3.314009e-03	6.402197e-07
4.970000e+02	2.497000e+03	1.104970e+02	-2.127088e+00	3.310450e-03	6.388473e-07
4.980000e+02	2.498000e+03	1.104980e+02	-2.127088e+00	3.306920e-03	6.374877e-07
4.990000e+02	2.499000e+03	1.104990e+02	-2.127088e+00	3.303420e-03	6.361407e-07
5.000000e+02	2.500000e+03	1.105000e+02	-2.127088e+00	3.299948e-03	6.348061e-07
5.010000e+02	2.501000e+03	1.105010e+02	-2.127088e+00	3.296505e-03	6.334840e-07
5.020000e+02	2.502000e+03	1.105020e+02	-2.127088e+00	3.293090e-03	6.321740e-07
5.030000e+02	2.503000e+03	1.105030e+02	-2.127088e+00	3.289703e-03	6.308761e-07
5.040000e+02	2.504000e+03	1.105040e+02	-2.127088e+00	3.286344e-03	6.295902e-07
5.050000e+02	2.505000e+03	1.105050e+02	-2.127088e+00	3.283013e-03	6.283161e-07
5.060000e+02	2.506000e+03	1.105060e+02	-2.127088e+00	3.279709e-03	6.270538e-07
5.070000e+02	2.507000e+03	1.105070e+02	-2.127088e+00	3.276432e-03	6.258031e-07
5.080000e+02	2.508000e+03	1.105080e+02	-2.127088e+00	3.273183e-03	6.245639e-07
5.090000e+02	2.509000e+03	1.105090e+02	-2.127088e+00	3.269960e-03	6.233361e-07
5.100000e+02	2.510000e+03	1.105100e+02	-2.127088e+00	3.266763e-03	6.221196e-07
5.110000e+02	2.511000e+03	1.105110e+02	-2.127088e+00	3.263593e-03	6.209142e-07
5.120000e+02	2.512000e+03	1.105120e+02	-2.127088e+00	3.260449e-03	6.197200e-07
5.130000e+02	2.513000e+03	1.105130e+02	-2.127088e+00	3.257331e-03	6.185366e-07
5.140000e+02	2.514000e+03	1.105140e+02	-2.127088e+00	3.254238e-03	6.173641e-07
5.150000e+02	2.515000e+03	1.105150e+02	-2.127088e+00	3.251171e-03	6.162023e-07
5.160000e+02	2.516000e+03	1.105160e+02	-2.127088e+00	3.248130e-03	6.150511e-07
5.170000e+02	2.517000e+03	1.105170e+02	-2.127088e+00	3.245113e-03	6.139104e-07
5.180000e+02	2.518000e+03	1.105180e+02	-2.127088e+00	3.242121e-03	6.127802e-07
5.190000e+02	2.519000e+03	1.105190e+02	-2.127088e+00	3.239154e-03	6.116603e-07
5.200000e+02	2.520000e+03	1.105200e+02	-2.127088e+00	3.236211e-03	6.105505e-07
5.210000e+02	2.521000e+03	1.105210e+02	-2.127088e+00	3.233292e-03	6.094509e-07
5.220000e+02	2.522000e+03	1.105220e+02	-2.127088e+00	3.230397e-03	6.083613e-07
5.230000e+02	2.523000e+03	1.105230e+02	-2.127088e+00	3.227527e-03	6.072816e-07
5.240000e+02	2.524000e+03	1.105240e+02	-2.127088e+00	3.224679e-03	6.062118e-07
5.250000e+02	2.525000e+03	1.105250e+02	-2.127088e+00	3.221855e-03	6.051516e-07
5.260000e+02	2.526000e+03	1.105260e+02	-2.127088e+00	3.219055e-03	6.041011e-07
5.270000e+02	2.527000e+03	1.105270e+02	-2.127088e+00	3.216277e-03	6.030600e-07
5.280000e+02	2.528000e+03	1.105280e+02	-2.127088e+00	3.213523e-03	6.020285e-07
5.290000e+02	2.529000e+03	1.105290e+02	-2.127088e+00	3.210791e-03	6.010062e-07
5.300000e+02	2.530000e+03	1.105300e+02	-2.127088e+00	3.208081e-03	5.999932e-07
5.310000e+02	2.531000e+03	1.105310e+02	-2.127088e+00	3.205394e-03	5.989894e-07
5.320000e+02	2.532000e+03	1.105320e+02	-2.127088e+00	3.202728e-03	5.979947e-07
5.330000e+02	2.533000e+03	1.105330e+02	-2.127088e+00	3.200085e-03	5.970089e-07
5.340000e+02	2.534000e+03	1.105340e+02	-2.127088e+00	3.197464e-03	5.960321e-07
5.350000e+02	2.535000e+03	1.105350e+02	-2.127088e+00	3.194864e-03	5.950640e-07
5.360000e+02	2.536000e+03	1.105360e+02	-2.127088e+00	3.192285e-03	5.941047e-07
5.370000e+02	2.537000e+03	1.105370e+02	-2.127088e+00	3.189728e-03	5.931540e-07
5.380000e+02	2.538000e+03	1.105380e+02	-2.127088e+00	3.187191e-03	5.922119e-07
5.390000e+02	2.539000e+03	1.105390e+02	-2.127088e+00	3.184676e-03	5.912782e-07
5.400000e+02	2.540000e+03	1.105400e+02	-2.127088e+00	3.182181e-03	5.903530e-07
5.410000e+02	2.541000e+03	1.105410e+02	-2.127088e+00	3.179707e-03	5.894361e-07
5.420000e+02	2.542000e+03	1.105420e+02	-2.127088e+00	3.177253e-03	5.885274e-07
5.430000e+02	2.543000e+03	1.105430e+02	-2.127088e+00	3.174819e-03	5.876268e-07
5.440000e+02	2.544000e+03	1.105440e+02	-2.127088e+00	3.172405e-03	5.867343e-07
5.450000e+02	2.545000e+03	1.105450e+02	-2.127088e+00	3.170012e-03	5.858499e-07
5.460000e+02	2.546000e+03	1.105460e+02	-2.127088e+00	3.167637e-03	5.849733e-07
5.470000e+02	2.547000e+03	1.105470e+02	-2.127088e+00	3.165283e-03	5.841046e-07
5.480000e+02	2.548000e+03	1.105480e+02	-2.127088e+00	3.162947e-03	5.832437e-07
5.490000e+02	2.549000e+03	1.105490e+02	-2.127088e+00	3.160631e-03	5.823904e-07
5.500000e+02	2.550000e+03	1.105500e+02	-2.127088e+00	3.158334e-03	5.815448e-07
5.510000e+02	2.551000e+03	1.105510e+02	-2.127088e+00	3.156056e-03	5.807067e-07
5.520000e+02	2.552000e+03	1.105520e+02	-2.127088e+00	3.153797e-03	5.798761e-07
5.530000e+02	2.553000e+03	1.105530e+02	-2.127088e+00	3.151556e-03	5.790529e-07
5.540000e+02	2.554000e+03	1.105540e+02	-2.127088e+00	3.149333e-03	5.782371e-07
5.550000e+02	2.555000e+03	1.105550e+02	-2.127088e+00	3.147129e-03	5.774285e-07
5.560000e+02	2.556000e+03	1.105560e+02	-2.127088e+00	3.144943e-03	5.766271e-07
5.570000e+02	2.557000e+03	1.105570e+02	-2.127088e+00	3.142775e-03	5.758329e-07
5.580000e+02	2.558000e+03	1.105580e+02	-2.127088e+00	3.140625e-03	5.750457e-07
5.590000e+02	2.559000e+03	1.105590e+02	-2.127088e+00	3.138492e-03	5.742655e-07
5.600000e+02	2.560000e+03	1.105600e+02	-2.127088e+00	3.136377e-03	5.734922e-07
5.610000e+02	2.561000e+03	1.105610e+02	-2.127088e+00	3.134279e-03	5.727258e-07
5.620000e+02	2.562000e+03	1.105620e+02	-2.127088e+00	3.132199e-03	5.719662e-07
5.630000e+02	2.563000e+03	1.105630e+02	-2.127088e+00	3.130136e-03	5.712133e-07
5.640000e+02	2.564000e+03	1.105640e+02	-2.127088e+00	3.128089e-03	5.704671e-07
5.650000e+02	2.565000e+03	1.105650e+02	-2.127088e+00	3.126060e-03	5.697275e-07
5.660000e+02	2.566000e+03	1.105660e+02	-2.127088e+00	3.124047e-03	5.689945e-07
5.670000e+02	2.567000e+03	1.105670e+02	-2.127088e+00	3.122051e-03	5.682679e-07
5.680000e+02	2.568000e+03	1.105680e+02	-2.127088e+00	3.120071e-03	5.675478e-07
5.690000e+02	2.569000e+03	1.105690e+02	-2.127088e+00	3.118107e-03	5.668340e-07
5.700000e+02	2.570000e+03	1.105700e+02	-2.127088e+00	3.116160e-03	5.661266e-07
5.710000e+02	2.571000e+03	1.105710e+02	-2.127088e+00	3.114229e-03	5.654253e-07
5.720000e+02	2.572000e+03	1.105720e+02	-2.127088e+00	3.112313e-03	5.647303e-07
5.730000e+02	2.573000e+03	1.105730e+02	-2.127088e+00	3.110413e-03	5.640414e-07
5.740000e+02	2.574000e+03	1.105740e+02	-2.127088e+00	3.108529e-03	5.633586e-07
5.750000e+02	2.575000e+03	1.105750e+02	-2.127088e+00	3.106660e-03	5.626817e-07
5.760000e+02	2.576000e+03	1.105760e+02	-2.127088e+00	3.104807e-03	5.620109e-07
5.770000e+02	2.577000e+03	1.105770e+02	-2.127088e+00	3.102969e-03	5.613459e-07
5.780000e+02	2.578000e+03	1.105780e+02	-2.127088e+00	3.101146e-03	5.606868e-07
5.790000e+02	2.579000e+03	1.105790e+02	-2.127088e+00	3.099338e-03	5.600335e-07
5.800000e+02	2.580000e+03	1.105800e+02	-2.127088e+00	3.097545e-03	5.593859e-07
5.810000e+02	2.581000e+03	1.105810e+02	-2.127088e+00	3.095766e-03	5.587440e-07
5.820000e+02	2.582000e+03	1.105820e+02	-2.127088e+00	3.094002e-03	5.581077e-07
5.830000e+02	2.583000e+03	1.105830e+02	-2.127088e+00	3.092253e-03	5.574770e-07
5.840000e+02	2.584000e+03	1.105840e+02	-2.127088e+00	3.090518e-03	5.568519e-07
5.850000e+02	2.585000e+03	1.105850e+02	-2.127088e+00	3.088798e-03	5.562322e-07
5.860000e+02	2.586000e+03	1.105860e+02	-2.127088e+00	3.087091e-03	5.556180e-07
5.870000e+02	2.587000e+03	1.105870e+02	-2.127088e+00	3.085399e-03	5.550091e-07
5.880000e+02	2.588000e+03	1.105880e+02	-2.127088e+00	3.083720e-03	5.544056e-07
5.890000e+02	2.589000e+03	1.105890e+02	-2.127088e+00	3.082055e-03	5.538073e-07
5.900000e+02	2.590000e+03	1.105900e+02	-2.127088e+00	3.080404e-03	5.532143e-07
5.910000e+02	2.591000e+03	1.105910e+02	-2.127088e+00	3.078767e-03	5.526264e-07
5.920000e+02	2.592000e+03	1.105920e+02	-2.127088e+00	3.077143e-03	5.520437e-07
5.930000e+02	2.593000e+03	1.105930e+02	-2.127088e+00	3.075532e-03	5.514661e-07
5.940000e+02	2.594000e+03	1.105940e+02	-2.127088e+00	3.073934e-03	5.508935e-07
5.950000e+02	2.595000e+03	1.105950e+02	-2.127088e+00	3.072350e-03	5.503259e-07
5.960000e+02	2.596000e+03	1.105960e+02	-2.127088e+00	3.070779e-03	5.497633e-07
5.970000e+02	2.597000e+03	1.105970e+02	-2.127088e+00	3.069220e-03	5.492055e-07
5.980000e+02	2.598000e+03	1.105980e+02	-2.127088e+00	3.067675e-03	5.486526e-07
5.990000e+02	2.599000e+03	1.105990e+02	-2.127088e+00	3.066142e-03	5.481046e-07
6.000000e+02	2.600000e+03	1.106000e+02	-2.127088e+00	3.064622e-03	5.475613e-07
6.010000e+02	2.601000e+03	1.106010e+02	-2.127088e+00	3.063114e-03	5.470227e-07
6.020000e+02	2.602000e+03	1.106020e+02	-2.127088e+00	3.061618e-03	5.464888e-07
6.030000e+02	2.603000e+03	1.106030e+02	-2.127088e+00	3.060135e-03	5.459595e-07
6.040000e+02	2.604000e+03	1.106040e+02	-2.127088e+00	3.058664e-03	5.454349e-07
6.050000e+02	2.605000e+03	1.106050e+02	-2.127088e+00	3.057206e-03	5.449148e-07
6.060000e+02	2.606000e+03	1.106060e+02	-2.127088e+00	3.055759e-03	5.443992e-07
6.070000e+02	2.607000e+03	1.106070e+02	-2.127088e+00	3.054324e-03	5.438881e-07
6.080000e+02	2.608000e+03	1.106080e+02	-2.127088e+00	3.052901e-03	5.433814e-07
6.090000e+02	2.609000e+03	1.106090e+02	-2.127088e+00	3.051489e-03	5.428791e-07
6.100000e+02	2.610000e+03	1.106100e+02	-2.127088e+00	3.050090e-03	5.423812e-07
6.110000e+02	2.611000e+03	1.106110e+02	-2.127088e+00	3.048701e-03	5.418875e-07
6.120000e+02	2.612000e+03	1.106120e+02	-2.127088e+00	3.047324e-03	5.413982e-07
6.130000e+02	2.613000e+03	1.106130e+02	-2.127088e+00	3.045959e-03	5.409131e-07
6.140000e+02	2.614000e+03	1.106140e+02	-2.127088e+00	3.044604e-03	5.404322e-07
6.150000e+02	2.615000e+03	1.106150e+02	-2.127088e+00	3.043261e-03	5.399554e-07
6.160000e+02	2.616000e+03	1.106160e+02	-2.127088e+00	3.041929e-03	5.394828e-07
6.170000e+02	2.617000e+03	1.106170e+02	-2.127088e+00	3.040608e-03	5.390142e-07
6.180000e+02	2.618000e+03	1.106180e+02	-2.127088e+00	3.039297e-03	5.385497e-07
6.190000e+02	2.619000e+03	1.106190e+02	-2.127088e+00	3.037998e-03	5.380892e-07
6.200000e+02	2.620000e+03	1.106200e+02	-2.127088e+00	3.036709e-03	5.376327e-07
6.210000e+02	2.621000e+03	1.106210e+02	-2.127088e+00	3.035430e-03	5.371801e-07
6.220000e+02	2.622000e+03	1.106220e+02	-2.127088e+00	3.034163e-03	5.367314e-07
6.230000e+02	2.623000e+03	1.106230e+02	-2.127088e+00	3.032905e-03	5.362866e-07
6.240000e+02	2.624000e+03	1.106240e+02	-2.127088e+00	3.031658e-03	5.358456e-07
6.250000e+02	2.625000e+03	1.106250e+02	-2.127088e+00	3.030421e-03	5.354084e-07
6.260000e+02	2.626000e+03	1.106260e+02	-2.127088e+00	3.029195e-03	5.349750e-07
6.270000e+02	2.627000e+03	1.106270e+02	-2.127088e+00	3.027978e-03	5.345453e-07
6.280000e+02	2.628000e+03	1.106280e+02	-2.127088e+00	3.026771e-03	5.341193e-07
6.290000e+02	2.629000e+03	1.106290e+02	-2.127088e+00	3.025575e-03	5.336970e-07
6.300000e+02	2.630000e+03	1.106300e+02	-2.127088e+00	3.024388e-03	5.332783e-07
6.310000e+02	2.631000e+03	1.106310e+02	-2.127088e+00	3.023211e-03	5.328632e-07
6.320000e+02	2.632000e+03	1.106320e+02	-2.127088e+00	3.022044e-03	5.324516e-07
6.330000e+02	2.633000e+03	1.106330e+02	-2.127088e+00	3.020886e-03	5.320436e-07
6.340000e+02	2.634000e+03	1.106340e+02	-2.127088e+00	3.019738e-03	5.316391e-07
6.350000e+02	2.635000e+03	1.106350e+02	-2.127088e+00	3.018599e-03	5.312381e-07
6.360000e+02	2.636000e+03	1.106360e+02	-2.127088e+00	3.017469e-03	5.308405e-07
6.370000e+02	2.637000e+03	1.106370e+02	-2.127088e+00	3.016349e-03	5.304463e-07
6.380000e+02	2.638000e+03	1.106380e+02	-2.127088e+00	3.015238e-03	5.300555e-07
6.390000e+02	2.639000e+03	1.106390e+02	-2.127088e+00	3.014136e-03	5.296681e-07
6.400000e+02	2.640000e+03	1.106400e+02	-2.127088e+00	3.013044e-03	5.292840e-07
6.410000e+02	2.641000e+03	1.106410e+02	-2.127088e+00	3.011960e-03	5.289031e-07
6.420000e+02	2.642000e+03	1.106420e+02	-2.127088e+00	3.010885e-03	5.285255e-07
6.430000e+02	2.643000e+03	1.106430e+02	-2.127088e+00	3.009819e-03	5.281512e-07
6.440000e+02	2.644000e+03	1.106440e+02	-2.127088e+00	3.008762e-03	5.277800e-07
6.450000e+02	2.645000e+03	1.106450e+02	-2.127088e+00	3.007713e-03	5.274121e-07
6.460000e+02	2.646000e+03	1.106460e+02	-2.127088e+00	3.006673e-03	5.270472e-07
6.470000e+02	2.647000e+03	1.106470e+02	-2.127088e+00	3.005642e-03	5.266855e-07
6.480000e+02	2.648000e+03	1.106480e+02	-2.127088e+00	3.004619e-03	5.263269e-07
6.490000e+02	2.649000e+03	1.106490e+02	-2.127088e+00	3.003604e-03	5.259714e-07
6.500000e+02	2.650000e+03	1.106500e+02	-2.127088e+00	3.002598e-03	5.256189e-07
6.510000e+02	2.651000e+03	1.106510e+02	-2.127088e+00	3.001600e-03	5.252693e-07
6.520000e+02	2.652000e+03	1.106520e+02	-2.127088e+00	3.000611e-03	5.249228e-07
6.530000e+02	2.653000e+03	1.106530e+02	-2.127088e+00	2.999629e-03	5.245793e-07
6.540000e+02	2.654000e+03	1.106540e+02	-2.127088e+00	2.998656e-03	5.242386e-07
6.550000e+02	2.655000e+03	1.106550e+02	-2.127088e+00	2.997690e-03	5.239009e-07
6.560000e+02	2.656000e+03	1.106560e+02	-2.127088e+00	2.996733e-03	5.235660e-07
6.570000e+02	2.657000e+03	1.106570e+02	-2.127088e+00	2.995783e-03	5.232340e-07
6.580000e+02	2.658000e+03	1.106580e+02	-2.127088e+00	2.994841e-03	5.229049e-07
6.590000e+02	2.659000e+03	1.106590e+02	-2.127088e+00	2.993907e-03	5.225785e-07
6.600000e+02	2.660000e+03	1.106600e+02	-2.127088e+00	2.992981e-03	5.222549e-07
6.610000e+02	2.661000e+03	1.106610e+02	-2.127088e+00	2.992062e-03	5.219341e-07
6.620000e+02	2.662000e+03	1.106620e+02	-2.127088e+00	2.991151e-03	5.216160e-07
6.630000e+02	2.663000e+03	1.106630e+02	-2.127088e+00	2.990247e-03	5.213006e-07
6.640000e+02	2.664000e+03	1.106640e+02	-2.127088e+00	2.989351e-03	5.209878e-07
6.650000e+02	2.665000e+03	1.106650e+02	-2.127088e+00	2.988462e-03	5.206778e-07
6.660000e+02	2.666000e+03	1.106660e+02	-2.127088e+00	2.987580e-03	5.203703e-07
6.670000e+02	2.667000e+03	1.106670e+02	-2.127088e+00	2.986706e-03	5.200655e-07
6.680000e+02	2.668000e+03	1.106680e+02	-2.127088e+00	2.985839e-03	5.197633e-07
6.690000e+02	2.669000e+03	1.106690e+02	-2.127088e+00	2.984979e-03	5.194636e-07
6.700000e+02	2.670000e+03	1.106700e+02	-2.127088e+00	2.984126e-03	5.191665e-07
6.710000e+02	2.671000e+03	1.106710e+02	-2.127088e+00	2.983280e-03	5.188719e-07
6.720000e+02	2.672000e+03	1.106720e+02	-2.127088e+00	2.982441e-03	5.185798e-07
6.730000e+02	2.673000e+03	1.106730e+02	-2.127088e+00	2.981609e-03	5.182902e-07
6.740000e+02	2.674000e+03	1.106740e+02	-2.127088e+00	2.980783e-03	5.180031e-07
6.750000e+02	2.675000e+03	1.106750e+02	-2.127088e+00	2.979965e-03	5.177183e-07
6.760000e+02	2.676000e+03	1.106760e+02	-2.127088e+00	2.979153e-03	5.174360e-07
6.770000e+02	2.677000e+03	1.106770e+02	-2.127088e+00	2.978348e-03	5.171561e-07
6.780000e+02	2.678000e+03	1.106780e+02	-2.127088e+00	2.977550e-03	5.168785e-07
6.790000e+02	2.679000e+03	1.106790e+02	-2.127088e+00	2.976758e-03	5.166033e-07
6.800000e+02	2.680000e+03	1.106800e+02	-2.127088e+00	2.975973e-03	5.163305e-07
6.810000e+02	2.681000e+03	1.106810e+02	-2.127088e+00	2.975194e-03	5.160599e-07
6.820000e+02	2.682000e+03	1.106820e+02	-2.127088e+00	2.974422e-03	5.157916e-07
6.830000e+02	2.683000e+03	1.106830e+02	-2.127088e+00	2.973656e-03	5.155256e-07
6.840000e+02	2.684000e+03	1.106840e+02	-2.127088e+00	2.972896e-03	5.152619e-07
6.850000e+02	2.685000e+03	1.106850e+02	-2.127088e+00	2.972142e-03	5.150004e-07
6.860000e+02	2.686000e+03	1.106860e+02	-2.127088e+00	2.971395e-03	5.147411e-07
6.870000e+02	2.687000e+03	1.106870e+02	-2.127088e+00	2.970654e-03	5.144839e-07
6.880000e+02	2.688000e+03	1.106880e+02	-2.127088e+00	2.969919e-03	5.142290e-07
6.890000e+02	2.689000e+03	1.106890e+02	-2.127088e+00	2.969190e-03	5.139762e-07
6.900000e+02	2.690000e+03	1.106900e+02	-2.127088e+00	2.968467e-03	5.137255e-07
6.910000e+02	2.691000e+03	1.106910e+02	-2.127088e+00	2.967750e-03	5.134770e-07
6.920000e+02	2.692000e+03	1.106920e+02	-2.127088e+00	2.967039e-03	5.132306e-07
6.930000e+02	2.693000e+03	1.106930e+02	-2.127088e+00	2.966333e-03	5.129862e-07
6.940000e+02	2.694000e+03	1.106940e+02	-2.127088e+00	2.965634e-03	5.127439e-07
6.950000e+02	2.695000e+03	1.106950e+02	-2.127088e+00	2.964940e-03	5.125036e-07
6.960000e+02	2.696000e+03	1.106960e+02	-2.127088e+00	2.964252e-03	5.122654e-07
6.970000e+02	2.697000e+03	1.106970e+02	-2.127088e+00	2.963570e-03	5.120292e-07
6.980000e+02	2.698000e+03	1.106980e+02	-2.127088e+00	2.962893e-03	5.117949e-07
6.990000e+02	2.699000e+03	1.106990e+02	-2.127088e+00	2.962222e-03	5.115627e-07
7.000000e+02	2.700000e+03	1.107000e+02	-2.127088e+00	2.961557e-03	5.113324e-07
7.010000e+02	2.701000e+03	1.107010e+02	-2.127088e+00	2.960897e-03	5.111040e-07
7.020000e+02	2.702000e+03	1.107020e+02	-2.127088e+00	2.960242e-03	5.108776e-07
7.030000e+02	2.703000e+03	1.107030e+02	-2.127088e+00	2.959593e-03	5.106531e-07
7.040000e+02	2.704000e+03	1.107040e+02	-2.127088e+00	2.958949e-03	5.104304e-07
7.050000e+02	2.705000e+03	1.107050e+02	-2.127088e+00	2.958310e-03	5.102097e-07
7.060000e+02	2.706000e+03	1.107060e+02	-2.127088e+00	2.957677e-03	5.099908e-07
7.070000e+02	2.707000e+03	1.107070e+02	-2.127088e+00	2.957049e-03	5.097737e-07
7.080000e+02	2.708000e+03	1.107080e+02	-2.127088e+00	2.956426e-03	5.095585e-07
7.090000e+02	2.709000e+03	1.107090e+02	-2.127088e+00	2.955808e-03	5.093450e-07
7.100000e+02	2.710000e+03	1.107100e+02	-2.127088e+00	2.955195e-03	5.091334e-07
7.110000e+02	2.711000e+03	1.107110e+02	-2.127088e+00	2.954588e-03	5.089235e-07
7.120000e+02	2.712000e+03	1.107120e+02	-2.127088e+00	2.953985e-03	5.087154e-07
7.130000e+02	2.713000e+03	1.107130e+02	-2.127088e+00	2.953388e-03	5.085091e-07
7.140000e+02	2.714000e+03	1.107140e+02	-2.127088e+00	2.952795e-03	5.083045e-07
7.150000e+02	2.715000e+03	1.107150e+02	-2.127088e+00	2.952207e-03	5.081016e-07
7.160000e+02	2.716000e+03	1.107160e+02	-2.127088e+00	2.951624e-03	5.079004e-07
7.170000e+02	2.717000e+03	1.107170e+02	-2.127088e+00	2.951046e-03	5.077009e-07
7.180000e+02	2.718000e+03	1.107180e+02	-2.127088e+00	2.950473e-03	5.075031e-07
7.190000e+02	2.719000e+03	1.107190e+02	-2.127088e+00	2.949904e-03	5.073069e-07
7.200000e+02	2.720000e+03	1.107200e+02	-2.127088e+00	2.949340e-03	5.071124e-07
7.210000e+02	2.721000e+03	1.107210e+02	-2.127088e+00	2.948781e-03	5.069195e-07
7.220000e+02	2.722000e+03	1.107220e+02	-2.127088e+00	2.948226e-03	5.067283e-07
7.230000e+02	2.723000e+03	1.107230e+02	-2.127088e+00	2.947676e-03	5.065386e-07
7.240000e+02	2.724000e+03	1.107240e+02	-2.127088e+00	2.947130e-03	5.063506e-07
7.250000e+02	2.725000e+03	1.107250e+02	-2.127088e+00	2.946589e-03	5.061641e-07
7.260000e+02	2.726000e+03	1.107260e+02	-2.127088e+00	2.946053e-03	5.059791e-07
7.270000e+02	2.727000e+03	1.107270e+02	-2.127088e+00	2.945521e-03	5.057957e-07
7.280000e+02	2.728000e+03	1.107280e+02	-2.127088e+00	2.944993e-03	5.056139e-07
7.290000e+02	2.729000e+03	1.107290e+02	-2.127088e+00	2.944469e-03	5.054336e-07
7.300000e+02	2.730000e+03	1.107300e+02	-2.127088e+00	2.943950e-03	5.052548e-07
7.310000e+02	2.731000e+03	1.107310e+02	-2.127088e+00	2.943436e-03	5.050775e-07
7.320000e+02	2.732000e+03	1.107320e+02	-2.127088e+00	2.942925e-03	5.049016e-07
7.330000e+02	2.733000e+03	1.107330e+02	-2.127088e+00	2.942419e-03	5.047273e-07
7.340000e+02	2.734000e+03	1.107340e+02	-2.127088e+00	2.941917e-03	5.045544e-07
7.350000e+02	2.735000e+03	1.107350e+02	-2.127088e+00	2.941419e-03	5.043829e-07
7.360000e+02	2.736000e+03	1.107360e+02	-2.127088e+00	2.940925e-03	5.042129e-07
7.370000e+02	2.737000e+03	1.107370e+02	-2.127088e+00	2.940435e-03	5.040443e-07
7.380000e+02	2.738000e+03	1.107380e+02	-2.127088e+00	2.939950e-03	5.038771e-07
7.390000e+02	2.739000e+03	1.107390e+02	-2.127088e+00	2.939468e-03	5.037113e-07
7.400000e+02	2.740000e+03	1.107400e+02	-2.127088e+00	2.938990e-03	5.035469e-07
7.410000e+02	2.741000e+03	1.107410e+02	-2.127088e+00	2.938517e-03	5.033839e-07
7.420000e+02	2.742000e+03	1.107420e+02	-2.127088e+00	2.938047e-03	5.032223e-07
7.430000e+02	2.743000e+03	1.107430e+02	-2.127088e+00	2.937581e-03	5.030620e-07
7.440000e+02	2.744000e+03	1.107440e+02	-2.127088e+00	2.937119e-03	5.029030e-07
7.450000e+02	2.745000e+03	1.107450e+02	-2.127088e+00	2.936661e-03	5.027453e-07
7.460000e+02	2.746000e+03	1.107460e+02	-2.127088e+00	2.936207e-03	5.025890e-07
7.470000e+02	2.747000e+03	1.107470e+02	-2.127088e+00	2.935756e-03	5.024340e-07
7.480000e+02	2.748000e+03	1.107480e+02	-2.127088e+00	2.935309e-03	5.022803e-07
7.490000e+02	2.749000e+03	1.107490e+02	-2.127088e+00	2.934866e-03	5.021278e-07
7.500000e+02	2.750000e+03	1.107500e+02	-2.127088e+00	2.934426e-03	5.019767e-07
7.510000e+02	2.751000e+03	1.107510e+02	-2.127088e+00	2.933991e-03	5.018268e-07
7.520000e+02	2.752000e+03	1.107520e+02	-2.127088e+00	2.933558e-03	5.016781e-07
7.530000e+02	2.753000e+03	1.107530e+02	-2.127088e+00	2.933130e-03	5.015307e-07
7.540000e+02	2.754000e+03	1.107540e+02	-2.127088e+00	2.932705e-03	5.013845e-07
7.550000e+02	2.755000e+03	1.107550e+02	-2.127088e+00	2.932283e-03	5.012396e-07
7.560000e+02	2.756000e+03	1.107560e+02	-2.127088e+00	2.931865e-03	5.010958e-07
7.570000e+02	2.757000e+03	1.107570e+02	-2.127088e+00	2.931450e-03	5.009532e-07
7.580000e+02	2.758000e+03	1.107580e+02	-2.127088e+00	2.931039e-03	5.008119e-07
7.590000e+02	2.759000e+03	1.107590e+02	-2.127088e+00	2.930632e-03	5.006717e-07
7.600000e+02	2.760000e+03	1.107600e+02	-2.127088e+00	2.930227e-03	5.005327e-07
7.610000e+02	2.761000e+03	1.107610e+02	-2.127088e+00	2.929826e-03	5.003948e-07
7.620000e+02	2.762000e+03	1.107620e+02	-2.127088e+00	2.929429e-03	5.002581e-07
7.630000e+02	2.763000e+03	1.107630e+02	-2.127088e+00	2.929035e-03	5.001225e-07
7.640000e+02	2.764000e+03	1.107640e+02	-2.127088e+00	2.928644e-03	4.999881e-07
7.650000e+02	2.765000e+03	1.107650e+02	-2.127088e+00	2.928256e-03	4.998548e-07
7.660000e+02	2.766000e+03	1.107660e+02	-2.127088e+00	2.927871e-03	4.997225e-07
7.670000e+02	2.767000e+03	1.107670e+02	-2.127088e+00	2.927490e-03	4.995914e-07
7.680000e+02	2.768000e+03	1.107680e+02	-2.127088e+00	2.927112e-03	4.994614e-07
7.690000e+02	2.769000e+03	1.107690e+02	-2.127088e+00	2.926737e-03	4.993325e-07
7.700000e+02	2.770000e+03	1.107700e+02	-2.127088e+00	2.926365e-03	4.992046e-07
7.710000e+02	2.771000e+03	1.107710e+02	-2.127088e+00	2.925996e-03	4.990778e-07
7.720000e+02	2.772000e+03	1.107720e+02	-2.127088e+00	2.925631e-03	4.989521e-07
7.730000e+02	2.773000e+03	1.107730e+02	-2.127088e+00	2.925268e-03	4.988274e-07
7.740000e+02	2.774000e+03	1.107740e+02	-2.127088e+00	2.924909e-03	4.987037e-07
7.750000e+02	2.775000e+03	1.107750e+02	-2.127088e+00	2.924552e-03	4.985811e-07
7.760000e+02	2.776000e+03	1.107760e+02	-2.127088e+00	2.924199e-03	4.984595e-07
7.770000e+02	2.777000e+03	1.107770e+02	-2.127088e+00	2.923848e-03	4.983389e-07
7.780000e+02	2.778000e+03	1.107780e+02	-2.127088e+00	2.923500e-03	4.982193e-07
7.790000e+02	2.779000e+03	1.107790e+02	-2.127088e+00	2.923156e-03	4.981007e-07
7.800000e+02	2.780000e+03	1.107800e+02	-2.127088e+00	2.922814e-03	4.979831e-07
7.810000e+02	2.781000e+03	1.107810e+02	-2.127088e+00	2.922475e-03	4.978664e-07
7.820000e+02	2.782000e+03	1.107820e+02	-2.127088e+00	2.922139e-03	4.977507e-07
7.830000e+02	2.783000e+03	1.107830e+02	-2.127088e+00	2.921805e-03	4.976360e-07
7.840000e+02	2.784000e+03	1.107840e+02	-2.127088e+00	2.921475e-03	4.975223e-07
7.850000e+02	2.785000e+03	1.107850e+02	-2.127088e+00	2.921147e-03	4.974095e-07
7.860000e+02	2.786000e+03	1.107860e+02	-2.127088e+00	2.920822e-03	4.972976e-07
7.870000e+02	2.787000e+03	1.107870e+02	-2.127088e+00	2.920500e-03	4.971867e-07
7.880000e+02	2.788000e+03	1.107880e+02	-2.127088e+00	2.920180e-03	4.970766e-07
7.890000e+02	2.789000e+03	1.107890e+02	-2.127088e+00	2.919863e-03	4.969675e-07
7.900000e+02	2.790000e+03	1.107900e+02	-2.127088e+00	2.919549e-03	4.968593e-07
7.910000e+02	2.791000e+03	1.107910e+02	-2.127088e+00	2.919237e-03	4.967520e-07
7.920000e+02	2.792000e+03	1.107920e+02	-2.127088e+00	2.918929e-03	4.966456e-07
7.930000e+02	2.793000e+03	1.107930e+02	-2.127088e+00	2.918622e-03	4.965401e-07
7.940000e+02	2.794000e+03	1.107940e+02	-2.127088e+00	2.918318e-03	4.964355e-07
7.950000e+02	2.795000e+03	1.107950e+02	-2.127088e+00	2.918017e-03	4.963317e-07
7.960000e+02	2.796000e+03	1.107960e+02	-2.127088e+00	2.917719e-03	4.962287e-07
7.970000e+02	2.797000e+03	1.107970e+02	-2.127088e+00	2.917423e-03	4.961267e-07
7.980000e+02	2.798000e+03	1.107980e+02	-2.127088e+00	2.917129e-03	4.960255e-07
7.990000e+02	2.799000e+03	1.107990e+02	-2.127088e+00	2.916838e-03	4.959251e-07
8.000000e+02	2.800000e+03	1.108000e+02	-2.127088e+00	2.916549e-03	4.958255e-07
8.010000e+02	2.801000e+03	1.108010e+02	-2.127088e+00	2.916263e-03	4.957268e-07
8.020000e+02	2.802000e+03	1.108020e+02	-2.127088e+00	2.915979e-03	4.956289e-07
8.030000e+02	2.803000e+03	1.108030e+02	-2.127088e+00	2.915698e-03	4.955318e-07
8.040000e+02	2.804000e+03	1.108040e+02	-2.127088e+00	2.915419e-03	4.954355e-07
8.050000e+02	2.805000e+03	1.108050e+02	-2.127088e+00	2.915142e-03	4.953400e-07
8.060000e+02	2.806000e+03	1.108060e+02	-2.127088e+00	2.914868e-03	4.952453e-07
8.070000e+02	2.807000e+03	1.108070e+02	-2.127088e+00	2.914596e-03	4.951514e-07
8.080000e+02	2.808000e+03	1.108080e+02	-2.127088e+00	2.914327e-03	4.950583e-07
8.090000e+02	2.809000e+03	1.108090e+02	-2.127088e+00	2.914059e-03	4.949659e-07
8.100000e+02	2.810000e+03	1.108100e+02	-2.127088e+00	2.913794e-03	4.948743e-07
8.110000e+02	2.811000e+03	1.108110e+02	-2.127088e+00	2.913532e-03	4.947835e-07
8.120000e+02	2.812000e+03	1.108120e+02	-2.127088e+00	2.913271e-03	4.946934e-07
8.130000e+02	2.813000e+03	1.108130e+02	-2.127088e+00	2.913013e-03	4.946041e-07
8.140000e+02	2.814000e+03	1.108140e+02	-2.127088e+00	2.912757e-03	4.945155e-07
8.150000e+02	2.815000e+03	1.108150e+02	-2.127088e+00	2.912503e-03	4.944276e-07
8.160000e+02	2.816000e+03	1.108160e+02	-2.127088e+00	2.912251e-03	4.943405e-07
8.170000e+02	2.817000e+03	1.108170e+02	-2.127088e+00	2.912002e-03	4.942541e-07
8.180000e+02	2.818000e+03	1.108180e+02	-2.127088e+00	2.911754e-03	4.941684e-07
8.190000e+02	2.819000e+03	1.108190e+02	-2.127088e+00	2.911509e-03	4.940834e-07
8.200000e+02	2.820000e+03	1.108200e+02	-2.127088e+00	2.911266e-03	4.939991e-07
8.210000e+02	2.821000e+03	1.108210e+02	-2.127088e+00	2.911025e-03	4.939155e-07
8.220000e+02	2.822000e+03	1.108220e+02	-2.127088e+00	2.910786e-03	4.938326e-07
8.230000e+02	2.823000e+03	1.108230e+02	-2.127088e+00	2.910549e-03	4.937504e-07
8.240000e+02	2.824000e+03	1.108240e+02	-2.127088e+00	2.910314e-03	4.936689e-07
8.250000e+02	2.825000e+03	1.108250e+02	-2.127088e+00	2.910081e-03	4.935880e-07
8.260000e+02	2.826000e+03	1.108260e+02	-2.127088e+00	2.909850e-03	4.935078e-07
8.270000e+02	2.827000e+03	1.108270e+02	-2.127088e+00	2.909622e-03	4.934283e-07
8.280000e+02	2.828000e+03	1.108280e+02	-2.127088e+00	2.909395e-03	4.933495e-07
8.290000e+02	2.829000e+03	1.108290e+02	-2.127088e+00	2.909170e-03	4.932713e-07
8.300000e+02	2.830000e+03	1.108300e+02	-2.127088e+00	2.908947e-03	4.931937e-07
8.310000e+02	2.831000e+03	1.108310e+02	-2.127088e+00	2.908726e-03	4.931168e-07
8.320000e+02	2.832000e+03	1.108320e+02	-2.127088e+00	2.908507e-03	4.930405e-07
8.330000e+02	2.833000e+03	1.108330e+02	-2.127088e+00	2.908290e-03	4.929648e-07
8.340000e+02	2.834000e+03	1.108340e+02	-2.127088e+00	2.908075e-03	4.928898e-07
8.350000e+02	2.835000e+03	1.108350e+02	-2.127088e+00	2.907861e-03	4.928154e-07
8.360000e+02	2.836000e+03	1.108360e+02	-2.127088e+00	2.907650e-03	4.927416e-07
8.370000e+02	2.837000e+03	1.108370e+02	-2.127088e+00	2.907440e-03	4.926684e-07
8.380000e+02	2.838000e+03	1.108380e+02	-2.127088e+00	2.907233e-03	4.925958e-07
8.390000e+02	2.839000e+03	1.108390e+02	-2.127088e+00	2.907027e-03	4.925239e-07
8.400000e+02	2.840000e+03	1.108400e+02	-2.127088e+00	2.906823e-03	4.924525e-07
8.410000e+02	2.841000e+03	1.108410e+02	-2.127088e+00	2.906620e-03	4.923817e-07
8.420000e+02	2.842000e+03	1.108420e+02	-2.127088e+00	2.906420e-03	4.923115e-07
8.430000e+02	2.843000e+03	1.108430e+02	-2.127088e+00	2.906221e-03	4.922418e-07
8.440000e+02	2.844000e+03	1.108440e+02	-2.127088e+00	2.906024e-03	4.921728e-07
8.450000e+02	2.845000e+03	1.108450e+02	-2.127088e+00	2.905829e-03	4.921043e-07
8.460000e+02	2.846000e+03	1.108460e+02	-2.127088e+00	2.905635e-03	4.920364e-07
8.470000e+02	2.847000e+03	1.108470e+02	-2.127088e+00	2.905443e-03	4.919690e-07
8.480000e+02	2.848000e+03	1.108480e+02	-2.127088e+00	2.905253e-03	4.919022e-07
8.490000e+02	2.849000e+03	1.108490e+02	-2.127088e+00	2.905065e-03	4.918360e-07
8.500000e+02	2.850000e+03	1.108500e+02	-2.127088e+00	2.904878e-03	4.917703e-07
8.510000e+02	2.851000e+03	1.108510e+02	-2.127088e+00	2.904693e-03	4.917051e-07
8.520000e+02	2.852000e+03	1.108520e+02	-2.127088e+00	2.904510e-03	4.916405e-07
8.530000e+02	2.853000e+03	1.108530e+02	-2.127088e+00	2.904328e-03	4.915764e-07
8.540000e+02	2.854000e+03	1.108540e+02	-2.127088e+00	2.904148e-03	4.915129e-07
8.550000e+02	2.855000e+03	1.108550e+02	-2.127088e+00	2.903970e-03	4.914498e-07
8.560000e+02	2.856000e+03	1.108560e+02	-2.127088e+00	2.903793e-03	4.913873e-07
8.570000e+02	2.857000e+03	1.108570e+02	-2.127088e+00	2.903618e-03	4.913253e-07
8.580000e+02	2.858000e+03	1.108580e+02	-2.127088e+00	2.903444e-03	4.912638e-07
8.590000e+02	2.859000e+03	1.108590e+02	-2.127088e+00	2.903272e-03	4.912028e-07
8.600000e+02	2.860000e+03	1.108600e+02	-2.127088e+00	2.903101e-03	4.911424e-07
8.610000e+02	2.861000e+03	1.108610e+02	-2.127088e+00	2.902932e-03	4.910824e-07
8.620000e+02	2.862000e+03	1.108620e+02	-2.127088e+00	2.902765e-03	4.910229e-07
8.630000e+02	2.863000e+03	1.108630e+02	-2.127088e+00	2.902599e-03	4.909639e-07
8.640000e+02	2.864000e+03	1.108640e+02	-2.127088e+00	2.902435e-03	4.909054e-07
8.650000e+02	2.865000e+03	1.108650e+02	-2.127088e+00	2.902272e-03	4.908474e-07
8.660000e+02	2.866000e+03	1.108660e+02	-2.127088e+00	2.902111e-03	4.907899e-07
8.670000e+02	2.867000e+03	1.108670e+02	-2.127088e+00	2.901951e-03	4.907328e-07
8.680000e+02	2.868000e+03	1.108680e+02	-2.127088e+00	2.901793e-03	4.906762e-07
8.690000e+02	2.869000e+03	1.108690e+02	-2.127088e+00	2.901636e-03	4.906201e-07
8.700000e+02	2.870000e+03	1.108700e+02	-2.127088e+00	2.901480e-03	4.905644e-07
8.710000e+02	2.871000e+03	1.108710e+02	-2.127088e+00	2.901326e-03	4.905092e-07
8.720000e+02	2.872000e+03	1.108720e+02	-2.127088e+00	2.901174e-03	4.904545e-07
8.730000e+02	2.873000e+03	1.108730e+02	-2.127088e+00	2.901023e-03	4.904002e-07
8.740000e+02	2.874000e+03	1.108740e+02	-2.127088e+00	2.900873e-03	4.903463e-07
8.750000e+02	2.875000e+03	1.108750e+02	-2.127088e+00	2.900725e-03	4.902929e-07
8.760000e+02	2.876000e+03	1.108760e+02	-2.127088e+00	2.900578e-03	4.902399e-07
8.770000e+02	2.877000e+03	1.108770e+02	-2.127088e+00	2.900432e-03	4.901874e-07
8.780000e+02	2.878000e+03	1.108780e+02	-2.127088e+00	2.900288e-03	4.901353e-07
8.790000e+02	2.879000e+03	1.108790e+02	-2.127088e+00	2.900146e-03	4.900836e-07
8.800000e+02	2.880000e+03	1.108800e+02	-2.127088e+00	2.900004e-03	4.900324e-07
8.810000e+02	2.881000e+03	1.108810e+02	-2.127088e+00	2.899864e-03	4.899816e-07
8.820000e+02	2.882000e+03	1.108820e+02	-2.127088e+00	2.899726e-03	4.899312e-07
8.830000e+02	2.883000e+03	1.108830e+02	-2.127088e+00	2.899588e-03	4.898812e-07
8.840000e+02	2.884000e+03	1.108840e+02	-2.127088e+00	2.899452e-03	4.898316e-07
8.850000e+02	2.885000e+03	1.108850e+02	-2.127088e+00	2.899317e-03	4.897824e-07
8.860000e+02	2.886000e+03	1.108860e+02	-2.127088e+00	2.899184e-03	4.897337e-07
8.870000e+02	2.887000e+03	1.108870e+02	-2.127088e+00	2.899052e-03	4.896853e-07
8.880000e+02	2.888000e+03	1.108880e+02	-2.127088e+00	2.898921e-03	4.896374e-07
8.890000e+02	2.889000e+03	1.108890e+02	-2.127088e+00	2.898792e-03	4.895898e-07
8.900000e+02	2.890000e+03	1.108900e+02	-2.127088e+00	2.898663e-03	4.895426e-07
8.910000e+02	2.891000e+03	1.108910e+02	-2.127088e+00	2.898536e-03	4.894958e-07
8.920000e+02	2.892000e+03	1.108920e+02	-2.127088e+00	2.898411e-03	4.894494e-07
8.930000e+02	2.893000e+03	1.108930e+02	-2.127088e+00	2.898286e-03	4.894034e-07
8.940000e+02	2.894000e+03	1.108940e+02	-2.127088e+00	2.898163e-03	4.893578e-07
8.950000e+02	2.895000e+03	1.108950e+02	-2.127088e+00	2.898041e-03	4.893125e-07
8.960000e+02	2.896000e+03	1.108960e+02	-2.127088e+00	2.897920e-03	4.892676e-07
8.970000e+02	2.897000e+03	1.108970e+02	-2.127088e+00	2.897800e-03	4.892231e-07
8.980000e+02	2.898000e+03	1.108980e+02	-2.127088e+00	2.897682e-03	4.891790e-07
8.990000e+02	2.899000e+03	1.108990e+02	-2.127088e+00	2.897565e-03	4.891352e-07
9.000000e+02	2.900000e+03	1.109000e+02	-2.127088e+00	2.897449e-03	4.890917e-07
9.010000e+02	2.901000e+03	1.109010e+02	-2.127088e+00	2.897334e-03	4.890487e-07
9.020000e+02	2.902000e+03	1.109020e+02	-2.127088e+00	2.897220e-03	4.890060e-07
9.030000e+02	2.903000e+03	1.109030e+02	-2.127088e+00	2.897108e-03	4.889636e-07
9.040000e+02	2.904000e+03	1.109040e+02	-2.127088e+00	2.896997e-03	4.889216e-07
9.050000e+02	2.905000e+03	1.109050e+02	-2.127088e+00	2.896886e-03	4.888799e-07
9.060000e+02	2.906000e+03	1.109060e+02	-2.127088e+00	2.896777e-03	4.888386e-07
9.070000e+02	2.907000e+03	1.109070e+02	-2.127088e+00	2.896669e-03	4.887976e-07
9.080000e+02	2.908000e+03	1.109080e+02	-2.127088e+00	2.896563e-03	4.887569e-07
9.090000e+02	2.909000e+03	1.109090e+02	-2.127088e+00	2.896457e-03	4.887166e-07
9.100000e+02	2.910000e+03	1.109100e+02	-2.127088e+00	2.896352e-03	4.886766e-07
9.110000e+02	2.911000e+03	1.109110e+02	-2.127088e+00	2.896249e-03	4.886370e-07
9.120000e+02	2.912000e+03	1.109120e+02	-2.127088e+00	2.896147e-03	4.885977e-07
9.130000e+02	2.913000e+03	1.109130e+02	-2.127088e+00	2.896045e-03	4.885587e-07
9.140000e+02	2.914000e+03	1.109140e+02	-2.127088e+00	2.895945e-03	4.885200e-07
9.150000e+02	2.915000e+03	1.109150e+02	-2.127088e+00	2.895846e-03	4.884816e-07
9.160000e+02	2.916000e+03	1.109160e+02	-2.127088e+00	2.895748e-03	4.884436e-07
9.170000e+02	2.917000e+03	1.109170e+02	-2.127088e+00	2.895651e-03	4.884058e-07
9.180000e+02	2.918000e+03	1.109180e+02	-2.127088e+00	2.895555e-03	4.883684e-07
9.190000e+02	2.919000e+03	1.109190e+02	-2.127088e+00	2.895460e-03	4.883313e-07
9.200000e+02	2.920000e+03	1.109200e+02	-2.127088e+00	2.895366e-03	4.882945e-07
9.210000e+02	2.921000e+03	1.109210e+02	-2.127088e+00	2.895273e-03	4.882580e-07
9.220000e+02	2.922000e+03	1.109220e+02	-2.127088e+00	2.895182e-03	4.882218e-07
9.230000e+02	2.923000e+03	1.109230e+02	-2.127088e+00	2.895091e-03	4.881858e-07
9.240000e+02	2.924000e+03	1.109240e+02	-2.127088e+00	2.895001e-03	4.881502e-07
9.250000e+02	2.925000e+03	1.109250e+02	-2.127088e+00	2.894912e-03	4.881149e-07
9.260000e+02	2.926000e+03	1.109260e+02	-2.127088e+00	2.894824e-03	4.880799e-07
9.270000e+02	2.927000e+03	1.109270e+02	-2.127088e+00	2.894738e-03	4.880451e-07
9.280000e+02	2.928000e+03	1.109280e+02	-2.127088e+00	2.894652e-03	4.880107e-07
9.290000e+02	2.929000e+03	1.109290e+02	-2.127088e+00	2.894567e-03	4.879765e-07
9.300000e+02	2.930000e+03	1.109300e+02	-2.127088e+00	2.894483e-03	4.879426e-07
9.310000e+02	2.931000e+03	1.109310e+02	-2.127088e+00	2.894400e-03	4.879090e-07
9.320000e+02	2.932000e+03	1.109320e+02	-2.127088e+00	2.894318e-03	4.878756e-07
9.330000e+02	2.933000e+03	1.109330e+02	-2.127088e+00	2.894237e-03	4.878426e-07
9.340000e+02	2.934000e+03	1.109340e+02	-2.127088e+00	2.894157e-03	4.878098e-07
9.350000e+02	2.935000e+03	1.109350e+02	-2.127088e+00	2.894078e-03	4.877773e-07
9.360000e+02	2.936000e+03	1.109360e+02	-2.127088e+00	2.894000e-03	4.877450e-07
9.370000e+02	2.937000e+03	1.109370e+02	-2.127088e+00	2.893922e-03	4.877130e-07
9.380000e+02	2.938000e+03	1.109380e+02	-2.127088e+00	2.893846e-03	4.876813e-07
9.390000e+02	2.939000e+03	1.109390e+02	-2.127088e+00	2.893770e-03	4.876498e-07
9.400000e+02	2.940000e+03	1.109400e+02	-2.127088e+00	2.893696e-03	4.876186e-07
9.410000e+02	2.941000e+03	1.109410e+02	-2.127088e+00	2.893622e-03	4.875876e-07
9.420000e+02	2.942000e+03	1.109420e+02	-2.127088e+00	2.893549e-03	4.875569e-07
9.430000e+02	2.943000e+03	1.109430e+02	-2.127088e+00	2.893477e-03	4.875265e-07
9.440000e+02	2.944000e+03	1.109440e+02	-2.127088e+00	2.893406e-03	4.874963e-07
9.450000e+02	2.945000e+03	1.109450e+02	-2.127088e+00	2.893336e-03	4.874664e-07
9.460000e+02	2.946000e+03	1.109460e+02	-2.127088e+00	2.893267e-03	4.874367e-07
9.470000e+02	2.947000e+03	1.109470e+02	-2.127088e+00	2.893198e-03	4.874072e-07
9.480000e+02	2.948000e+03	1.109480e+02	-2.127088e+00	2.893131e-03	4.873780e-07
9.490000e+02	2.949000e+03	1.109490e+02	-2.127088e+00	2.893064e-03	4.873490e-07
9.500000e+02	2.950000e+03	1.109500e+02	-2.127088e+00	2.892998e-03	4.873203e-07
9.510000e+02	2.951000e+03	1.109510e+02	-2.127088e+00	2.892933e-03	4.872918e-07
9.520000e+02	2.952000e+03	1.109520e+02	-2.127088e+00	2.892868e-03	4.872635e-07
9.530000e+02	2.953000e+03	1.109530e+02	-2.127088e+00	2.892805e-03	4.872355e-07
9.540000e+02	2.954000e+03	1.109540e+02	-2.127088e+00	2.892742e-03	4.872077e-07
9.550000e+02	2.955000e+03	1.109550e+02	-2.127088e+00	2.892680e-03	4.871801e-07
9.560000e+02	2.956000e+03	1.109560e+02	-2.127088e+00	2.892619e-03	4.871527e-07
9.570000e+02	2.957000e+03	1.109570e+02	-2.127088e+00	2.892558e-03	4.871256e-07
9.580000e+02	2.958000e+03	1.109580e+02	-2.127088e+00	2.892499e-03	4.870987e-07
9.590000e+02	2.959000e+03	1.109590e+02	-2.127088e+00	2.892440e-03	4.870720e-07
9.600000e+02	2.960000e+03	1.109600e+02	-2.127088e+00	2.892382e-03	4.870456e-07
9.610000e+02	2.961000e+03	1.109610e+02	-2.127088e+00	2.892325e-03	4.870193e-07
9.620000e+02	2.962000e+03	1.109620e+02	-2.127088e+00	2.892268e-03	4.869933e-07
9.630000e+02	2.963000e+03	1.109630e+02	-2.127088e+00	2.892212e-03	4.869675e-07
9.640000e+02	2.964000e+03	1.109640e+02	-2.127088e+00	2.892157e-03	4.869419e-07
9.650000e+02	2.965000e+03	1.109650e+02	-2.127088e+00	2.892103e-03	4.869165e-07
9.660000e+02	2.966000e+03	1.109660e+02	-2.127088e+00	2.892049e-03	4.868913e-07
9.670000e+02	2.967000e+03	1.109670e+02	-2.127088e+00	2.891996e-03	4.868663e-07
9.680000e+02	2.968000e+03	1.109680e+02	-2.127088e+00	2.891944e-03	4.868415e-07
9.690000e+02	2.969000e+03	1.109690e+02	-2.127088e+00	2.891892e-03	4.868170e-07
9.700000e+02	2.970000e+03	1.109700e+02	-2.127088e+00	2.891842e-03	4.867926e-07
9.710000e+02	2.971000e+03	1.109710e+02	-2.127088e+00	2.891792e-03	4.867684e-07
9.720000e+02	2.972000e+03	1.109720e+02	-2.127088e+00	2.891742e-03	4.867445e-07
9.730000e+02	2.973000e+03	1.109730e+02	-2.127088e+00	2.891693e-03	4.867207e-07
9.740000e+02	2.974000e+03	1.109740e+02	-2.127088e+00	2.891645e-03	4.866971e-07
9.750000e+02	2.975000e+03	1.109750e+02	-2.127088e+00	2.891598e-03	4.866737e-07
9.760000e+02	2.976000e+03	1.109760e+02	-2.127088e+00	2.891551e-03	4.866505e-07
9.770000e+02	2.977000e+03	1.109770e+02	-2.127088e+00	2.891505e-03	4.866275e-07
9.780000e+02	2.978000e+03	1.109780e+02	-2.127088e+00	2.891459e-03	4.866047e-07
9.790000e+02	2.979000e+03	1.109790e+02	-2.127088e+00	2.891414e-03	4.865821e-07
9.800000e+02	2.980000e+03	1.109800e+02	-2.127088e+00	2.891370e-03	4.865597e-07
9.810000e+02	2.981000e+03	1.109810e+02	-2.127088e+00	2.891326e-03	4.865374e-07
9.820000e+02	2.982000e+03	1.109820e+02	-2.127088e+00	2.891283e-03	4.865153e-07
9.830000e+02	2.983000e+03	1.109830e+02	-2.127088e+00	2.891240e-03	4.864934e-07
9.840000e+02	2.984000e+03	1.109840e+02	-2.127088e+00	2.891199e-03	4.864717e-07
9.850000e+02	2.985000e+03	1.109850e+02	-2.127088e+00	2.891157e-03	4.864502e-07
9.860000e+02	2.986000e+03	1.109860e+02	-2.127088e+00	2.891116e-03	4.864288e-07
9.870000e+02	2.987000e+03	1.109870e+02	-2.127088e+00	2.891076e-03	4.864077e-07
9.880000e+02	2.988000e+03	1.109880e+02	-2.127088e+00	2.891037e-03	4.863867e-07
9.890000e+02	2.989000e+03	1.109890e+02	-2.127088e+00	2.890998e-03	4.863658e-07
9.900000e+02	2.990000e+03	1.109900e+02	-2.127088e+00	2.890959e-03	4.863452e-07
9.910000e+02	2.991000e+03	1.109910e+02	-2.127088e+00	2.890921e-03	4.863247e-07
9.920000e+02	2.992000e+03	1.109920e+02	-2.127088e+00	2.890884e-03	4.863043e-07
9.930000e+02	2.993000e+03	1.109930e+02	-2.127088e+00	2.890847e-03	4.862842e-07
9.940000e+02	2.994000e+03	1.109940e+02	-2.127088e+00	2.890810e-03	4.862642e-07
9.950000e+02	2.995000e+03	1.109950e+02	-2.127088e+00	2.890775e-03	4.862443e-07
9.960000e+02	2.996000e+03	1.109960e+02	-2.127088e+00	2.890739e-03	4.862247e-07
9.970000e+02	2.997000e+03	1.109970e+02	-2.127088e+00	2.890704e-03	4.862052e-07
9.980000e+02	2.998000e+03	1.109980e+02	-2.127088e+00	2.890670e-03	4.861858e-07
9.990000e+02	2.999000e+03	1.109990e+02	-2.127088e+00	2.890636e-03	4.861666e-07
1.000000e+03	3.000000e+03	1.110000e+02	-2.127088e+00	2.890603e-03	4.861476e-07


==> dat/ex-ising2-fixed1e3-r10-tau=1e-04.dat <==
1.000000e+00	3.001000e+03	1.110001e+02	-2.127088e+00	2.888455e-03	4.854246e-07
2.000000e+00	3.002000e+03	1.110002e+02	-2.127088e+00	2.886309e-03	4.847027e-07
3.000000e+00	3.003000e+03	1.110003e+02	-2.127088e+00	2.884165e-03	4.839819e-07
4.000000e+00	3.004000e+03	1.110004e+02	-2.127088e+00	2.882023e-03	4.832623e-07
5.000000e+00	3.005000e+03	1.110005e+02	-2.127088e+00	2.879883e-03	4.825438e-07
6.000000e+00	3.006000e+03	1.110006e+02	-2.127088e+00	2.877744e-03	4.818265e-07
7.000000e+00	3.007000e+03	1.110007e+02	-2.127088e+00	2.875608e-03	4.811102e-07
8.000000e+00	3.008000e+03	1.110008e+02	-2.127088e+00	2.873473e-03	4.803951e-07
9.000000e+00	3.009000e+03	1.110009e+02	-2.127088e+00	2.871339e-03	4.796811e-07
1.000000e+01	3.010000e+03	1.110010e+02	-2.127088e+00	2.869208e-03	4.789682e-07
1.100000e+01	3.011000e+03	1.110011e+02	-2.127088e+00	2.867078e-03	4.782565e-07
1.200000e+01	3.012000e+03	1.110012e+02	-2.127088e+00	2.864950e-03	4.775459e-07
1.300000e+01	3.013000e+03	1.110013e+02	-2.127088e+00	2.862824e-03	4.768364e-07
1.400000e+01	3.014000e+03	1.110014e+02	-2.127088e+00	2.860699e-03	4.761280e-07
1.500000e+01	3.015000e+03	1.110015e+02	-2.127088e+00	2.858577e-03	4.754207e-07
1.600000e+01	3.016000e+03	1.110016e+02	-2.127088e+00	2.856456e-03	4.747145e-07
1.700000e+01	3.017000e+03	1.110017e+02	-2.127088e+00	2.854336e-03	4.740094e-07
1.800000e+01	3.018000e+03	1.110018e+02	-2.127088e+00	2.852219e-03	4.733055e-07
1.900000e+01	3.019000e+03	1.110019e+02	-2.127088e+00	2.850103e-03	4.726026e-07
2.000000e+01	3.020000e+03	1.110020e+02	-2.127088e+00	2.847989e-03	4.719009e-07
2.100000e+01	3.021000e+03	1.110021e+02	-2.127088e+00	2.845877e-03	4.712002e-07
2.200000e+01	3.022000e+03	1.110022e+02	-2.127088e+00	2.843767e-03	4.705006e-07
2.300000e+01	3.023000e+03	1.110023e+02	-2.127088e+00	2.841658e-03	4.698022e-07
2.400000e+01	3.024000e+03	1.110024e+02	-2.127088e+00	2.839551e-03	4.691048e-07
2.500000e+01	3.025000e+03	1.110025e+02	-2.127088e+00	2.837446e-03	4.684086e-07
2.600000e+01	3.026000e+03	1.110026e+02	-2.127088e+00	2.835342e-03	4.677134e-07
2.700000e+01	3.027000e+03	1.110027e+02	-2.127088e+00	2.833240e-03	4.670193e-07
2.800000e+01	3.028000e+03	1.110028e+02	-2.127088e+00	2.831140e-03	4.663263e-07
2.900000e+01	3.029000e+03	1.110029e+02	-2.127088e+00	2.829042e-03	4.656344e-07
3.000000e+01	3.030000e+03	1.110030e+02	-2.127088e+00	2.826945e-03	4.649436e-07
3.100000e+01	3.031000e+03	1.110031e+02	-2.127088e+00	2.824851e-03	4.642539e-07
3.200000e+01	3.032000e+03	1.110032e+02	-2.127088e+00	2.822757e-03	4.635652e-07
3.300000e+01	3.033000e+03	1.110033e+02	-2.127088e+00	2.820666e-03	4.628777e-07
3.400000e+01	3.034000e+03	1.110034e+02	-2.127088e+00	2.818577e-03	4.621912e-07
3.500000e+01	3.035000e+03	1.110035e+02	-2.127088e+00	2.816489e-03	4.615058e-07
3.600000e+01	3.036000e+03	1.110036e+02	-2.127088e+00	2.814402e-03	4.608214e-07
3.700000e+01	3.037000e+03	1.110037e+02	-2.127088e+00	2.812318e-03	4.601381e-07
3.800000e+01	3.038000e+03	1.110038e+02	-2.127088e+00	2.810235e-03	4.594560e-07
3.900000e+01	3.039000e+03	1.110039e+02	-2.127088e+00	2.808154e-03	4.587748e-07
4.000000e+01	3.040000e+03	1.110040e+02	-2.127088e+00	2.806075e-03	4.580948e-07
4.100000e+01	3.041000e+03	1.110041e+02	-2.127088e+00	2.803997e-03	4.574158e-07
4.200000e+01	3.042000e+03	1.110042e+02	-2.127088e+00	2.801922e-03	4.567379e-07
4.300000e+01	3.043000e+03	1.110043e+02	-2.127088e+00	2.799847e-03	4.560610e-07
4.400000e+01	3.044000e+03	1.110044e+02	-2.127088e+00	2.797775e-03	4.553852e-07
4.500000e+01	3.045000e+03	1.110045e+02	-2.127088e+00	2.795704e-03	4.547105e-07
4.600000e+01	3.046000e+03	1.110046e+02	-2.127088e+00	2.793635e-03	4.540368e-07
4.700000e+01	3.047000e+03	1.110047e+02	-2.127088e+00	2.791568e-03	4.533642e-07
4.800000e+01	3.048000e+03	1.110048e+02	-2.127088e+00	2.789502e-03	4.526926e-07
4.900000e+01	3.049000e+03	1.110049e+02	-2.127088e+00	2.787439e-03	4.520221e-07
5.000000e+01	3.050000e+03	1.110050e+02	-2.127088e+00	2.785376e-03	4.513526e-07
5.100000e+01	3.051000e+03	1.110051e+02	-2.127088e+00	2.783316e-03	4.506842e-07
5.200000e+01	3.052000e+03	1.110052e+02	-2.127088e+00	2.781257e-03	4.500168e-07
5.300000e+01	3.053000e+03	1.110053e+02	-2.127088e+00	2.779200e-03	4.493505e-07
5.400000e+01	3.054000e+03	1.110054e+02	-2.127088e+00	2.777145e-03	4.486852e-07
5.500000e+01	3.055000e+03	1.110055e+02	-2.127088e+00	2.775091e-03	4.480210e-07
5.600000e+01	3.056000e+03	1.110056e+02	-2.127088e+00	2.773039e-03	4.473578e-07
5.700000e+01	3.057000e+03	1.110057e+02	-2.127088e+00	2.770989e-03	4.466956e-07
5.800000e+01	3.058000e+03	1.110058e+02	-2.127088e+00	2.768940e-03	4.460345e-07
5.900000e+01	3.059000e+03	1.110059e+02	-2.127088e+00	2.766893e-03	4.453745e-07
6.000000e+01	3.060000e+03	1.110060e+02	-2.127088e+00	2.764848e-03	4.447154e-07
6.100000e+01	3.061000e+03	1.110061e+02	-2.127088e+00	2.762805e-03	4.440574e-07
6.200000e+01	3.062000e+03	1.110062e+02	-2.127088e+00	2.760763e-03	4.434004e-07
6.300000e+01	3.063000e+03	1.110063e+02	-2.127088e+00	2.758723e-03	4.427445e-07
6.400000e+01	3.064000e+03	1.110064e+02	-2.127088e+00	2.756684e-03	4.420895e-07
6.500000e+01	3.065000e+03	1.110065e+02	-2.127088e+00	2.754648e-03	4.414356e-07
6.600000e+01	3.066000e+03	1.110066e+02	-2.127088e+00	2.752613e-03	4.407828e-07
6.700000e+01	3.067000e+03	1.110067e+02	-2.127088e+00	2.750579e-03	4.401309e-07
6.800000e+01	3.068000e+03	1.110068e+02	-2.127088e+00	2.748548e-03	4.394801e-07
6.900000e+01	3.069000e+03	1.110069e+02	-2.127088e+00	2.746518e-03	4.388303e-07
7.000000e+01	3.070000e+03	1.110070e+02	-2.127088e+00	2.744489e-03	4.381815e-07
7.100000e+01	3.071000e+03	1.110071e+02	-2.127088e+00	2.742463e-03	4.375337e-07
7.200000e+01	3.072000e+03	1.110072e+02	-2.127088e+00	2.740438e-03	4.368870e-07
7.300000e+01	3.073000e+03	1.110073e+02	-2.127088e+00	2.738414e-03	4.362412e-07
7.400000e+01	3.074000e+03	1.110074e+02	-2.127088e+00	2.736393e-03	4.355965e-07
7.500000e+01	3.075000e+03	1.110075e+02	-2.127088e+00	2.734373e-03	4.349527e-07
7.600000e+01	3.076000e+03	1.110076e+02	-2.127088e+00	2.732354e-03	4.343100e-07
7.700000e+01	3.077000e+03	1.110077e+02	-2.127088e+00	2.730338e-03	4.336683e-07
7.800000e+01	3.078000e+03	1.110078e+02	-2.127088e+00	2.728323e-03	4.330276e-07
7.900000e+01	3.079000e+03	1.110079e+02	-2.127088e+00	2.726309e-03	4.323879e-07
8.000000e+01	3.080000e+03	1.110080e+02	-2.127088e+00	2.724298e-03	4.317492e-07
8.100000e+01	3.081000e+03	1.110081e+02	-2.127088e+00	2.722288e-03	4.311115e-07
8.200000e+01	3.082000e+03	1.110082e+02	-2.127088e+00	2.720280e-03	4.304748e-07
8.300000e+01	3.083000e+03	1.110083e+02	-2.127088e+00	2.718273e-03	4.298391e-07
8.400000e+01	3.084000e+03	1.110084e+02	-2.127088e+00	2.716268e-03	4.292044e-07
8.500000e+01	3.085000e+03	1.110085e+02	-2.127088e+00	2.714265e-03	4.285707e-07
8.600000e+01	3.086000e+03	1.110086e+02	-2.127088e+00	2.712263e-03	4.279380e-07
8.700000e+01	3.087000e+03	1.110087e+02	-2.127088e+00	2.710263e-03	4.273062e-07
8.800000e+01	3.088000e+03	1.110088e+02	-2.127088e+00	2.708264e-03	4.266755e-07
8.900000e+01	3.089000e+03	1.110089e+02	-2.127088e+00	2.706268e-03	4.260457e-07
9.000000e+01	3.090000e+03	1.110090e+02	-2.127088e+00	2.704273e-03	4.254169e-07
9.100000e+01	3.091000e+03	1.110091e+02	-2.127088e+00	2.702279e-03	4.247892e-07
9.200000e+01	3.092000e+03	1.110092e+02	-2.127088e+00	2.700287e-03	4.241624e-07
9.300000e+01	3.093000e+03	1.110093e+02	-2.127088e+00	2.698297e-03	4.235365e-07
9.400000e+01	3.094000e+03	1.110094e+02	-2.127088e+00	2.696309e-03	4.229117e-07
9.500000e+01	3.095000e+03	1.110095e+02	-2.127088e+00	2.694322e-03	4.222878e-07
9.600000e+01	3.096000e+03	1.110096e+02	-2.127088e+00	2.692337e-03	4.216649e-07
9.700000e+01	3.097000e+03	1.110097e+02	-2.127088e+00	2.690353e-03	4.210430e-07
9.800000e+01	3.098000e+03	1.110098e+02	-2.127088e+00	2.688371e-03	4.204221e-07
9.900000e+01	3.099000e+03	1.110099e+02	-2.127088e+00	2.686391e-03	4.198021e-07
1.000000e+02	3.100000e+03	1.110100e+02	-2.127088e+00	2.684412e-03	4.191831e-07
1.010000e+02	3.101000e+03	1.110101e+02	-2.127088e+00	2.682435e-03	4.185651e-07
1.020000e+02	3.102000e+03	1.110102e+02	-2.127088e+00	2.680460e-03	4.179480e-07
1.030000e+02	3.103000e+03	1.110103e+02	-2.127088e+00	2.678486e-03	4.173319e-07
1.040000e+02	3.104000e+03	1.110104e+02	-2.127088e+00	2.676514e-03	4.167168e-07
1.050000e+02	3.105000e+03	1.110105e+02	-2.127088e+00	2.674544e-03	4.161026e-07
1.060000e+02	3.106000e+03	1.110106e+02	-2.127088e+00	2.672575e-03	4.154894e-07
1.070000e+02	3.107000e+03	1.110107e+02	-2.127088e+00	2.670608e-03	4.148771e-07
1.080000e+02	3.108000e+03	1.110108e+02	-2.127088e+00	2.668642e-03	4.142658e-07
1.090000e+02	3.109000e+03	1.110109e+02	-2.127088e+00	2.666678e-03	4.136555e-07
1.100000e+02	3.110000e+03	1.110110e+02	-2.127088e+00	2.664716e-03	4.130461e-07
1.110000e+02	3.111000e+03	1.110111e+02	-2.127088e+00	2.662755e-03	4.124377e-07
1.120000e+02	3.112000e+03	1.110112e+02	-2.127088e+00	2.660796e-03	4.118302e-07
1.130000e+02	3.113000e+03	1.110113e+02	-2.127088e+00	2.658838e-03	4.112236e-07
1.140000e+02	3.114000e+03	1.110114e+02	-2.127088e+00	2.656882e-03	4.106181e-07
1.150000e+02	3.115000e+03	1.110115e+02	-2.127088e+00	2.654928e-03	4.100134e-07
1.160000e+02	3.116000e+03	1.110116e+02	-2.127088e+00	2.652976e-03	4.094097e-07
1.170000e+02	3.117000e+03	1.110117e+02	-2.127088e+00	2.651025e-03	4.088070e-07
1.180000e+02	3.118000e+03	1.110118e+02	-2.127088e+00	2.649075e-03	4.082052e-07
1.190000e+02	3.119000e+03	1.110119e+02	-2.127088e+00	2.647127e-03	4.076043e-07
1.200000e+02	3.120000e+03	1.110120e+02	-2.127088e+00	2.645181e-03	4.070044e-07
1.210000e+02	3.121000e+03	1.110121e+02	-2.127088e+00	2.643236e-03	4.064054e-07
1.220000e+02	3.122000e+03	1.110122e+02	-2.127088e+00	2.641294e-03	4.058073e-07
1.230000e+02	3.123000e+03	1.110123e+02	-2.127088e+00	2.639352e-03	4.052102e-07
1.240000e+02	3.124000e+03	1.110124e+02	-2.127088e+00	2.637412e-03	4.046140e-07
1.250000e+02	3.125000e+03	1.110125e+02	-2.127088e+00	2.635474e-03	4.040188e-07
1.260000e+02	3.126000e+03	1.110126e+02	-2.127088e+00	2.633538e-03	4.034245e-07
1.270000e+02	3.127000e+03	1.110127e+02	-2.127088e+00	2.631603e-03	4.028311e-07
1.280000e+02	3.128000e+03	1.110128e+02	-2.127088e+00	2.629669e-03	4.022386e-07
1.290000e+02	3.129000e+03	1.110129e+02	-2.127088e+00	2.627738e-03	4.016471e-07
1.300000e+02	3.130000e+03	1.110130e+02	-2.127088e+00	2.625807e-03	4.010565e-07
1.310000e+02	3.131000e+03	1.110131e+02	-2.127088e+00	2.623879e-03	4.004668e-07
1.320000e+02	3.132000e+03	1.110132e+02	-2.127088e+00	2.621952e-03	3.998780e-07
1.330000e+02	3.133000e+03	1.110133e+02	-2.127088e+00	2.620026e-03	3.992901e-07
1.340000e+02	3.134000e+03	1.110134e+02	-2.127088e+00	2.618103e-03	3.987032e-07
1.350000e+02	3.135000e+03	1.110135e+02	-2.127088e+00	2.616180e-03	3.981172e-07
1.360000e+02	3.136000e+03	1.110136e+02	-2.127088e+00	2.614260e-03	3.975321e-07
1.370000e+02	3.137000e+03	1.110137e+02	-2.127088e+00	2.612341e-03	3.969479e-07
1.380000e+02	3.138000e+03	1.110138e+02	-2.127088e+00	2.610423e-03	3.963646e-07
1.390000e+02	3.139000e+03	1.110139e+02	-2.127088e+00	2.608507e-03	3.957823e-07
1.400000e+02	3.140000e+03	1.110140e+02	-2.127088e+00	2.606593e-03	3.952008e-07
1.410000e+02	3.141000e+03	1.110141e+02	-2.127088e+00	2.604680e-03	3.946203e-07
1.420000e+02	3.142000e+03	1.110142e+02	-2.127088e+00	2.602769e-03	3.940406e-07
1.430000e+02	3.143000e+03	1.110143e+02	-2.127088e+00	2.600860e-03	3.934619e-07
1.440000e+02	3.144000e+03	1.110144e+02	-2.127088e+00	2.598952e-03	3.928841e-07
1.450000e+02	3.145000e+03	1.110145e+02	-2.127088e+00	2.597045e-03	3.923071e-07
1.460000e+02	3.146000e+03	1.110146e+02	-2.127088e+00	2.595141e-03	3.917311e-07
1.470000e+02	3.147000e+03	1.110147e+02	-2.127088e+00	2.593237e-03	3.911560e-07
1.480000e+02	3.148000e+03	1.110148e+02	-2.127088e+00	2.591336e-03	3.905818e-07
1.490000e+02	3.149000e+03	1.110149e+02	-2.127088e+00	2.589436e-03	3.900084e-07
1.500000e+02	3.150000e+03	1.110150e+02	-2.127088e+00	2.587537e-03	3.894360e-07
1.510000e+02	3.151000e+03	1.110151e+02	-2.127088e+00	2.585640e-03	3.888644e-07
1.520000e+02	3.152000e+03	1.110152e+02	-2.127088e+00	2.583745e-03	3.882938e-07
1.530000e+02	3.153000e+03	1.110153e+02	-2.127088e+00	2.581851e-03	3.877240e-07
1.540000e+02	3.154000e+03	1.110154e+02	-2.127088e+00	2.579959e-03	3.871552e-07
1.550000e+02	3.155000e+03	1.110155e+02	-2.127088e+00	2.578068e-03	3.865872e-07
1.560000e+02	3.156000e+03	1.110156e+02	-2.127088e+00	2.576179e-03	3.860201e-07
1.570000e+02	3.157000e+03	1.110157e+02	-2.127088e+00	2.574291e-03	3.854539e-07
1.580000e+02	3.158000e+03	1.110158e+02	-2.127088e+00	2.572405e-03	3.848885e-07
1.590000e+02	3.159000e+03	1.110159e+02	-2.127088e+00	2.570521e-03	3.843241e-07
1.600000e+02	3.160000e+03	1.110160e+02	-2.127088e+00	2.568638e-03	3.837605e-07
1.610000e+02	3.161000e+03	1.110161e+02	-2.127088e+00	2.566757e-03	3.831978e-07
1.620000e+02	3.162000e+03	1.110162e+02	-2.127088e+00	2.564877e-03	3.826360e-07
1.630000e+02	3.163000e+03	1.110163e+02	-2.127088e+00	2.562998e-03	3.820751e-07
1.640000e+02	3.164000e+03	1.110164e+02	-2.127088e+00	2.561122e-03	3.815150e-07
1.650000e+02	3.165000e+03	1.110165e+02	-2.127088e+00	2.559247e-03	3.809558e-07
1.660000e+02	3.166000e+03	1.110166e+02	-2.127088e+00	2.557373e-03	3.803975e-07
1.670000e+02	3.167000e+03	1.110167e+02	-2.127088e+00	2.555501e-03	3.798401e-07
1.680000e+02	3.168000e+03	1.110168e+02	-2.127088e+00	2.553631e-03	3.792835e-07
1.690000e+02	3.169000e+03	1.110169e+02	-2.127088e+00	2.551762e-03	3.787278e-07
1.700000e+02	3.170000e+03	1.110170e+02	-2.127088e+00	2.549894e-03	3.781730e-07
1.710000e+02	3.171000e+03	1.110171e+02	-2.127088e+00	2.548028e-03	3.776190e-07
1.720000e+02	3.172000e+03	1.110172e+02	-2.127088e+00	2.546164e-03	3.770659e-07
1.730000e+02	3.173000e+03	1.110173e+02	-2.127088e+00	2.544301e-03	3.765137e-07
1.740000e+02	3.174000e+03	1.110174e+02	-2.127088e+00	2.542440e-03	3.759623e-07
1.750000e+02	3.175000e+03	1.110175e+02	-2.127088e+00	2.540580e-03	3.754118e-07
1.760000e+02	3.176000e+03	1.110176e+02	-2.127088e+00	2.538722e-03	3.748621e-07
1.770000e+02	3.177000e+03	1.110177e+02	-2.127088e+00	2.536866e-03	3.743133e-07
1.780000e+02	3.178000e+03	1.110178e+02	-2.127088e+00	2.535010e-03	3.737653e-07
1.790000e+02	3.179000e+03	1.110179e+02	-2.127088e+00	2.533157e-03	3.732183e-07
1.800000e+02	3.180000e+03	1.110180e+02	-2.127088e+00	2.531305e-03	3.726720e-07
1.810000e+02	3.181000e+03	1.110181e+02	-2.127088e+00	2.529454e-03	3.721266e-07
1.820000e+02	3.182000e+03	1.110182e+02	-2.127088e+00	2.527605e-03	3.715821e-07
1.830000e+02	3.183000e+03	1.110183e+02	-2.127088e+00	2.525758e-03	3.710384e-07
1.840000e+02	3.184000e+03	1.110184e+02	-2.127088e+00	2.523912e-03	3.704955e-07
1.850000e+02	3.185000e+03	1.110185e+02	-2.127088e+00	2.522068e-03	3.699535e-07
1.860000e+02	3.186000e+03	1.110186e+02	-2.127088e+00	2.520225e-03	3.694124e-07
1.870000e+02	3.187000e+03	1.110187e+02	-2.127088e+00	2.518383e-03	3.688720e-07
1.880000e+02	3.188000e+03	1.110188e+02	-2.127088e+00	2.516544e-03	3.683326e-07
1.890000e+02	3.189000e+03	1.110189e+02	-2.127088e+00	2.514705e-03	3.677940e-07
1.900000e+02	3.190000e+03	1.110190e+02	-2.127088e+00	2.512869e-03	3.672562e-07
1.910000e+02	3.191000e+03	1.110191e+02	-2.127088e+00	2.511033e-03	3.667192e-07
1.920000e+02	3.192000e+03	1.110192e+02	-2.127088e+00	2.509200e-03	3.661831e-07
1.930000e+02	3.193000e+03	1.110193e+02	-2.127088e+00	2.507367e-03	3.656478e-07
1.940000e+02	3.194000e+03	1.110194e+02	-2.127088e+00	2.505537e-03	3.651134e-07
1.950000e+02	3.195000e+03	1.110195e+02	-2.127088e+00	2.503707e-03	3.645798e-07
1.960000e+02	3.196000e+03	1.110196e+02	-2.127088e+00	2.501880e-03	3.640470e-07
1.970000e+02	3.197000e+03	1.110197e+02	-2.127088e+00	2.500054e-03	3.635150e-07
1.980000e+02	3.198000e+03	1.110198e+02	-2.127088e+00	2.498229e-03	3.629839e-07
1.990000e+02	3.199000e+03	1.110199e+02	-2.127088e+00	2.496406e-03	3.624536e-07
2.000000e+02	3.200000e+03	1.110200e+02	-2.127088e+00	2.494584e-03	3.619241e-07
2.010000e+02	3.201000e+03	1.110201e+02	-2.127088e+00	2.492764e-03	3.613955e-07
2.020000e+02	3.202000e+03	1.110202e+02	-2.127088e+00	2.490945e-03	3.608677e-07
2.030000e+02	3.203000e+03	1.110203e+02	-2.127088e+00	2.489128e-03	3.603407e-07
2.040000e+02	3.204000e+03	1.110204e+02	-2.127088e+00	2.487312e-03	3.598145e-07
2.050000e+02	3.205000e+03	1.110205e+02	-2.127088e+00	2.485498e-03	3.592891e-07
2.060000e+02	3.206000e+03	1.110206e+02	-2.127088e+00	2.483686e-03	3.587646e-07
2.070000e+02	3.207000e+03	1.110207e+02	-2.127088e+00	2.481874e-03	3.582409e-07
2.080000e+02	3.208000e+03	1.110208e+02	-2.127088e+00	2.480065e-03	3.577179e-07
2.090000e+02	3.209000e+03	1.110209e+02	-2.127088e+00	2.478257e-03	3.571958e-07
2.100000e+02	3.210000e+03	1.110210e+02	-2.127088e+00	2.476450e-03	3.566746e-07
2.110000e+02	3.211000e+03	1.110211e+02	-2.127088e+00	2.474645e-03	3.561541e-07
2.120000e+02	3.212000e+03	1.110212e+02	-2.127088e+00	2.472841e-03	3.556344e-07
2.130000e+02	3.213000e+03	1.110213e+02	-2.127088e+00	2.471039e-03	3.551156e-07
2.140000e+02	3.214000e+03	1.110214e+02	-2.127088e+00	2.469238e-03	3.545975e-07
2.150000e+02	3.215000e+03	1.110215e+02	-2.127088e+00	2.467439e-03	3.540803e-07
2.160000e+02	3.216000e+03	1.110216e+02	-2.127088e+00	2.465641e-03	3.535639e-07
2.170000e+02	3.217000e+03	1.110217e+02	-2.127088e+00	2.463845e-03	3.530482e-07
2.180000e+02	3.218000e+03	1.110218e+02	-2.127088e+00	2.462050e-03	3.525334e-07
2.190000e+02	3.219000e+03	1.110219e+02	-2.127088e+00	2.460257e-03	3.520194e-07
2.200000e+02	3.220000e+03	1.110220e+02	-2.127088e+00	2.458465e-03	3.515062e-07
2.210000e+02	3.221000e+03	1.110221e+02	-2.127088e+00	2.456675e-03	3.509937e-07
2.220000e+02	3.222000e+03	1.110222e+02	-2.127088e+00	2.454886e-03	3.504821e-07
2.230000e+02	3.223000e+03	1.110223e+02	-2.127088e+00	2.453098e-03	3.499713e-07
2.240000e+02	3.224000e+03	1.110224e+02	-2.127088e+00	2.451313e-03	3.494612e-07
2.250000e+02	3.225000e+03	1.110225e+02	-2.127088e+00	2.449528e-03	3.489520e-07
2.260000e+02	3.226000e+03	1.110226e+02	-2.127088e+00	2.447745e-03	3.484435e-07
2.270000e+02	3.227000e+03	1.110227e+02	-2.127088e+00	2.445964e-03	3.479359e-07
2.280000e+02	3.228000e+03	1.110228e+02	-2.127088e+00	2.444184e-03	3.474290e-07
2.290000e+02	3.229000e+03	1.110229e+02	-2.127088e+00	2.442405e-03	3.469229e-07
2.300000e+02	3.230000e+03	1.110230e+02	-2.127088e+00	2.440628e-03	3.464176e-07
2.310000e+02	3.231000e+03	1.110231e+02	-2.127088e+00	2.438853e-03	3.459131e-07
2.320000e+02	3.232000e+03	1.110232e+02	-2.127088e+00	2.437078e-03	3.454094e-07
2.330000e+02	3.233000e+03	1.110233e+02	-2.127088e+00	2.435306e-03	3.449064e-07
2.340000e+02	3.234000e+03	1.110234e+02	-2.127088e+00	2.433535e-03	3.444043e-07
2.350000e+02	3.235000e+03	1.110235e+02	-2.127088e+00	2.431765e-03	3.439029e-07
2.360000e+02	3.236000e+03	1.110236e+02	-2.127088e+00	2.429997e-03	3.434023e-07
2.370000e+02	3.237000e+03	1.110237e+02	-2.127088e+00	2.428230e-03	3.429025e-07
2.380000e+02	3.238000e+03	1.110238e+02	-2.127088e+00	2.426464e-03	3.424034e-07
2.390000e+02	3.239000e+03	1.110239e+02	-2.127088e+00	2.424701e-03	3.419052e-07
2.400000e+02	3.240000e+03	1.110240e+02	-2.127088e+00	2.422938e-03	3.414076e-07
2.410000e+02	3.241000e+03	1.110241e+02	-2.127088e+00	2.421177e-03	3.409109e-07
2.420000e+02	3.242000e+03	1.110242e+02	-2.127088e+00	2.419418e-03	3.404150e-07
2.430000e+02	3.243000e+03	1.110243e+02	-2.127088e+00	2.417660e-03	3.399198e-07
2.440000e+02	3.244000e+03	1.110244e+02	-2.127088e+00	2.415903e-03	3.394254e-07
2.450000e+02	3.245000e+03	1.110245e+02	-2.127088e+00	2.414148e-03	3.389318e-07
2.460000e+02	3.246000e+03	1.110246e+02	-2.127088e+00	2.412394e-03	3.384389e-07
2.470000e+02	3.247000e+03	1.110247e+02	-2.127088e+00	2.410642e-03	3.379468e-07
2.480000e+02	3.248000e+03	1.110248e+02	-2.127088e+00	2.408891e-03	3.374554e-07
2.490000e+02	3.249000e+03	1.110249e+02	-2.127088e+00	2.407142e-03	3.369649e-07
2.500000e+02	3.250000e+03	1.110250e+02	-2.127088e+00	2.405394e-03	3.364750e-07
2.510000e+02	3.251000e+03	1.110251e+02	-2.127088e+00	2.403647e-03	3.359860e-07
2.520000e+02	3.252000e+03	1.110252e+02	-2.127088e+00	2.401902e-03	3.354977e-07
2.530000e+02	3.253000e+03	1.110253e+02	-2.127088e+00	2.400159e-03	3.350102e-07
2.540000e+02	3.254000e+03	1.110254e+02	-2.127088e+00	2.398416e-03	3.345234e-07
2.550000e+02	3.255000e+03	1.110255e+02	-2.127088e+00	2.396676e-03	3.340374e-07
2.560000e+02	3.256000e+03	1.110256e+02	-2.127088e+00	2.394936e-03	3.335521e-07
2.570000e+02	3.257000e+03	1.110257e+02	-2.127088e+00	2.393198e-03	3.330676e-07
2.580000e+02	3.258000e+03	1.110258e+02	-2.127088e+00	2.391462e-03	3.325838e-07
2.590000e+02	3.259000e+03	1.110259e+02	-2.127088e+00	2.389727e-03	3.321008e-07
2.600000e+02	3.260000e+03	1.110260e+02	-2.127088e+00	2.387994e-03	3.316185e-07
2.610000e+02	3.261000e+03	1.110261e+02	-2.127088e+00	2.386261e-03	3.311370e-07
2.620000e+02	3.262000e+03	1.110262e+02	-2.127088e+00	2.384531e-03	3.306563e-07
2.630000e+02	3.263000e+03	1.110263e+02	-2.127088e+00	2.382801e-03	3.301763e-07
2.640000e+02	3.264000e+03	1.110264e+02	-2.127088e+00	2.381074e-03	3.296970e-07
2.650000e+02	3.265000e+03	1.110265e+02	-2.127088e+00	2.379347e-03	3.292184e-07
2.660000e+02	3.266000e+03	1.110266e+02	-2.127088e+00	2.377622e-03	3.287407e-07
2.670000e+02	3.267000e+03	1.110267e+02	-2.127088e+00	2.375899e-03	3.282636e-07
2.680000e+02	3.268000e+03	1.110268e+02	-2.127088e+00	2.374177e-03	3.277873e-07
2.690000e+02	3.269000e+03	1.110269e+02	-2.127088e+00	2.372456e-03	3.273118e-07
2.700000e+02	3.270000e+03	1.110270e+02	-2.127088e+00	2.370737e-03	3.268369e-07
2.710000e+02	3.271000e+03	1.110271e+02	-2.127088e+00	2.369019e-03	3.263628e-07
2.720000e+02	3.272000e+03	1.110272e+02	-2.127088e+00	2.367302e-03	3.258895e-07
2.730000e+02	3.273000e+03	1.110273e+02	-2.127088e+00	2.365587e-03	3.254169e-07
2.740000e+02	3.274000e+03	1.110274e+02	-2.127088e+00	2.363874e-03	3.249450e-07
2.750000e+02	3.275000e+03	1.110275e+02	-2.127088e+00	2.362161e-03	3.244739e-07
2.760000e+02	3.276000e+03	1.110276e+02	-2.127088e+00	2.360451e-03	3.240034e-07
2.770000e+02	3.277000e+03	1.110277e+02	-2.127088e+00	2.358741e-03	3.235337e-07
2.780000e+02	3.278000e+03	1.110278e+02	-2.127088e+00	2.357033e-03	3.230648e-07
2.790000e+02	3.279000e+03	1.110279e+02	-2.127088e+00	2.355327e-03	3.225966e-07
2.800000e+02	3.280000e+03	1.110280e+02	-2.127088e+00	2.353622e-03	3.221291e-07
2.810000e+02	3.281000e+03	1.110281e+02	-2.127088e+00	2.351918e-03	3.216623e-07
2.820000e+02	3.282000e+03	1.110282e+02	-2.127088e+00	2.350216e-03	3.211962e-07
2.830000e+02	3.283000e+03	1.110283e+02	-2.127088e+00	2.348515e-03	3.207309e-07
2.840000e+02	3.284000e+03	1.110284e+02	-2.127088e+00	2.346815e-03	3.202663e-07
2.850000e+02	3.285000e+03	1.110285e+02	-2.127089e+00	2.345117e-03	3.198024e-07
2.860000e+02	3.286000e+03	1.110286e+02	-2.127089e+00	2.343420e-03	3.193392e-07
2.870000e+02	3.287000e+03	1.110287e+02	-2.127089e+00	2.341725e-03	3.188768e-07
2.880000e+02	3.288000e+03	1.110288e+02	-2.127089e+00	2.340031e-03	3.184150e-07
2.890000e+02	3.289000e+03	1.110289e+02	-2.127089e+00	2.338339e-03	3.179540e-07
2.900000e+02	3.290000e+03	1.110290e+02	-2.127089e+00	2.336648e-03	3.174937e-07
2.910000e+02	3.291000e+03	1.110291e+02	-2.127089e+00	2.334958e-03	3.170341e-07
2.920000e+02	3.292000e+03	1.110292e+02	-2.127089e+00	2.333269e-03	3.165752e-07
2.930000e+02	3.293000e+03	1.110293e+02	-2.127089e+00	2.331583e-03	3.161171e-07
2.940000e+02	3.294000e+03	1.110294e+02	-2.127089e+00	2.329897e-03	3.156596e-07
2.950000e+02	3.295000e+03	1.110295e+02	-2.127089e+00	2.328213e-03	3.152029e-07
2.960000e+02	3.296000e+03	1.110296e+02	-2.127089e+00	2.326530e-03	3.147468e-07
2.970000e+02	3.297000e+03	1.110297e+02	-2.127089e+00	2.324849e-03	3.142915e-07
2.980000e+02	3.298000e+03	1.110298e+02	-2.127089e+00	2.323169e-03	3.138369e-07
2.990000e+02	3.299000e+03	1.110299e+02	-2.127089e+00	2.321490e-03	3.133830e-07
3.000000e+02	3.300000e+03	1.110300e+02	-2.127089e+00	2.319813e-03	3.129297e-07
3.010000e+02	3.301000e+03	1.110301e+02	-2.127089e+00	2.318137e-03	3.124772e-07
3.020000e+02	3.302000e+03	1.110302e+02	-2.127089e+00	2.316463e-03	3.120254e-07
3.030000e+02	3.303000e+03	1.110303e+02	-2.127089e+00	2.314790e-03	3.115743e-07
3.040000e+02	3.304000e+03	1.110304e+02	-2.127089e+00	2.313118e-03	3.111239e-07
3.050000e+02	3.305000e+03	1.110305e+02	-2.127089e+00	2.311448e-03	3.106742e-07
3.060000e+02	3.306000e+03	1.110306e+02	-2.127089e+00	2.309779e-03	3.102252e-07
3.070000e+02	3.307000e+03	1.110307e+02	-2.127089e+00	2.308111e-03	3.097768e-07
3.080000e+02	3.308000e+03	1.110308e+02	-2.127089e+00	2.306445e-03	3.093292e-07
3.090000e+02	3.309000e+03	1.110309e+02	-2.127089e+00	2.304780e-03	3.088823e-07
3.100000e+02	3.310000e+03	1.110310e+02	-2.127089e+00	2.303117e-03	3.084360e-07
3.110000e+02	3.311000e+03	1.110311e+02	-2.127089e+00	2.301455e-03	3.079905e-07
3.120000e+02	3.312000e+03	1.110312e+02	-2.127089e+00	2.299794e-03	3.075456e-07
3.130000e+02	3.313000e+03	1.110313e+02	-2.127089e+00	2.298135e-03	3.071014e-07
3.140000e+02	3.314000e+03	1.110314e+02	-2.127089e+00	2.296477e-03	3.066580e-07
3.150000e+02	3.315000e+03	1.110315e+02	-2.127089e+00	2.294821e-03	3.062152e-07
3.160000e+02	3.316000e+03	1.110316e+02	-2.127089e+00	2.293165e-03	3.057731e-07
3.170000e+02	3.317000e+03	1.110317e+02	-2.127089e+00	2.291512e-03	3.053316e-07
3.180000e+02	3.318000e+03	1.110318e+02	-2.127089e+00	2.289859e-03	3.048909e-07
3.190000e+02	3.319000e+03	1.110319e+02	-2.127089e+00	2.288208e-03	3.044508e-07
3.200000e+02	3.320000e+03	1.110320e+02	-2.127089e+00	2.286558e-03	3.040115e-07
3.210000e+02	3.321000e+03	1.110321e+02	-2.127089e+00	2.284910e-03	3.035728e-07
3.220000e+02	3.322000e+03	1.110322e+02	-2.127089e+00	2.283263e-03	3.031348e-07
3.230000e+02	3.323000e+03	1.110323e+02	-2.127089e+00	2.281617e-03	3.026974e-07
3.240000e+02	3.324000e+03	1.110324e+02	-2.127089e+00	2.279973e-03	3.022607e-07
3.250000e+02	3.325000e+03	1.110325e+02	-2.127089e+00	2.278330e-03	3.018248e-07
3.260000e+02	3.326000e+03	1.110326e+02	-2.127089e+00	2.276689e-03	3.013894e-07
3.270000e+02	3.327000e+03	1.110327e+02	-2.127089e+00	2.275049e-03	3.009548e-07
3.280000e+02	3.328000e+03	1.110328e+02	-2.127089e+00	2.273410e-03	3.005208e-07
3.290000e+02	3.329000e+03	1.110329e+02	-2.127089e+00	2.271772e-03	3.000876e-07
3.300000e+02	3.330000e+03	1.110330e+02	-2.127089e+00	2.270136e-03	2.996549e-07
3.310000e+02	3.331000e+03	1.110331e+02	-2.127089e+00	2.268501e-03	2.992230e-07
3.320000e+02	3.332000e+03	1.110332e+02	-2.127089e+00	2.266868e-03	2.987917e-07
3.330000e+02	3.333000e+03	1.110333e+02	-2.127089e+00	2.265236e-03	2.983611e-07
3.340000e+02	3.334000e+03	1.110334e+02	-2.127089e+00	2.263605e-03	2.979311e-07
3.350000e+02	3.335000e+03	1.110335e+02	-2.127089e+00	2.261976e-03	2.975018e-07
3.360000e+02	3.336000e+03	1.110336e+02	-2.127089e+00	2.260348e-03	2.970732e-07
3.370000e+02	3.337000e+03	1.110337e+02	-2.127089e+00	2.258721e-03	2.966453e-07
3.380000e+02	3.338000e+03	1.110338e+02	-2.127089e+00	2.257095e-03	2.962180e-07
3.390000e+02	3.339000e+03	1.110339e+02	-2.127089e+00	2.255471e-03	2.957913e-07
3.400000e+02	3.340000e+03	1.110340e+02	-2.127089e+00	2.253849e-03	2.953654e-07
3.410000e+02	3.341000e+03	1.110341e+02	-2.127089e+00	2.252227e-03	2.949400e-07
3.420000e+02	3.342000e+03	1.110342e+02	-2.127089e+00	2.250607e-03	2.945154e-07
3.430000e+02	3.343000e+03	1.110343e+02	-2.127089e+00	2.248989e-03	2.940914e-07
3.440000e+02	3.344000e+03	1.110344e+02	-2.127089e+00	2.247371e-03	2.936680e-07
3.450000e+02	3.345000e+03	1.110345e+02	-2.127089e+00	2.245755e-03	2.932453e-07
3.460000e+02	3.346000e+03	1.110346e+02	-2.127089e+00	2.244141e-03	2.928233e-07
3.470000e+02	3.347000e+03	1.110347e+02	-2.127089e+00	2.242527e-03	2.924019e-07
3.480000e+02	3.348000e+03	1.110348e+02	-2.127089e+00	2.240915e-03	2.919812e-07
3.490000e+02	3.349000e+03	1.110349e+02	-2.127089e+00	2.239305e-03	2.915611e-07
3.500000e+02	3.350000e+03	1.110350e+02	-2.127089e+00	2.237695e-03	2.911417e-07
3.510000e+02	3.351000e+03	1.110351e+02	-2.127089e+00	2.236087e-03	2.907229e-07
3.520000e+02	3.352000e+03	1.110352e+02	-2.127089e+00	2.234481e-03	2.903048e-07
3.530000e+02	3.353000e+03	1.110353e+02	-2.127089e+00	2.232875e-03	2.898873e-07
3.540000e+02	3.354000e+03	1.110354e+02	-2.127089e+00	2.231271e-03	2.894704e-07
3.550000e+02	3.355000e+03	1.110355e+02	-2.127089e+00	2.229669e-03	2.890542e-07
3.560000e+02	3.356000e+03	1.110356e+02	-2.127089e+00	2.228067e-03	2.886387e-07
3.570000e+02	3.357000e+03	1.110357e+02	-2.127089e+00	2.226467e-03	2.882238e-07
3.580000e+02	3.358000e+03	1.110358e+02	-2.127089e+00	2.224869e-03	2.878095e-07
3.590000e+02	3.359000e+03	1.110359e+02	-2.127089e+00	2.223271e-03	2.873959e-07
3.600000e+02	3.360000e+03	1.110360e+02	-2.127089e+00	2.221675e-03	2.869829e-07
3.610000e+02	3.361000e+03	1.110361e+02	-2.127089e+00	2.220080e-03	2.865705e-07
3.620000e+02	3.362000e+03	1.110362e+02	-2.127089e+00	2.218487e-03	2.861588e-07
3.630000e+02	3.363000e+03	1.110363e+02	-2.127089e+00	2.216895e-03	2.857477e-07
3.640000e+02	3.364000e+03	1.110364e+02	-2.127089e+00	2.215304e-03	2.853373e-07
3.650000e+02	3.365000e+03	1.110365e+02	-2.127089e+00	2.213714e-03	2.849275e-07
3.660000e+02	3.366000e+03	1.110366e+02	-2.127089e+00	2.212126e-03	2.845183e-07
3.670000e+02	3.367000e+03	1.110367e+02	-2.127089e+00	2.210539e-03	2.841097e-07
3.680000e+02	3.368000e+03	1.110368e+02	-2.127089e+00	2.208954e-03	2.837018e-07
3.690000e+02	3.369000e+03	1.110369e+02	-2.127089e+00	2.207369e-03	2.832945e-07
3.700000e+02	3.370000e+03	1.110370e+02	-2.127089e+00	2.205786e-03	2.828879e-07
3.710000e+02	3.371000e+03	1.110371e+02	-2.127089e+00	2.204205e-03	2.824818e-07
3.720000e+02	3.372000e+03	1.110372e+02	-2.127089e+00	2.202624e-03	2.820764e-07
3.730000e+02	3.373000e+03	1.110373e+02	-2.127089e+00	2.201045e-03	2.816717e-07
3.740000e+02	3.374000e+03	1.110374e+02	-2.127089e+00	2.199468e-03	2.812675e-07
3.750000e+02	3.375000e+03	1.110375e+02	-2.127089e+00	2.197891e-03	2.808640e-07
3.760000e+02	3.376000e+03	1.110376e+02	-2.127089e+00	2.196316e-03	2.804611e-07
3.770000e+02	3.377000e+03	1.110377e+02	-2.127089e+00	2.194742e-03	2.800588e-07
3.780000e+02	3.378000e+03	1.110378e+02	-2.127089e+00	2.193170e-03	2.796572e-07
3.790000e+02	3.379000e+03	1.110379e+02	-2.127089e+00	2.191598e-03	2.792561e-07
3.800000e+02	3.380000e+03	1.110380e+02	-2.127089e+00	2.190028e-03	2.788557e-07
3.810000e+02	3.381000e+03	1.110381e+02	-2.127089e+00	2.188460e-03	2.784559e-07
3.820000e+02	3.382000e+03	1.110382e+02	-2.127089e+00	2.186892e-03	2.780567e-07
3.830000e+02	3.383000e+03	1.110383e+02	-2.127089e+00	2.185326e-03	2.776581e-07
3.840000e+02	3.384000e+03	1.110384e+02	-2.127089e+00	2.183762e-03	2.772602e-07
3.850000e+02	3.385000e+03	1.110385e+02	-2.127089e+00	2.182198e-03	2.768628e-07
3.860000e+02	3.386000e+03	1.110386e+02	-2.127089e+00	2.180636e-03	2.764661e-07
3.870000e+02	3.387000e+03	1.110387e+02	-2.127089e+00	2.179075e-03	2.760700e-07
3.880000e+02	3.388000e+03	1.110388e+02	-2.127089e+00	2.177515e-03	2.756745e-07
3.890000e+02	3.389000e+03	1.110389e+02	-2.127089e+00	2.175957e-03	2.752796e-07
3.900000e+02	3.390000e+03	1.110390e+02	-2.127089e+00	2.174400e-03	2.748853e-07
3.910000e+02	3.391000e+03	1.110391e+02	-2.127089e+00	2.172844e-03	2.744917e-07
3.920000e+02	3.392000e+03	1.110392e+02	-2.127089e+00	2.171290e-03	2.740986e-07
3.930000e+02	3.393000e+03	1.110393e+02	-2.127089e+00	2.169737e-03	2.737061e-07
3.940000e+02	3.394000e+03	1.110394e+02	-2.127089e+00	2.168185e-03	2.733143e-07
3.950000e+02	3.395000e+03	1.110395e+02	-2.127089e+00	2.166634e-03	2.729230e-07
3.960000e+02	3.396000e+03	1.110396e+02	-2.127089e+00	2.165085e-03	2.725324e-07
3.970000e+02	3.397000e+03	1.110397e+02	-2.127089e+00	2.163537e-03	2.721423e-07
3.980000e+02	3.398000e+03	1.110398e+02	-2.127089e+00	2.161990e-03	2.717529e-07
3.990000e+02	3.399000e+03	1.110399e+02	-2.127089e+00	2.160444e-03	2.713641e-07
4.000000e+02	3.400000e+03	1.110400e+02	-2.127089e+00	2.158900e-03	2.709758e-07
4.010000e+02	3.401000e+03	1.110401e+02	-2.127089e+00	2.157357e-03	2.705882e-07
4.020000e+02	3.402000e+03	1.110402e+02	-2.127089e+00	2.155816e-03	2.702011e-07
4.030000e+02	3.403000e+03	1.110403e+02	-2.127089e+00	2.154275e-03	2.698147e-07
4.040000e+02	3.404000e+03	1.110404e+02	-2.127089e+00	2.152736e-03	2.694288e-07
4.050000e+02	3.405000e+03	1.110405e+02	-2.127089e+00	2.151198e-03	2.690436e-07
4.060000e+02	3.406000e+03	1.110406e+02	-2.127089e+00	2.149662e-03	2.686589e-07
4.070000e+02	3.407000e+03	1.110407e+02	-2.127089e+00	2.148126e-03	2.682748e-07
4.080000e+02	3.408000e+03	1.110408e+02	-2.127089e+00	2.146592e-03	2.678913e-07
4.090000e+02	3.409000e+03	1.110409e+02	-2.127089e+00	2.145059e-03	2.675085e-07
4.100000e+02	3.410000e+03	1.110410e+02	-2.127089e+00	2.143528e-03	2.671262e-07
4.110000e+02	3.411000e+03	1.110411e+02	-2.127089e+00	2.141998e-03	2.667445e-07
4.120000e+02	3.412000e+03	1.110412e+02	-2.127089e+00	2.140469e-03	2.663633e-07
4.130000e+02	3.413000e+03	1.110413e+02	-2.127089e+00	2.138941e-03	2.659828e-07
4.140000e+02	3.414000e+03	1.110414e+02	-2.127089e+00	2.137414e-03	2.656029e-07
4.150000e+02	3.415000e+03	1.110415e+02	-2.127089e+00	2.135889e-03	2.652235e-07
4.160000e+02	3.416000e+03	1.110416e+02	-2.127089e+00	2.134365e-03	2.648447e-07
4.170000e+02	3.417000e+03	1.110417e+02	-2.127089e+00	2.132843e-03	2.644665e-07
4.180000e+02	3.418000e+03	1.110418e+02	-2.127089e+00	2.131321e-03	2.640889e-07
4.190000e+02	3.419000e+03	1.110419e+02	-2.127089e+00	2.129801e-03	2.637119e-07
4.200000e+02	3.420000e+03	1.110420e+02	-2.127089e+00	2.128282e-03	2.633354e-07
4.210000e+02	3.421000e+03	1.110421e+02	-2.127089e+00	2.126764e-03	2.629596e-07
4.220000e+02	3.422000e+03	1.110422e+02	-2.127089e+00	2.125248e-03	2.625843e-07
4.230000e+02	3.423000e+03	1.110423e+02	-2.127089e+00	2.123733e-03	2.622096e-07
4.240000e+02	3.424000e+03	1.110424e+02	-2.127089e+00	2.122219e-03	2.618354e-07
4.250000e+02	3.425000e+03	1.110425e+02	-2.127089e+00	2.120706e-03	2.614619e-07
4.260000e+02	3.426000e+03	1.110426e+02	-2.127089e+00	2.119195e-03	2.610889e-07
4.270000e+02	3.427000e+03	1.110427e+02	-2.127089e+00	2.117685e-03	2.607165e-07
4.280000e+02	3.428000e+03	1.110428e+02	-2.127089e+00	2.116176e-03	2.603447e-07
4.290000e+02	3.429000e+03	1.110429e+02	-2.127089e+00	2.114668e-03	2.599734e-07
4.300000e+02	3.430000e+03	1.110430e+02	-2.127089e+00	2.113162e-03	2.596027e-07
4.310000e+02	3.431000e+03	1.110431e+02	-2.127089e+00	2.111656e-03	2.592326e-07
4.320000e+02	3.432000e+03	1.110432e+02	-2.127089e+00	2.110152e-03	2.588631e-07
4.330000e+02	3.433000e+03	1.110433e+02	-2.127089e+00	2.108650e-03	2.584941e-07
4.340000e+02	3.434000e+03	1.110434e+02	-2.127089e+00	2.107148e-03	2.581257e-07
4.350000e+02	3.435000e+03	1.110435e+02	-2.127089e+00	2.105648e-03	2.577578e-07
4.360000e+02	3.436000e+03	1.110436e+02	-2.127089e+00	2.104149e-03	2.573905e-07
4.370000e+02	3.437000e+03	1.110437e+02	-2.127089e+00	2.102651e-03	2.570238e-07
4.380000e+02	3.438000e+03	1.110438e+02	-2.127089e+00	2.101155e-03	2.566577e-07
4.390000e+02	3.439000e+03	1.110439e+02	-2.127089e+00	2.099659e-03	2.562921e-07
4.400000e+02	3.440000e+03	1.110440e+02	-2.127089e+00	2.098165e-03	2.559271e-07
4.410000e+02	3.441000e+03	1.110441e+02	-2.127089e+00	2.096673e-03	2.555626e-07
4.420000e+02	3.442000e+03	1.110442e+02	-2.127089e+00	2.095181e-03	2.551987e-07
4.430000e+02	3.443000e+03	1.110443e+02	-2.127089e+00	2.093691e-03	2.548354e-07
4.440000e+02	3.444000e+03	1.110444e+02	-2.127089e+00	2.092202e-03	2.544726e-07
4.450000e+02	3.445000e+03	1.110445e+02	-2.127089e+00	2.090714e-03	2.541104e-07
4.460000e+02	3.446000e+03	1.110446e+02	-2.127089e+00	2.089227e-03	2.537487e-07
4.470000e+02	3.447000e+03	1.110447e+02	-2.127089e+00	2.087742e-03	2.533876e-07
4.480000e+02	3.448000e+03	1.110448e+02	-2.127089e+00	2.086257e-03	2.530270e-07
4.490000e+02	3.449000e+03	1.110449e+02	-2.127089e+00	2.084774e-03	2.526670e-07
4.500000e+02	3.450000e+03	1.110450e+02	-2.127089e+00	2.083293e-03	2.523076e-07
4.510000e+02	3.451000e+03	1.110451e+02	-2.127089e+00	2.081812e-03	2.519487e-07
4.520000e+02	3.452000e+03	1.110452e+02	-2.127089e+00	2.080333e-03	2.515904e-07
4.530000e+02	3.453000e+03	1.110453e+02	-2.127089e+00	2.078855e-03	2.512326e-07
4.540000e+02	3.454000e+03	1.110454e+02	-2.127089e+00	2.077378e-03	2.508753e-07
4.550000e+02	3.455000e+03	1.110455e+02	-2.127089e+00	2.075902e-03	2.505187e-07
4.560000e+02	3.456000e+03	1.110456e+02	-2.127089e+00	2.074428e-03	2.501625e-07
4.570000e+02	3.457000e+03	1.110457e+02	-2.127089e+00	2.072954e-03	2.498069e-07
4.580000e+02	3.458000e+03	1.110458e+02	-2.127089e+00	2.071482e-03	2.494519e-07
4.590000e+02	3.459000e+03	1.110459e+02	-2.127089e+00	2.070012e-03	2.490974e-07
4.600000e+02	3.460000e+03	1.110460e+02	-2.127089e+00	2.068542e-03	2.487434e-07
4.610000e+02	3.461000e+03	1.110461e+02	-2.127089e+00	2.067074e-03	2.483900e-07
4.620000e+02	3.462000e+03	1.110462e+02	-2.127089e+00	2.065607e-03	2.480371e-07
4.630000e+02	3.463000e+03	1.110463e+02	-2.127089e+00	2.064141e-03	2.476848e-07
4.640000e+02	3.464000e+03	1.110464e+02	-2.127089e+00	2.062676e-03	2.473330e-07
4.650000e+02	3.465000e+03	1.110465e+02	-2.127089e+00	2.061212e-03	2.469818e-07
4.660000e+02	3.466000e+03	1.110466e+02	-2.127089e+00	2.059750e-03	2.466311e-07
4.670000e+02	3.467000e+03	1.110467e+02	-2.127089e+00	2.058289e-03	2.462809e-07
4.680000e+02	3.468000e+03	1.110468e+02	-2.127089e+00	2.056829e-03	2.459313e-07
4.690000e+02	3.469000e+03	1.110469e+02	-2.127089e+00	2.055370e-03	2.455822e-07
4.700000e+02	3.470000e+03	1.110470e+02	-2.127089e+00	2.053913e-03	2.452336e-07
4.710000e+02	3.471000e+03	1.110471e+02	-2.127089e+00	2.052457e-03	2.448856e-07
4.720000e+02	3.472000e+03	1.110472e+02	-2.127089e+00	2.051002e-03	2.445381e-07
4.730000e+02	3.473000e+03	1.110473e+02	-2.127089e+00	2.049548e-03	2.441912e-07
4.740000e+02	3.474000e+03	1.110474e+02	-2.127089e+00	2.048095e-03	2.438448e-07
4.750000e+02	3.475000e+03	1.110475e+02	-2.127089e+00	2.046644e-03	2.434989e-07
4.760000e+02	3.476000e+03	1.110476e+02	-2.127089e+00	2.045193e-03	2.431535e-07
4.770000e+02	3.477000e+03	1.110477e+02	-2.127089e+00	2.043744e-03	2.428087e-07
4.780000e+02	3.478000e+03	1.110478e+02	-2.127089e+00	2.042296e-03	2.424644e-07
4.790000e+02	3.479000e+03	1.110479e+02	-2.127089e+00	2.040850e-03	2.421206e-07
4.800000e+02	3.480000e+03	1.110480e+02	-2.127089e+00	2.039404e-03	2.417774e-07
4.810000e+02	3.481000e+03	1.110481e+02	-2.127089e+00	2.037960e-03	2.414347e-07
4.820000e+02	3.482000e+03	1.110482e+02	-2.127089e+00	2.036517e-03	2.410925e-07
4.830000e+02	3.483000e+03	1.110483e+02	-2.127089e+00	2.035075e-03	2.407509e-07
4.840000e+02	3.484000e+03	1.110484e+02	-2.127089e+00	2.033634e-03	2.404097e-07
4.850000e+02	3.485000e+03	1.110485e+02	-2.127089e+00	2.032194e-03	2.400691e-07
4.860000e+02	3.486000e+03	1.110486e+02	-2.127089e+00	2.030756e-03	2.397290e-07
4.870000e+02	3.487000e+03	1.110487e+02	-2.127089e+00	2.029319e-03	2.393895e-07
4.880000e+02	3.488000e+03	1.110488e+02	-2.127089e+00	2.027883e-03	2.390504e-07
4.890000e+02	3.489000e+03	1.110489e+02	-2.127089e+00	2.026448e-03	2.387119e-07
4.900000e+02	3.490000e+03	1.110490e+02	-2.127089e+00	2.025015e-03	2.383739e-07
4.910000e+02	3.491000e+03	1.110491e+02	-2.127089e+00	2.023582e-03	2.380364e-07
4.920000e+02	3.492000e+03	1.110492e+02	-2.127089e+00	2.022151e-03	2.376994e-07
4.930000e+02	3.493000e+03	1.110493e+02	-2.127089e+00	2.020721e-03	2.373630e-07
4.940000e+02	3.494000e+03	1.110494e+02	-2.127089e+00	2.019292e-03	2.370271e-07
4.950000e+02	3.495000e+03	1.110495e+02	-2.127089e+00	2.017864e-03	2.366916e-07
4.960000e+02	3.496000e+03	1.110496e+02	-2.127089e+00	2.016438e-03	2.363567e-07
4.970000e+02	3.497000e+03	1.110497e+02	-2.127089e+00	2.015012e-03	2.360223e-07
4.980000e+02	3.498000e+03	1.110498e+02	-2.127089e+00	2.013588e-03	2.356885e-07
4.990000e+02	3.499000e+03	1.110499e+02	-2.127089e+00	2.012165e-03	2.353551e-07
5.000000e+02	3.500000e+03	1.110500e+02	-2.127089e+00	2.010743e-03	2.350223e-07
5.010000e+02	3.501000e+03	1.110501e+02	-2.127089e+00	2.009323e-03	2.346899e-07
5.020000e+02	3.502000e+03	1.110502e+02	-2.127089e+00	2.007903e-03	2.343581e-07
5.030000e+02	3.503000e+03	1.110503e+02	-2.127089e+00	2.006485e-03	2.340267e-07
5.040000e+02	3.504000e+03	1.110504e+02	-2.127089e+00	2.005068e-03	2.336959e-07
5.050000e+02	3.505000e+03	1.110505e+02	-2.127089e+00	2.003652e-03	2.333656e-07
5.060000e+02	3.506000e+03	1.110506e+02	-2.127089e+00	2.002237e-03	2.330358e-07
5.070000e+02	3.507000e+03	1.110507e+02	-2.127089e+00	2.000823e-03	2.327065e-07
5.080000e+02	3.508000e+03	1.110508e+02	-2.127089e+00	1.999411e-03	2.323777e-07
5.090000e+02	3.509000e+03	1.110509e+02	-2.127089e+00	1.998000e-03	2.320495e-07
5.100000e+02	3.510000e+03	1.110510e+02	-2.127089e+00	1.996589e-03	2.317217e-07
5.110000e+02	3.511000e+03	1.110511e+02	-2.127089e+00	1.995180e-03	2.313944e-07
5.120000e+02	3.512000e+03	1.110512e+02	-2.127089e+00	1.993773e-03	2.310676e-07
5.130000e+02	3.513000e+03	1.110513e+02	-2.127089e+00	1.992366e-03	2.307413e-07
5.140000e+02	3.514000e+03	1.110514e+02	-2.127089e+00	1.990961e-03	2.304155e-07
5.150000e+02	3.515000e+03	1.110515e+02	-2.127089e+00	1.989556e-03	2.300903e-07
5.160000e+02	3.516000e+03	1.110516e+02	-2.127089e+00	1.988153e-03	2.297655e-07
5.170000e+02	3.517000e+03	1.110517e+02	-2.127089e+00	1.986751e-03	2.294412e-07
5.180000e+02	3.518000e+03	1.110518e+02	-2.127089e+00	1.985350e-03	2.291174e-07
5.190000e+02	3.519000e+03	1.110519e+02	-2.127089e+00	1.983951e-03	2.287941e-07
5.200000e+02	3.520000e+03	1.110520e+02	-2.127089e+00	1.982552e-03	2.284713e-07
5.210000e+02	3.521000e+03	1.110521e+02	-2.127089e+00	1.981155e-03	2.281490e-07
5.220000e+02	3.522000e+03	1.110522e+02	-2.127089e+00	1.979758e-03	2.278272e-07
5.230000e+02	3.523000e+03	1.110523e+02	-2.127089e+00	1.978363e-03	2.275059e-07
5.240000e+02	3.524000e+03	1.110524e+02	-2.127089e+00	1.976969e-03	2.271851e-07
5.250000e+02	3.525000e+03	1.110525e+02	-2.127089e+00	1.975577e-03	2.268647e-07
5.260000e+02	3.526000e+03	1.110526e+02	-2.127089e+00	1.974185e-03	2.265449e-07
5.270000e+02	3.527000e+03	1.110527e+02	-2.127089e+00	1.972794e-03	2.262256e-07
5.280000e+02	3.528000e+03	1.110528e+02	-2.127089e+00	1.971405e-03	2.259067e-07
5.290000e+02	3.529000e+03	1.110529e+02	-2.127089e+00	1.970017e-03	2.255883e-07
5.300000e+02	3.530000e+03	1.110530e+02	-2.127089e+00	1.968630e-03	2.252704e-07
5.310000e+02	3.531000e+03	1.110531e+02	-2.127089e+00	1.967244e-03	2.249530e-07
5.320000e+02	3.532000e+03	1.110532e+02	-2.127089e+00	1.965859e-03	2.246361e-07
5.330000e+02	3.533000e+03	1.110533e+02	-2.127089e+00	1.964476e-03	2.243197e-07
5.340000e+02	3.534000e+03	1.110534e+02	-2.127089e+00	1.963093e-03	2.240038e-07
5.350000e+02	3.535000e+03	1.110535e+02	-2.127089e+00	1.961712e-03	2.236883e-07
5.360000e+02	3.536000e+03	1.110536e+02	-2.127089e+00	1.960332e-03	2.233733e-07
5.370000e+02	3.537000e+03	1.110537e+02	-2.127089e+00	1.958953e-03	2.230588e-07
5.380000e+02	3.538000e+03	1.110538e+02	-2.127089e+00	1.957575e-03	2.227448e-07
5.390000e+02	3.539000e+03	1.110539e+02	-2.127089e+00	1.956198e-03	2.224313e-07
5.400000e+02	3.540000e+03	1.110540e+02	-2.127089e+00	1.954822e-03	2.221182e-07
5.410000e+02	3.541000e+03	1.110541e+02	-2.127089e+00	1.953448e-03	2.218057e-07
5.420000e+02	3.542000e+03	1.110542e+02	-2.127089e+00	1.952075e-03	2.214936e-07
5.430000e+02	3.543000e+03	1.110543e+02	-2.127089e+00	1.950702e-03	2.211819e-07
5.440000e+02	3.544000e+03	1.110544e+02	-2.127089e+00	1.949331e-03	2.208708e-07
5.450000e+02	3.545000e+03	1.110545e+02	-2.127089e+00	1.947961e-03	2.205601e-07
5.460000e+02	3.546000e+03	1.110546e+02	-2.127089e+00	1.946592e-03	2.202499e-07
5.470000e+02	3.547000e+03	1.110547e+02	-2.127089e+00	1.945225e-03	2.199402e-07
5.480000e+02	3.548000e+03	1.110548e+02	-2.127089e+00	1.943858e-03	2.196310e-07
5.490000e+02	3.549000e+03	1.110549e+02	-2.127089e+00	1.942493e-03	2.193222e-07
5.500000e+02	3.550000e+03	1.110550e+02	-2.127089e+00	1.941128e-03	2.190139e-07
5.510000e+02	3.551000e+03	1.110551e+02	-2.127089e+00	1.939765e-03	2.187061e-07
5.520000e+02	3.552000e+03	1.110552e+02	-2.127089e+00	1.938403e-03	2.183988e-07
5.530000e+02	3.553000e+03	1.110553e+02	-2.127089e+00	1.937042e-03	2.180919e-07
5.540000e+02	3.554000e+03	1.110554e+02	-2.127089e+00	1.935682e-03	2.177855e-07
5.550000e+02	3.555000e+03	1.110555e+02	-2.127089e+00	1.934324e-03	2.174795e-07
5.560000e+02	3.556000e+03	1.110556e+02	-2.127089e+00	1.932966e-03	2.171740e-07
5.570000e+02	3.557000e+03	1.110557e+02	-2.127089e+00	1.931610e-03	2.168690e-07
5.580000e+02	3.558000e+03	1.110558e+02	-2.127089e+00	1.930254e-03	2.165645e-07
5.590000e+02	3.559000e+03	1.110559e+02	-2.127089e+00	1.928900e-03	2.162604e-07
5.600000e+02	3.560000e+03	1.110560e+02	-2.127089e+00	1.927547e-03	2.159568e-07
5.610000e+02	3.561000e+03	1.110561e+02	-2.127089e+00	1.926195e-03	2.156536e-07
5.620000e+02	3.562000e+03	1.110562e+02	-2.127089e+00	1.924844e-03	2.153509e-07
5.630000e+02	3.563000e+03	1.110563e+02	-2.127089e+00	1.923494e-03	2.150487e-07
5.640000e+02	3.564000e+03	1.110564e+02	-2.127089e+00	1.922146e-03	2.147470e-07
5.650000e+02	3.565000e+03	1.110565e+02	-2.127089e+00	1.920798e-03	2.144457e-07
5.660000e+02	3.566000e+03	1.110566e+02	-2.127089e+00	1.919452e-03	2.141448e-07
5.670000e+02	3.567000e+03	1.110567e+02	-2.127089e+00	1.918107e-03	2.138444e-07
5.680000e+02	3.568000e+03	1.110568e+02	-2.127089e+00	1.916762e-03	2.135445e-07
5.690000e+02	3.569000e+03	1.110569e+02	-2.127089e+00	1.915419e-03	2.132451e-07
5.700000e+02	3.570000e+03	1.110570e+02	-2.127089e+00	1.914077e-03	2.129461e-07
5.710000e+02	3.571000e+03	1.110571e+02	-2.127089e+00	1.912736e-03	2.126475e-07
5.720000e+02	3.572000e+03	1.110572e+02	-2.127089e+00	1.911397e-03	2.123494e-07
5.730000e+02	3.573000e+03	1.110573e+02	-2.127089e+00	1.910058e-03	2.120518e-07
5.740000e+02	3.574000e+03	1.110574e+02	-2.127089e+00	1.908721e-03	2.117546e-07
5.750000e+02	3.575000e+03	1.110575e+02	-2.127089e+00	1.907384e-03	2.114579e-07
5.760000e+02	3.576000e+03	1.110576e+02	-2.127089e+00	1.906049e-03	2.111616e-07
5.770000e+02	3.577000e+03	1.110577e+02	-2.127089e+00	1.904715e-03	2.108658e-07
5.780000e+02	3.578000e+03	1.110578e+02	-2.127089e+00	1.903381e-03	2.105704e-07
5.790000e+02	3.579000e+03	1.110579e+02	-2.127089e+00	1.902049e-03	2.102755e-07
5.800000e+02	3.580000e+03	1.110580e+02	-2.127089e+00	1.900718e-03	2.099810e-07
5.810000e+02	3.581000e+03	1.110581e+02	-2.127089e+00	1.899389e-03	2.096870e-07
5.820000e+02	3.582000e+03	1.110582e+02	-2.127089e+00	1.898060e-03	2.093934e-07
5.830000e+02	3.583000e+03	1.110583e+02	-2.127089e+00	1.896732e-03	2.091003e-07
5.840000e+02	3.584000e+03	1.110584e+02	-2.127089e+00	1.895406e-03	2.088076e-07
5.850000e+02	3.585000e+03	1.110585e+02	-2.127089e+00	1.894080e-03	2.085154e-07
5.860000e+02	3.586000e+03	1.110586e+02	-2.127089e+00	1.892756e-03	2.082236e-07
5.870000e+02	3.587000e+03	1.110587e+02	-2.127089e+00	1.891433e-03	2.079323e-07
5.880000e+02	3.588000e+03	1.110588e+02	-2.127089e+00	1.890110e-03	2.076414e-07
5.890000e+02	3.589000e+03	1.110589e+02	-2.127089e+00	1.888789e-03	2.073509e-07
5.900000e+02	3.590000e+03	1.110590e+02	-2.127089e+00	1.887469e-03	2.070609e-07
5.910000e+02	3.591000e+03	1.110591e+02	-2.127089e+00	1.886150e-03	2.067713e-07
5.920000e+02	3.592000e+03	1.110592e+02	-2.127089e+00	1.884833e-03	2.064822e-07
5.930000e+02	3.593000e+03	1.110593e+02	-2.127089e+00	1.883516e-03	2.061935e-07
5.940000e+02	3.594000e+03	1.110594e+02	-2.127089e+00	1.882200e-03	2.059053e-07
5.950000e+02	3.595000e+03	1.110595e+02	-2.127089e+00	1.880886e-03	2.056175e-07
5.960000e+02	3.596000e+03	1.110596e+02	-2.127089e+00	1.879572e-03	2.053301e-07
5.970000e+02	3.597000e+03	1.110597e+02	-2.127089e+00	1.878260e-03	2.050432e-07
5.980000e+02	3.598000e+03	1.110598e+02	-2.127089e+00	1.876949e-03	2.047567e-07
5.990000e+02	3.599000e+03	1.110599e+02	-2.127089e+00	1.875638e-03	2.044707e-07
6.000000e+02	3.600000e+03	1.110600e+02	-2.127089e+00	1.874329e-03	2.041851e-07
6.010000e+02	3.601000e+03	1.110601e+02	-2.127089e+00	1.873021e-03	2.038999e-07
6.020000e+02	3.602000e+03	1.110602e+02	-2.127089e+00	1.871714e-03	2.036151e-07
6.030000e+02	3.603000e+03	1.110603e+02	-2.127089e+00	1.870408e-03	2.033308e-07
6.040000e+02	3.604000e+03	1.110604e+02	-2.127089e+00	1.869103e-03	2.030469e-07
6.050000e+02	3.605000e+03	1.110605e+02	-2.127089e+00	1.867800e-03	2.027635e-07
6.060000e+02	3.606000e+03	1.110606e+02	-2.127089e+00	1.866497e-03	2.024805e-07
6.070000e+02	3.607000e+03	1.110607e+02	-2.127089e+00	1.865195e-03	2.021979e-07
6.080000e+02	3.608000e+03	1.110608e+02	-2.127089e+00	1.863895e-03	2.019158e-07
6.090000e+02	3.609000e+03	1.110609e+02	-2.127089e+00	1.862596e-03	2.016341e-07
6.100000e+02	3.610000e+03	1.110610e+02	-2.127089e+00	1.861297e-03	2.013528e-07
6.110000e+02	3.611000e+03	1.110611e+02	-2.127089e+00	1.860000e-03	2.010719e-07
6.120000e+02	3.612000e+03	1.110612e+02	-2.127089e+00	1.858704e-03	2.007915e-07
6.130000e+02	3.613000e+03	1.110613e+02	-2.127089e+00	1.857409e-03	2.005115e-07
6.140000e+02	3.614000e+03	1.110614e+02	-2.127089e+00	1.856114e-03	2.002319e-07
6.150000e+02	3.615000e+03	1.110615e+02	-2.127089e+00	1.854821e-03	1.999527e-07
6.160000e+02	3.616000e+03	1.110616e+02	-2.127089e+00	1.853529e-03	1.996740e-07
6.170000e+02	3.617000e+03	1.110617e+02	-2.127089e+00	1.852239e-03	1.993957e-07
6.180000e+02	3.618000e+03	1.110618e+02	-2.127089e+00	1.850949e-03	1.991178e-07
6.190000e+02	3.619000e+03	1.110619e+02	-2.127089e+00	1.849660e-03	1.988404e-07
6.200000e+02	3.620000e+03	1.110620e+02	-2.127089e+00	1.848372e-03	1.985633e-07
6.210000e+02	3.621000e+03	1.110621e+02	-2.127089e+00	1.847086e-03	1.982867e-07
6.220000e+02	3.622000e+03	1.110622e+02	-2.127089e+00	1.845800e-03	1.980106e-07
6.230000e+02	3.623000e+03	1.110623e+02	-2.127089e+00	1.844516e-03	1.977348e-07
6.240000e+02	3.624000e+03	1.110624e+02	-2.127089e+00	1.843232e-03	1.974594e-07
6.250000e+02	3.625000e+03	1.110625e+02	-2.127089e+00	1.841950e-03	1.971845e-07
6.260000e+02	3.626000e+03	1.110626e+02	-2.127089e+00	1.840668e-03	1.969100e-07
6.270000e+02	3.627000e+03	1.110627e+02	-2.127089e+00	1.839388e-03	1.966359e-07
6.280000e+02	3.628000e+03	1.110628e+02	-2.127089e+00	1.838109e-03	1.963622e-07
6.290000e+02	3.629000e+03	1.110629e+02	-2.127089e+00	1.836831e-03	1.960890e-07
6.300000e+02	3.630000e+03	1.110630e+02	-2.127089e+00	1.835554e-03	1.958161e-07
6.310000e+02	3.631000e+03	1.110631e+02	-2.127089e+00	1.834278e-03	1.955437e-07
6.320000e+02	3.632000e+03	1.110632e+02	-2.127089e+00	1.833003e-03	1.952717e-07
6.330000e+02	3.633000e+03	1.110633e+02	-2.127089e+00	1.831729e-03	1.950001e-07
6.340000e+02	3.634000e+03	1.110634e+02	-2.127089e+00	1.830456e-03	1.947289e-07
6.350000e+02	3.635000e+03	1.110635e+02	-2.127089e+00	1.829184e-03	1.944581e-07
6.360000e+02	3.636000e+03	1.110636e+02	-2.127089e+00	1.827913e-03	1.941878e-07
6.370000e+02	3.637000e+03	1.110637e+02	-2.127089e+00	1.826644e-03	1.939178e-07
6.380000e+02	3.638000e+03	1.110638e+02	-2.127089e+00	1.825375e-03	1.936483e-07
6.390000e+02	3.639000e+03	1.110639e+02	-2.127089e+00	1.824107e-03	1.933792e-07
6.400000e+02	3.640000e+03	1.110640e+02	-2.127089e+00	1.822841e-03	1.931104e-07
6.410000e+02	3.641000e+03	1.110641e+02	-2.127089e+00	1.821575e-03	1.928421e-07
6.420000e+02	3.642000e+03	1.110642e+02	-2.127089e+00	1.820311e-03	1.925742e-07
6.430000e+02	3.643000e+03	1.110643e+02	-2.127089e+00	1.819047e-03	1.923067e-07
6.440000e+02	3.644000e+03	1.110644e+02	-2.127089e+00	1.817785e-03	1.920396e-07
6.450000e+02	3.645000e+03	1.110645e+02	-2.127089e+00	1.816523e-03	1.917730e-07
6.460000e+02	3.646000e+03	1.110646e+02	-2.127089e+00	1.815263e-03	1.915067e-07
6.470000e+02	3.647000e+03	1.110647e+02	-2.127089e+00	1.814004e-03	1.912408e-07
6.480000e+02	3.648000e+03	1.110648e+02	-2.127089e+00	1.812745e-03	1.909754e-07
6.490000e+02	3.649000e+03	1.110649e+02	-2.127089e+00	1.811488e-03	1.907103e-07
6.500000e+02	3.650000e+03	1.110650e+02	-2.127089e+00	1.810232e-03	1.904456e-07
6.510000e+02	3.651000e+03	1.110651e+02	-2.127089e+00	1.808977e-03	1.901814e-07
6.520000e+02	3.652000e+03	1.110652e+02	-2.127089e+00	1.807723e-03	1.899175e-07
6.530000e+02	3.653000e+03	1.110653e+02	-2.127089e+00	1.806470e-03	1.896541e-07
6.540000e+02	3.654000e+03	1.110654e+02	-2.127089e+00	1.805218e-03	1.893910e-07
6.550000e+02	3.655000e+03	1.110655e+02	-2.127089e+00	1.803967e-03	1.891284e-07
6.560000e+02	3.656000e+03	1.110656e+02	-2.127089e+00	1.802717e-03	1.888661e-07
6.570000e+02	3.657000e+03	1.110657e+02	-2.127089e+00	1.801468e-03	1.886043e-07
6.580000e+02	3.658000e+03	1.110658e+02	-2.127089e+00	1.800220e-03	1.883428e-07
6.590000e+02	3.659000e+03	1.110659e+02	-2.127089e+00	1.798973e-03	1.880817e-07
6.600000e+02	3.660000e+03	1.110660e+02	-2.127089e+00	1.797727e-03	1.878211e-07
6.610000e+02	3.661000e+03	1.110661e+02	-2.127089e+00	1.796482e-03	1.875608e-07
6.620000e+02	3.662000e+03	1.110662e+02	-2.127089e+00	1.795239e-03	1.873009e-07
6.630000e+02	3.663000e+03	1.110663e+02	-2.127089e+00	1.793996e-03	1.870415e-07
6.640000e+02	3.664000e+03	1.110664e+02	-2.127089e+00	1.792754e-03	1.867824e-07
6.650000e+02	3.665000e+03	1.110665e+02	-2.127089e+00	1.791513e-03	1.865237e-07
6.660000e+02	3.666000e+03	1.110666e+02	-2.127089e+00	1.790274e-03	1.862654e-07
6.670000e+02	3.667000e+03	1.110667e+02	-2.127089e+00	1.789035e-03	1.860075e-07
6.680000e+02	3.668000e+03	1.110668e+02	-2.127089e+00	1.787797e-03	1.857500e-07
6.690000e+02	3.669000e+03	1.110669e+02	-2.127089e+00	1.786561e-03	1.854928e-07
6.700000e+02	3.670000e+03	1.110670e+02	-2.127089e+00	1.785325e-03	1.852361e-07
6.710000e+02	3.671000e+03	1.110671e+02	-2.127089e+00	1.784091e-03	1.849798e-07
6.720000e+02	3.672000e+03	1.110672e+02	-2.127089e+00	1.782857e-03	1.847238e-07
6.730000e+02	3.673000e+03	1.110673e+02	-2.127089e+00	1.781624e-03	1.844682e-07
6.740000e+02	3.674000e+03	1.110674e+02	-2.127089e+00	1.780393e-03	1.842131e-07
6.750000e+02	3.675000e+03	1.110675e+02	-2.127089e+00	1.779162e-03	1.839583e-07
6.760000e+02	3.676000e+03	1.110676e+02	-2.127089e+00	1.777933e-03	1.837039e-07
6.770000e+02	3.677000e+03	1.110677e+02	-2.127089e+00	1.776704e-03	1.834499e-07
6.780000e+02	3.678000e+03	1.110678e+02	-2.127089e+00	1.775477e-03	1.831962e-07
6.790000e+02	3.679000e+03	1.110679e+02	-2.127089e+00	1.774251e-03	1.829430e-07
6.800000e+02	3.680000e+03	1.110680e+02	-2.127089e+00	1.773025e-03	1.826901e-07
6.810000e+02	3.681000e+03	1.110681e+02	-2.127089e+00	1.771801e-03	1.824377e-07
6.820000e+02	3.682000e+03	1.110682e+02	-2.127089e+00	1.770577e-03	1.821856e-07
6.830000e+02	3.683000e+03	1.110683e+02	-2.127089e+00	1.769355e-03	1.819338e-07
6.840000e+02	3.684000e+03	1.110684e+02	-2.127089e+00	1.768134e-03	1.816825e-07
6.850000e+02	3.685000e+03	1.110685e+02	-2.127089e+00	1.766913e-03	1.814316e-07
6.860000e+02	3.686000e+03	1.110686e+02	-2.127089e+00	1.765694e-03	1.811810e-07
6.870000e+02	3.687000e+03	1.110687e+02	-2.127089e+00	1.764475e-03	1.809308e-07
6.880000e+02	3.688000e+03	1.110688e+02	-2.127089e+00	1.763258e-03	1.806810e-07
6.890000e+02	3.689000e+03	1.110689e+02	-2.127089e+00	1.762042e-03	1.804316e-07
6.900000e+02	3.690000e+03	1.110690e+02	-2.127089e+00	1.760826e-03	1.801825e-07
6.910000e+02	3.691000e+03	1.110691e+02	-2.127089e+00	1.759612e-03	1.799339e-07
6.920000e+02	3.692000e+03	1.110692e+02	-2.127089e+00	1.758399e-03	1.796856e-07
6.930000e+02	3.693000e+03	1.110693e+02	-2.127089e+00	1.757186e-03	1.794376e-07
6.940000e+02	3.694000e+03	1.110694e+02	-2.127089e+00	1.755975e-03	1.791901e-07
6.950000e+02	3.695000e+03	1.110695e+02	-2.127089e+00	1.754765e-03	1.789429e-07
6.960000e+02	3.696000e+03	1.110696e+02	-2.127089e+00	1.753555e-03	1.786961e-07
6.970000e+02	3.697000e+03	1.110697e+02	-2.127089e+00	1.752347e-03	1.784497e-07
6.980000e+02	3.698000e+03	1.110698e+02	-2.127089e+00	1.751140e-03	1.782037e-07
6.990000e+02	3.699000e+03	1.110699e+02	-2.127089e+00	1.749933e-03	1.779580e-07
7.000000e+02	3.700000e+03	1.110700e+02	-2.127089e+00	1.748728e-03	1.777127e-07
7.010000e+02	3.701000e+03	1.110701e+02	-2.127089e+00	1.747524e-03	1.774678e-07
7.020000e+02	3.702000e+03	1.110702e+02	-2.127089e+00	1.746320e-03	1.772232e-07
7.030000e+02	3.703000e+03	1.110703e+02	-2.127089e+00	1.745118e-03	1.769790e-07
7.040000e+02	3.704000e+03	1.110704e+02	-2.127089e+00	1.743916e-03	1.767352e-07
7.050000e+02	3.705000e+03	1.110705e+02	-2.127089e+00	1.742716e-03	1.764917e-07
7.060000e+02	3.706000e+03	1.110706e+02	-2.127089e+00	1.741517e-03	1.762487e-07
7.070000e+02	3.707000e+03	1.110707e+02	-2.127089e+00	1.740318e-03	1.760060e-07
7.080000e+02	3.708000e+03	1.110708e+02	-2.127089e+00	1.739121e-03	1.757636e-07
7.090000e+02	3.709000e+03	1.110709e+02	-2.127089e+00	1.737924e-03	1.755216e-07
7.100000e+02	3.710000e+03	1.110710e+02	-2.127089e+00	1.736729e-03	1.752800e-07
7.110000e+02	3.711000e+03	1.110711e+02	-2.127089e+00	1.735535e-03	1.750388e-07
7.120000e+02	3.712000e+03	1.110712e+02	-2.127089e+00	1.734341e-03	1.747979e-07
7.130000e+02	3.713000e+03	1.110713e+02	-2.127089e+00	1.733149e-03	1.745574e-07
7.140000e+02	3.714000e+03	1.110714e+02	-2.127089e+00	1.731957e-03	1.743173e-07
7.150000e+02	3.715000e+03	1.110715e+02	-2.127089e+00	1.730767e-03	1.740775e-07
7.160000e+02	3.716000e+03	1.110716e+02	-2.127089e+00	1.729577e-03	1.738380e-07
7.170000e+02	3.717000e+03	1.110717e+02	-2.127089e+00	1.728389e-03	1.735990e-07
7.180000e+02	3.718000e+03	1.110718e+02	-2.127089e+00	1.727201e-03	1.733603e-07
7.190000e+02	3.719000e+03	1.110719e+02	-2.127089e+00	1.726014e-03	1.731220e-07
7.200000e+02	3.720000e+03	1.110720e+02	-2.127089e+00	1.724829e-03	1.728840e-07
7.210000e+02	3.721000e+03	1.110721e+02	-2.127089e+00	1.723644e-03	1.726464e-07
7.220000e+02	3.722000e+03	1.110722e+02	-2.127089e+00	1.722461e-03	1.724091e-07
7.230000e+02	3.723000e+03	1.110723e+02	-2.127089e+00	1.721278e-03	1.721722e-07
7.240000e+02	3.724000e+03	1.110724e+02	-2.127089e+00	1.720096e-03	1.719357e-07
7.250000e+02	3.725000e+03	1.110725e+02	-2.127089e+00	1.718915e-03	1.716995e-07
7.260000e+02	3.726000e+03	1.110726e+02	-2.127089e+00	1.717736e-03	1.714637e-07
7.270000e+02	3.727000e+03	1.110727e+02	-2.127089e+00	1.716557e-03	1.712282e-07
7.280000e+02	3.728000e+03	1.110728e+02	-2.127089e+00	1.715379e-03	1.709931e-07
7.290000e+02	3.729000e+03	1.110729e+02	-2.127089e+00	1.714202e-03	1.707583e-07
7.300000e+02	3.730000e+03	1.110730e+02	-2.127089e+00	1.713027e-03	1.705240e-07
7.310000e+02	3.731000e+03	1.110731e+02	-2.127089e+00	1.711852e-03	1.702899e-07
7.320000e+02	3.732000e+03	1.110732e+02	-2.127089e+00	1.710678e-03	1.700562e-07
7.330000e+02	3.733000e+03	1.110733e+02	-2.127089e+00	1.709505e-03	1.698229e-07
7.340000e+02	3.734000e+03	1.110734e+02	-2.127089e+00	1.708333e-03	1.695899e-07
7.350000e+02	3.735000e+03	1.110735e+02	-2.127089e+00	1.707162e-03	1.693573e-07
7.360000e+02	3.736000e+03	1.110736e+02	-2.127089e+00	1.705992e-03	1.691250e-07
7.370000e+02	3.737000e+03	1.110737e+02	-2.127089e+00	1.704823e-03	1.688931e-07
7.380000e+02	3.738000e+03	1.110738e+02	-2.127089e+00	1.703655e-03	1.686615e-07
7.390000e+02	3.739000e+03	1.110739e+02	-2.127089e+00	1.702488e-03	1.684302e-07
7.400000e+02	3.740000e+03	1.110740e+02	-2.127089e+00	1.701321e-03	1.681994e-07
7.410000e+02	3.741000e+03	1.110741e+02	-2.127089e+00	1.700156e-03	1.679689e-07
7.420000e+02	3.742000e+03	1.110742e+02	-2.127089e+00	1.698992e-03	1.677387e-07
7.430000e+02	3.743000e+03	1.110743e+02	-2.127089e+00	1.697829e-03	1.675088e-07
7.440000e+02	3.744000e+03	1.110744e+02	-2.127089e+00	1.696666e-03	1.672793e-07
7.450000e+02	3.745000e+03	1.110745e+02	-2.127089e+00	1.695505e-03	1.670502e-07
7.460000e+02	3.746000e+03	1.110746e+02	-2.127089e+00	1.694345e-03	1.668214e-07
7.470000e+02	3.747000e+03	1.110747e+02	-2.127089e+00	1.693185e-03	1.665930e-07
7.480000e+02	3.748000e+03	1.110748e+02	-2.127089e+00	1.692027e-03	1.663649e-07
7.490000e+02	3.749000e+03	1.110749e+02	-2.127089e+00	1.690869e-03	1.661371e-07
7.500000e+02	3.750000e+03	1.110750e+02	-2.127089e+00	1.689713e-03	1.659097e-07
7.510000e+02	3.751000e+03	1.110751e+02	-2.127089e+00	1.688557e-03	1.656826e-07
7.520000e+02	3.752000e+03	1.110752e+02	-2.127089e+00	1.687402e-03	1.654559e-07
7.530000e+02	3.753000e+03	1.110753e+02	-2.127089e+00	1.686249e-03	1.652295e-07
7.540000e+02	3.754000e+03	1.110754e+02	-2.127089e+00	1.685096e-03	1.650035e-07
7.550000e+02	3.755000e+03	1.110755e+02	-2.127089e+00	1.683944e-03	1.647778e-07
7.560000e+02	3.756000e+03	1.110756e+02	-2.127089e+00	1.682793e-03	1.645524e-07
7.570000e+02	3.757000e+03	1.110757e+02	-2.127089e+00	1.681643e-03	1.643274e-07
7.580000e+02	3.758000e+03	1.110758e+02	-2.127089e+00	1.680494e-03	1.641027e-07
7.590000e+02	3.759000e+03	1.110759e+02	-2.127089e+00	1.679346e-03	1.638784e-07
7.600000e+02	3.760000e+03	1.110760e+02	-2.127089e+00	1.678199e-03	1.636544e-07
7.610000e+02	3.761000e+03	1.110761e+02	-2.127089e+00	1.677053e-03	1.634307e-07
7.620000e+02	3.762000e+03	1.110762e+02	-2.127089e+00	1.675908e-03	1.632074e-07
7.630000e+02	3.763000e+03	1.110763e+02	-2.127089e+00	1.674764e-03	1.629844e-07
7.640000e+02	3.764000e+03	1.110764e+02	-2.127089e+00	1.673621e-03	1.627618e-07
7.650000e+02	3.765000e+03	1.110765e+02	-2.127089e+00	1.672478e-03	1.625394e-07
7.660000e+02	3.766000e+03	1.110766e+02	-2.127089e+00	1.671337e-03	1.623175e-07
7.670000e+02	3.767000e+03	1.110767e+02	-2.127089e+00	1.670197e-03	1.620958e-07
7.680000e+02	3.768000e+03	1.110768e+02	-2.127089e+00	1.669057e-03	1.618745e-07
7.690000e+02	3.769000e+03	1.110769e+02	-2.127089e+00	1.667919e-03	1.616535e-07
7.700000e+02	3.770000e+03	1.110770e+02	-2.127089e+00	1.666781e-03	1.614329e-07
7.710000e+02	3.771000e+03	1.110771e+02	-2.127089e+00	1.665644e-03	1.612126e-07
7.720000e+02	3.772000e+03	1.110772e+02	-2.127089e+00	1.664509e-03	1.609926e-07
7.730000e+02	3.773000e+03	1.110773e+02	-2.127089e+00	1.663374e-03	1.607730e-07
7.740000e+02	3.774000e+03	1.110774e+02	-2.127089e+00	1.662240e-03	1.605536e-07
7.750000e+02	3.775000e+03	1.110775e+02	-2.127089e+00	1.661107e-03	1.603347e-07
7.760000e+02	3.776000e+03	1.110776e+02	-2.127089e+00	1.659975e-03	1.601160e-07
7.770000e+02	3.777000e+03	1.110777e+02	-2.127089e+00	1.658844e-03	1.598977e-07
7.780000e+02	3.778000e+03	1.110778e+02	-2.127089e+00	1.657714e-03	1.596797e-07
7.790000e+02	3.779000e+03	1.110779e+02	-2.127089e+00	1.656585e-03	1.594620e-07
7.800000e+02	3.780000e+03	1.110780e+02	-2.127089e+00	1.655456e-03	1.592447e-07
7.810000e+02	3.781000e+03	1.110781e+02	-2.127089e+00	1.654329e-03	1.590277e-07
7.820000e+02	3.782000e+03	1.110782e+02	-2.127089e+00	1.653203e-03	1.588110e-07
7.830000e+02	3.783000e+03	1.110783e+02	-2.127089e+00	1.652077e-03	1.585946e-07
7.840000e+02	3.784000e+03	1.110784e+02	-2.127089e+00	1.650953e-03	1.583786e-07
7.850000e+02	3.785000e+03	1.110785e+02	-2.127089e+00	1.649829e-03	1.581629e-07
7.860000e+02	3.786000e+03	1.110786e+02	-2.127089e+00	1.648707e-03	1.579475e-07
7.870000e+02	3.787000e+03	1.110787e+02	-2.127089e+00	1.647585e-03	1.577325e-07
7.880000e+02	3.788000e+03	1.110788e+02	-2.127089e+00	1.646464e-03	1.575177e-07
7.890000e+02	3.789000e+03	1.110789e+02	-2.127089e+00	1.645344e-03	1.573033e-07
7.900000e+02	3.790000e+03	1.110790e+02	-2.127089e+00	1.644225e-03	1.570892e-07
7.910000e+02	3.791000e+03	1.110791e+02	-2.127089e+00	1.643107e-03	1.568755e-07
7.920000e+02	3.792000e+03	1.110792e+02	-2.127089e+00	1.641990e-03	1.566620e-07
7.930000e+02	3.793000e+03	1.110793e+02	-2.127089e+00	1.640874e-03	1.564489e-07
7.940000e+02	3.794000e+03	1.110794e+02	-2.127089e+00	1.639759e-03	1.562361e-07
7.950000e+02	3.795000e+03	1.110795e+02	-2.127089e+00	1.638644e-03	1.560237e-07
7.960000e+02	3.796000e+03	1.110796e+02	-2.127089e+00	1.637531e-03	1.558115e-07
7.970000e+02	3.797000e+03	1.110797e+02	-2.127089e+00	1.636419e-03	1.555997e-07
7.980000e+02	3.798000e+03	1.110798e+02	-2.127089e+00	1.635307e-03	1.553881e-07
7.990000e+02	3.799000e+03	1.110799e+02	-2.127089e+00	1.634196e-03	1.551769e-07
8.000000e+02	3.800000e+03	1.110800e+02	-2.127089e+00	1.633087e-03	1.549661e-07
8.010000e+02	3.801000e+03	1.110801e+02	-2.127089e+00	1.631978e-03	1.547555e-07
8.020000e+02	3.802000e+03	1.110802e+02	-2.127089e+00	1.630870e-03	1.545453e-07
8.030000e+02	3.803000e+03	1.110803e+02	-2.127089e+00	1.629763e-03	1.543353e-07
8.040000e+02	3.804000e+03	1.110804e+02	-2.127089e+00	1.628657e-03	1.541257e-07
8.050000e+02	3.805000e+03	1.110805e+02	-2.127089e+00	1.627552e-03	1.539164e-07
8.060000e+02	3.806000e+03	1.110806e+02	-2.127089e+00	1.626447e-03	1.537074e-07
8.070000e+02	3.807000e+03	1.110807e+02	-2.127089e+00	1.625344e-03	1.534988e-07
8.080000e+02	3.808000e+03	1.110808e+02	-2.127089e+00	1.624242e-03	1.532904e-07
8.090000e+02	3.809000e+03	1.110809e+02	-2.127089e+00	1.623140e-03	1.530824e-07
8.100000e+02	3.810000e+03	1.110810e+02	-2.127089e+00	1.622040e-03	1.528746e-07
8.110000e+02	3.811000e+03	1.110811e+02	-2.127089e+00	1.620940e-03	1.526672e-07
8.120000e+02	3.812000e+03	1.110812e+02	-2.127089e+00	1.619841e-03	1.524601e-07
8.130000e+02	3.813000e+03	1.110813e+02	-2.127089e+00	1.618743e-03	1.522533e-07
8.140000e+02	3.814000e+03	1.110814e+02	-2.127089e+00	1.617646e-03	1.520468e-07
8.150000e+02	3.815000e+03	1.110815e+02	-2.127089e+00	1.616550e-03	1.518407e-07
8.160000e+02	3.816000e+03	1.110816e+02	-2.127089e+00	1.615455e-03	1.516348e-07
8.170000e+02	3.817000e+03	1.110817e+02	-2.127089e+00	1.614361e-03	1.514293e-07
8.180000e+02	3.818000e+03	1.110818e+02	-2.127089e+00	1.613268e-03	1.512240e-07
8.190000e+02	3.819000e+03	1.110819e+02	-2.127089e+00	1.612175e-03	1.510191e-07
8.200000e+02	3.820000e+03	1.110820e+02	-2.127089e+00	1.611084e-03	1.508145e-07
8.210000e+02	3.821000e+03	1.110821e+02	-2.127089e+00	1.609993e-03	1.506102e-07
8.220000e+02	3.822000e+03	1.110822e+02	-2.127089e+00	1.608903e-03	1.504061e-07
8.230000e+02	3.823000e+03	1.110823e+02	-2.127089e+00	1.607815e-03	1.502024e-07
8.240000e+02	3.824000e+03	1.110824e+02	-2.127089e+00	1.606727e-03	1.499991e-07
8.250000e+02	3.825000e+03	1.110825e+02	-2.127089e+00	1.605640e-03	1.497960e-07
8.260000e+02	3.826000e+03	1.110826e+02	-2.127089e+00	1.604553e-03	1.495932e-07
8.270000e+02	3.827000e+03	1.110827e+02	-2.127089e+00	1.603468e-03	1.493907e-07
8.280000e+02	3.828000e+03	1.110828e+02	-2.127089e+00	1.602384e-03	1.491885e-07
8.290000e+02	3.829000e+03	1.110829e+02	-2.127089e+00	1.601301e-03	1.489866e-07
8.300000e+02	3.830000e+03	1.110830e+02	-2.127089e+00	1.600218e-03	1.487851e-07
8.310000e+02	3.831000e+03	1.110831e+02	-2.127089e+00	1.599136e-03	1.485838e-07
8.320000e+02	3.832000e+03	1.110832e+02	-2.127089e+00	1.598056e-03	1.483828e-07
8.330000e+02	3.833000e+03	1.110833e+02	-2.127089e+00	1.596976e-03	1.481822e-07
8.340000e+02	3.834000e+03	1.110834e+02	-2.127089e+00	1.595897e-03	1.479818e-07
8.350000e+02	3.835000e+03	1.110835e+02	-2.127089e+00	1.594819e-03	1.477818e-07
8.360000e+02	3.836000e+03	1.110836e+02	-2.127089e+00	1.593742e-03	1.475820e-07
8.370000e+02	3.837000e+03	1.110837e+02	-2.127089e+00	1.592665e-03	1.473826e-07
8.380000e+02	3.838000e+03	1.110838e+02	-2.127089e+00	1.591590e-03	1.471834e-07
8.390000e+02	3.839000e+03	1.110839e+02	-2.127089e+00	1.590516e-03	1.469845e-07
8.400000e+02	3.840000e+03	1.110840e+02	-2.127089e+00	1.589442e-03	1.467860e-07
8.410000e+02	3.841000e+03	1.110841e+02	-2.127089e+00	1.588369e-03	1.465877e-07
8.420000e+02	3.842000e+03	1.110842e+02	-2.127089e+00	1.587297e-03	1.463898e-07
8.430000e+02	3.843000e+03	1.110843e+02	-2.127089e+00	1.586226e-03	1.461921e-07
8.440000e+02	3.844000e+03	1.110844e+02	-2.127089e+00	1.585156e-03	1.459947e-07
8.450000e+02	3.845000e+03	1.110845e+02	-2.127089e+00	1.584087e-03	1.457976e-07
8.460000e+02	3.846000e+03	1.110846e+02	-2.127089e+00	1.583019e-03	1.456009e-07
8.470000e+02	3.847000e+03	1.110847e+02	-2.127089e+00	1.581952e-03	1.454044e-07
8.480000e+02	3.848000e+03	1.110848e+02	-2.127089e+00	1.580885e-03	1.452082e-07
8.490000e+02	3.849000e+03	1.110849e+02	-2.127089e+00	1.579819e-03	1.450123e-07
8.500000e+02	3.850000e+03	1.110850e+02	-2.127089e+00	1.578755e-03	1.448167e-07
8.510000e+02	3.851000e+03	1.110851e+02	-2.127089e+00	1.577691e-03	1.446214e-07
8.520000e+02	3.852000e+03	1.110852e+02	-2.127089e+00	1.576628e-03	1.444264e-07
8.530000e+02	3.853000e+03	1.110853e+02	-2.127089e+00	1.575566e-03	1.442317e-07
8.540000e+02	3.854000e+03	1.110854e+02	-2.127089e+00	1.574504e-03	1.440372e-07
8.550000e+02	3.855000e+03	1.110855e+02	-2.127089e+00	1.573444e-03	1.438431e-07
8.560000e+02	3.856000e+03	1.110856e+02	-2.127089e+00	1.572385e-03	1.436492e-07
8.570000e+02	3.857000e+03	1.110857e+02	-2.127089e+00	1.571326e-03	1.434557e-07
8.580000e+02	3.858000e+03	1.110858e+02	-2.127089e+00	1.570268e-03	1.432624e-07
8.590000e+02	3.859000e+03	1.110859e+02	-2.127089e+00	1.569212e-03	1.430694e-07
8.600000e+02	3.860000e+03	1.110860e+02	-2.127089e+00	1.568156e-03	1.428768e-07
8.610000e+02	3.861000e+03	1.110861e+02	-2.127089e+00	1.567100e-03	1.426844e-07
8.620000e+02	3.862000e+03	1.110862e+02	-2.127089e+00	1.566046e-03	1.424922e-07
8.630000e+02	3.863000e+03	1.110863e+02	-2.127089e+00	1.564993e-03	1.423004e-07
8.640000e+02	3.864000e+03	1.110864e+02	-2.127089e+00	1.563940e-03	1.421089e-07
8.650000e+02	3.865000e+03	1.110865e+02	-2.127089e+00	1.562889e-03	1.419176e-07
8.660000e+02	3.866000e+03	1.110866e+02	-2.127089e+00	1.561838e-03	1.417267e-07
8.670000e+02	3.867000e+03	1.110867e+02	-2.127089e+00	1.560788e-03	1.415360e-07
8.680000e+02	3.868000e+03	1.110868e+02	-2.127089e+00	1.559739e-03	1.413456e-07
8.690000e+02	3.869000e+03	1.110869e+02	-2.127089e+00	1.558691e-03	1.411555e-07
8.700000e+02	3.870000e+03	1.110870e+02	-2.127089e+00	1.557644e-03	1.409657e-07
8.710000e+02	3.871000e+03	1.110871e+02	-2.127089e+00	1.556597e-03	1.407762e-07
8.720000e+02	3.872000e+03	1.110872e+02	-2.127089e+00	1.555552e-03	1.405869e-07
8.730000e+02	3.873000e+03	1.110873e+02	-2.127089e+00	1.554507e-03	1.403980e-07
8.740000e+02	3.874000e+03	1.110874e+02	-2.127089e+00	1.553464e-03	1.402093e-07
8.750000e+02	3.875000e+03	1.110875e+02	-2.127089e+00	1.552421e-03	1.400209e-07
8.760000e+02	3.876000e+03	1.110876e+02	-2.127089e+00	1.551379e-03	1.398328e-07
8.770000e+02	3.877000e+03	1.110877e+02	-2.127089e+00	1.550337e-03	1.396449e-07
8.780000e+02	3.878000e+03	1.110878e+02	-2.127089e+00	1.549297e-03	1.394574e-07
8.790000e+02	3.879000e+03	1.110879e+02	-2.127089e+00	1.548258e-03	1.392701e-07
8.800000e+02	3.880000e+03	1.110880e+02	-2.127089e+00	1.547219e-03	1.390831e-07
8.810000e+02	3.881000e+03	1.110881e+02	-2.127089e+00	1.546181e-03	1.388964e-07
8.820000e+02	3.882000e+03	1.110882e+02	-2.127089e+00	1.545144e-03	1.387100e-07
8.830000e+02	3.883000e+03	1.110883e+02	-2.127089e+00	1.544108e-03	1.385238e-07
8.840000e+02	3.884000e+03	1.110884e+02	-2.127089e+00	1.543073e-03	1.383379e-07
8.850000e+02	3.885000e+03	1.110885e+02	-2.127089e+00	1.542039e-03	1.381523e-07
8.860000e+02	3.886000e+03	1.110886e+02	-2.127089e+00	1.541005e-03	1.379670e-07
8.870000e+02	3.887000e+03	1.110887e+02	-2.127089e+00	1.539973e-03	1.377820e-07
8.880000e+02	3.888000e+03	1.110888e+02	-2.127089e+00	1.538941e-03	1.375972e-07
8.890000e+02	3.889000e+03	1.110889e+02	-2.127089e+00	1.537910e-03	1.374127e-07
8.900000e+02	3.890000e+03	1.110890e+02	-2.127089e+00	1.536880e-03	1.372285e-07
8.910000e+02	3.891000e+03	1.110891e+02	-2.127089e+00	1.535851e-03	1.370446e-07
8.920000e+02	3.892000e+03	1.110892e+02	-2.127089e+00	1.534822e-03	1.368609e-07
8.930000e+02	3.893000e+03	1.110893e+02	-2.127089e+00	1.533795e-03	1.366775e-07
8.940000e+02	3.894000e+03	1.110894e+02	-2.127089e+00	1.532768e-03	1.364944e-07
8.950000e+02	3.895000e+03	1.110895e+02	-2.127089e+00	1.531743e-03	1.363116e-07
8.960000e+02	3.896000e+03	1.110896e+02	-2.127089e+00	1.530718e-03	1.361290e-07
8.970000e+02	3.897000e+03	1.110897e+02	-2.127089e+00	1.529694e-03	1.359467e-07
8.980000e+02	3.898000e+03	1.110898e+02	-2.127089e+00	1.528670e-03	1.357647e-07
8.990000e+02	3.899000e+03	1.110899e+02	-2.127089e+00	1.527648e-03	1.355830e-07
9.000000e+02	3.900000e+03	1.110900e+02	-2.127089e+00	1.526626e-03	1.354015e-07
9.010000e+02	3.901000e+03	1.110901e+02	-2.127089e+00	1.525606e-03	1.352203e-07
9.020000e+02	3.902000e+03	1.110902e+02	-2.127089e+00	1.524586e-03	1.350394e-07
9.030000e+02	3.903000e+03	1.110903e+02	-2.127089e+00	1.523567e-03	1.348587e-07
9.040000e+02	3.904000e+03	1.110904e+02	-2.127089e+00	1.522549e-03	1.346783e-07
9.050000e+02	3.905000e+03	1.110905e+02	-2.127089e+00	1.521532e-03	1.344982e-07
9.060000e+02	3.906000e+03	1.110906e+02	-2.127089e+00	1.520515e-03	1.343183e-07
9.070000e+02	3.907000e+03	1.110907e+02	-2.127089e+00	1.519499e-03	1.341387e-07
9.080000e+02	3.908000e+03	1.110908e+02	-2.127089e+00	1.518485e-03	1.339594e-07
9.090000e+02	3.909000e+03	1.110909e+02	-2.127089e+00	1.517471e-03	1.337804e-07
9.100000e+02	3.910000e+03	1.110910e+02	-2.127089e+00	1.516458e-03	1.336016e-07
9.110000e+02	3.911000e+03	1.110911e+02	-2.127089e+00	1.515445e-03	1.334231e-07
9.120000e+02	3.912000e+03	1.110912e+02	-2.127089e+00	1.514434e-03	1.332448e-07
9.130000e+02	3.913000e+03	1.110913e+02	-2.127089e+00	1.513423e-03	1.330669e-07
9.140000e+02	3.914000e+03	1.110914e+02	-2.127089e+00	1.512414e-03	1.328892e-07
9.150000e+02	3.915000e+03	1.110915e+02	-2.127089e+00	1.511405e-03	1.327117e-07
9.160000e+02	3.916000e+03	1.110916e+02	-2.127089e+00	1.510397e-03	1.325345e-07
9.170000e+02	3.917000e+03	1.110917e+02	-2.127089e+00	1.509390e-03	1.323576e-07
9.180000e+02	3.918000e+03	1.110918e+02	-2.127089e+00	1.508383e-03	1.321809e-07
9.190000e+02	3.919000e+03	1.110919e+02	-2.127089e+00	1.507378e-03	1.320046e-07
9.200000e+02	3.920000e+03	1.110920e+02	-2.127089e+00	1.506373e-03	1.318284e-07
9.210000e+02	3.921000e+03	1.110921e+02	-2.127089e+00	1.505369e-03	1.316526e-07
9.220000e+02	3.922000e+03	1.110922e+02	-2.127089e+00	1.504366e-03	1.314770e-07
9.230000e+02	3.923000e+03	1.110923e+02	-2.127089e+00	1.503364e-03	1.313016e-07
9.240000e+02	3.924000e+03	1.110924e+02	-2.127089e+00	1.502362e-03	1.311266e-07
9.250000e+02	3.925000e+03	1.110925e+02	-2.127089e+00	1.501362e-03	1.309517e-07
9.260000e+02	3.926000e+03	1.110926e+02	-2.127089e+00	1.500362e-03	1.307772e-07
9.270000e+02	3.927000e+03	1.110927e+02	-2.127089e+00	1.499363e-03	1.306029e-07
9.280000e+02	3.928000e+03	1.110928e+02	-2.127089e+00	1.498365e-03	1.304289e-07
9.290000e+02	3.929000e+03	1.110929e+02	-2.127089e+00	1.497368e-03	1.302551e-07
9.300000e+02	3.930000e+03	1.110930e+02	-2.127089e+00	1.496372e-03	1.300816e-07
9.310000e+02	3.931000e+03	1.110931e+02	-2.127089e+00	1.495376e-03	1.299083e-07
9.320000e+02	3.932000e+03	1.110932e+02	-2.127089e+00	1.494381e-03	1.297353e-07
9.330000e+02	3.933000e+03	1.110933e+02	-2.127089e+00	1.493387e-03	1.295626e-07
9.340000e+02	3.934000e+03	1.110934e+02	-2.127089e+00	1.492394e-03	1.293901e-07
9.350000e+02	3.935000e+03	1.110935e+02	-2.127089e+00	1.491402e-03	1.292179e-07
9.360000e+02	3.936000e+03	1.110936e+02	-2.127089e+00	1.490410e-03	1.290459e-07
9.370000e+02	3.937000e+03	1.110937e+02	-2.127089e+00	1.489420e-03	1.288742e-07
9.380000e+02	3.938000e+03	1.110938e+02	-2.127089e+00	1.488430e-03	1.287027e-07
9.390000e+02	3.939000e+03	1.110939e+02	-2.127089e+00	1.487441e-03	1.285315e-07
9.400000e+02	3.940000e+03	1.110940e+02	-2.127089e+00	1.486453e-03	1.283606e-07
9.410000e+02	3.941000e+03	1.110941e+02	-2.127089e+00	1.485466e-03	1.281899e-07
9.420000e+02	3.942000e+03	1.110942e+02	-2.127089e+00	1.484479e-03	1.280195e-07
9.430000e+02	3.943000e+03	1.110943e+02	-2.127089e+00	1.483493e-03	1.278493e-07
9.440000e+02	3.944000e+03	1.110944e+02	-2.127089e+00	1.482509e-03	1.276793e-07
9.450000e+02	3.945000e+03	1.110945e+02	-2.127089e+00	1.481524e-03	1.275097e-07
9.460000e+02	3.946000e+03	1.110946e+02	-2.127089e+00	1.480541e-03	1.273402e-07
9.470000e+02	3.947000e+03	1.110947e+02	-2.127089e+00	1.479559e-03	1.271711e-07
9.480000e+02	3.948000e+03	1.110948e+02	-2.127089e+00	1.478577e-03	1.270022e-07
9.490000e+02	3.949000e+03	1.110949e+02	-2.127089e+00	1.477596e-03	1.268335e-07
9.500000e+02	3.950000e+03	1.110950e+02	-2.127089e+00	1.476616e-03	1.266651e-07
9.510000e+02	3.951000e+03	1.110951e+02	-2.127089e+00	1.475637e-03	1.264969e-07
9.520000e+02	3.952000e+03	1.110952e+02	-2.127089e+00	1.474659e-03	1.263290e-07
9.530000e+02	3.953000e+03	1.110953e+02	-2.127089e+00	1.473681e-03	1.261613e-07
9.540000e+02	3.954000e+03	1.110954e+02	-2.127089e+00	1.472705e-03	1.259939e-07
9.550000e+02	3.955000e+03	1.110955e+02	-2.127089e+00	1.471729e-03	1.258268e-07
9.560000e+02	3.956000e+03	1.110956e+02	-2.127089e+00	1.470754e-03	1.256599e-07
9.570000e+02	3.957000e+03	1.110957e+02	-2.127089e+00	1.469779e-03	1.254932e-07
9.580000e+02	3.958000e+03	1.110958e+02	-2.127089e+00	1.468806e-03	1.253268e-07
9.590000e+02	3.959000e+03	1.110959e+02	-2.127089e+00	1.467833e-03	1.251606e-07
9.600000e+02	3.960000e+03	1.110960e+02	-2.127089e+00	1.466861e-03	1.249947e-07
9.610000e+02	3.961000e+03	1.110961e+02	-2.127089e+00	1.465890e-03	1.248290e-07
9.620000e+02	3.962000e+03	1.110962e+02	-2.127089e+00	1.464920e-03	1.246636e-07
9.630000e+02	3.963000e+03	1.110963e+02	-2.127089e+00	1.463951e-03	1.244984e-07
9.640000e+02	3.964000e+03	1.110964e+02	-2.127089e+00	1.462982e-03	1.243335e-07
9.650000e+02	3.965000e+03	1.110965e+02	-2.127089e+00	1.462014e-03	1.241688e-07
9.660000e+02	3.966000e+03	1.110966e+02	-2.127089e+00	1.461047e-03	1.240043e-07
9.670000e+02	3.967000e+03	1.110967e+02	-2.127089e+00	1.460081e-03	1.238401e-07
9.680000e+02	3.968000e+03	1.110968e+02	-2.127089e+00	1.459116e-03	1.236762e-07
9.690000e+02	3.969000e+03	1.110969e+02	-2.127089e+00	1.458151e-03	1.235125e-07
9.700000e+02	3.970000e+03	1.110970e+02	-2.127089e+00	1.457187e-03	1.233490e-07
9.710000e+02	3.971000e+03	1.110971e+02	-2.127089e+00	1.456224e-03	1.231858e-07
9.720000e+02	3.972000e+03	1.110972e+02	-2.127089e+00	1.455262e-03	1.230228e-07
9.730000e+02	3.973000e+03	1.110973e+02	-2.127089e+00	1.454301e-03	1.228600e-07
9.740000e+02	3.974000e+03	1.110974e+02	-2.127089e+00	1.453340e-03	1.226976e-07
9.750000e+02	3.975000e+03	1.110975e+02	-2.127089e+00	1.452380e-03	1.225353e-07
9.760000e+02	3.976000e+03	1.110976e+02	-2.127089e+00	1.451421e-03	1.223733e-07
9.770000e+02	3.977000e+03	1.110977e+02	-2.127089e+00	1.450463e-03	1.222115e-07
9.780000e+02	3.978000e+03	1.110978e+02	-2.127089e+00	1.449506e-03	1.220500e-07
9.790000e+02	3.979000e+03	1.110979e+02	-2.127089e+00	1.448549e-03	1.218887e-07
9.800000e+02	3.980000e+03	1.110980e+02	-2.127089e+00	1.447593e-03	1.217276e-07
9.810000e+02	3.981000e+03	1.110981e+02	-2.127089e+00	1.446638e-03	1.215668e-07
9.820000e+02	3.982000e+03	1.110982e+02	-2.127089e+00	1.445684e-03	1.214062e-07
9.830000e+02	3.983000e+03	1.110983e+02	-2.127089e+00	1.444731e-03	1.212459e-07
9.840000e+02	3.984000e+03	1.110984e+02	-2.127089e+00	1.443778e-03	1.210858e-07
9.850000e+02	3.985000e+03	1.110985e+02	-2.127089e+00	1.442826e-03	1.209259e-07
9.860000e+02	3.986000e+03	1.110986e+02	-2.127089e+00	1.441875e-03	1.207663e-07
9.870000e+02	3.987000e+03	1.110987e+02	-2.127089e+00	1.440925e-03	1.206069e-07
9.880000e+02	3.988000e+03	1.110988e+02	-2.127089e+00	1.439976e-03	1.204478e-07
9.890000e+02	3.989000e+03	1.110989e+02	-2.127089e+00	1.439027e-03	1.202889e-07
9.900000e+02	3.990000e+03	1.110990e+02	-2.127089e+00	1.438079e-03	1.201302e-07
9.910000e+02	3.991000e+03	1.110991e+02	-2.127089e+00	1.437132e-03	1.199718e-07
9.920000e+02	3.992000e+03	1.110992e+02	-2.127089e+00	1.436186e-03	1.198135e-07
9.930000e+02	3.993000e+03	1.110993e+02	-2.127089e+00	1.435240e-03	1.196556e-07
9.940000e+02	3.994000e+03	1.110994e+02	-2.127089e+00	1.434296e-03	1.194978e-07
9.950000e+02	3.995000e+03	1.110995e+02	-2.127089e+00	1.433352e-03	1.193403e-07
9.960000e+02	3.996000e+03	1.110996e+02	-2.127089e+00	1.432409e-03	1.191831e-07
9.970000e+02	3.997000e+03	1.110997e+02	-2.127089e+00	1.431466e-03	1.190260e-07
9.980000e+02	3.998000e+03	1.110998e+02	-2.127089e+00	1.430525e-03	1.188693e-07
9.990000e+02	3.999000e+03	1.110999e+02	-2.127089e+00	1.429584e-03	1.187127e-07
1.000000e+03	4.000000e+03	1.111000e+02	-2.127089e+00	1.428644e-03	1.185563e-07


==> dat/ex-ising2-fixed1e3-r10-tau=1e-05.dat <==
1.000000e+00	4.001000e+03	1.111000e+02	-2.127089e+00	1.428529e-03	1.185372e-07
2.000000e+00	4.002000e+03	1.111000e+02	-2.127089e+00	1.428413e-03	1.185180e-07
3.000000e+00	4.003000e+03	1.111000e+02	-2.127089e+00	1.428298e-03	1.184988e-07
4.000000e+00	4.004000e+03	1.111000e+02	-2.127089e+00	1.428183e-03	1.184796e-07
5.000000e+00	4.005000e+03	1.111000e+02	-2.127089e+00	1.428067e-03	1.184605e-07
6.000000e+00	4.006000e+03	1.111001e+02	-2.127089e+00	1.427952e-03	1.184413e-07
7.000000e+00	4.007000e+03	1.111001e+02	-2.127089e+00	1.427837e-03	1.184221e-07
8.000000e+00	4.008000e+03	1.111001e+02	-2.127089e+00	1.427721e-03	1.184030e-07
9.000000e+00	4.009000e+03	1.111001e+02	-2.127089e+00	1.427606e-03	1.183838e-07
1.000000e+01	4.010000e+03	1.111001e+02	-2.127089e+00	1.427491e-03	1.183647e-07
1.100000e+01	4.011000e+03	1.111001e+02	-2.127089e+00	1.427375e-03	1.183455e-07
1.200000e+01	4.012000e+03	1.111001e+02	-2.127089e+00	1.427260e-03	1.183264e-07
1.300000e+01	4.013000e+03	1.111001e+02	-2.127089e+00	1.427145e-03	1.183072e-07
1.400000e+01	4.014000e+03	1.111001e+02	-2.127089e+00	1.427029e-03	1.182881e-07
1.500000e+01	4.015000e+03	1.111001e+02	-2.127089e+00	1.426914e-03	1.182689e-07
1.600000e+01	4.016000e+03	1.111002e+02	-2.127089e+00	1.426799e-03	1.182498e-07
1.700000e+01	4.017000e+03	1.111002e+02	-2.127089e+00	1.426684e-03	1.182307e-07
1.800000e+01	4.018000e+03	1.111002e+02	-2.127089e+00	1.426568e-03	1.182116e-07
1.900000e+01	4.019000e+03	1.111002e+02	-2.127089e+00	1.426453e-03	1.181924e-07
2.000000e+01	4.020000e+03	1.111002e+02	-2.127089e+00	1.426338e-03	1.181733e-07
2.100000e+01	4.021000e+03	1.111002e+02	-2.127089e+00	1.426223e-03	1.181542e-07
2.200000e+01	4.022000e+03	1.111002e+02	-2.127089e+00	1.426107e-03	1.181351e-07
2.300000e+01	4.023000e+03	1.111002e+02	-2.127089e+00	1.425992e-03	1.181160e-07
2.400000e+01	4.024000e+03	1.111002e+02	-2.127089e+00	1.425877e-03	1.180968e-07
2.500000e+01	4.025000e+03	1.111002e+02	-2.127089e+00	1.425762e-03	1.180777e-07
2.600000e+01	4.026000e+03	1.111003e+02	-2.127089e+00	1.425647e-03	1.180586e-07
2.700000e+01	4.027000e+03	1.111003e+02	-2.127089e+00	1.425532e-03	1.180395e-07
2.800000e+01	4.028000e+03	1.111003e+02	-2.127089e+00	1.425416e-03	1.180204e-07
2.900000e+01	4.029000e+03	1.111003e+02	-2.127089e+00	1.425301e-03	1.180013e-07
3.000000e+01	4.030000e+03	1.111003e+02	-2.127089e+00	1.425186e-03	1.179823e-07
3.100000e+01	4.031000e+03	1.111003e+02	-2.127089e+00	1.425071e-03	1.179632e-07
3.200000e+01	4.032000e+03	1.111003e+02	-2.127089e+00	1.424956e-03	1.179441e-07
3.300000e+01	4.033000e+03	1.111003e+02	-2.127089e+00	1.424841e-03	1.179250e-07
3.400000e+01	4.034000e+03	1.111003e+02	-2.127089e+00	1.424726e-03	1.179059e-07
3.500000e+01	4.035000e+03	1.111003e+02	-2.127089e+00	1.424611e-03	1.178868e-07
3.600000e+01	4.036000e+03	1.111004e+02	-2.127089e+00	1.424496e-03	1.178678e-07
3.700000e+01	4.037000e+03	1.111004e+02	-2.127089e+00	1.424381e-03	1.178487e-07
3.800000e+01	4.038000e+03	1.111004e+02	-2.127089e+00	1.424266e-03	1.178296e-07
3.900000e+01	4.039000e+03	1.111004e+02	-2.127089e+00	1.424150e-03	1.178106e-07
4.000000e+01	4.040000e+03	1.111004e+02	-2.127089e+00	1.424035e-03	1.177915e-07
4.100000e+01	4.041000e+03	1.111004e+02	-2.127089e+00	1.423920e-03	1.177725e-07
4.200000e+01	4.042000e+03	1.111004e+02	-2.127089e+00	1.423805e-03	1.177534e-07
4.300000e+01	4.043000e+03	1.111004e+02	-2.127089e+00	1.423690e-03	1.177344e-07
4.400000e+01	4.044000e+03	1.111004e+02	-2.127089e+00	1.423575e-03	1.177153e-07
4.500000e+01	4.045000e+03	1.111004e+02	-2.127089e+00	1.423460e-03	1.176963e-07
4.600000e+01	4.046000e+03	1.111005e+02	-2.127089e+00	1.423345e-03	1.176772e-07
4.700000e+01	4.047000e+03	1.111005e+02	-2.127089e+00	1.423231e-03	1.176582e-07
4.800000e+01	4.048000e+03	1.111005e+02	-2.127089e+00	1.423116e-03	1.176391e-07
4.900000e+01	4.049000e+03	1.111005e+02	-2.127089e+00	1.423001e-03	1.176201e-07
5.000000e+01	4.050000e+03	1.111005e+02	-2.127089e+00	1.422886e-03	1.176011e-07
5.100000e+01	4.051000e+03	1.111005e+02	-2.127089e+00	1.422771e-03	1.175821e-07
5.200000e+01	4.052000e+03	1.111005e+02	-2.127089e+00	1.422656e-03	1.175630e-07
5.300000e+01	4.053000e+03	1.111005e+02	-2.127089e+00	1.422541e-03	1.175440e-07
5.400000e+01	4.054000e+03	1.111005e+02	-2.127089e+00	1.422426e-03	1.175250e-07
5.500000e+01	4.055000e+03	1.111005e+02	-2.127089e+00	1.422311e-03	1.175060e-07
5.600000e+01	4.056000e+03	1.111006e+02	-2.127089e+00	1.422196e-03	1.174870e-07
5.700000e+01	4.057000e+03	1.111006e+02	-2.127089e+00	1.422081e-03	1.174680e-07
5.800000e+01	4.058000e+03	1.111006e+02	-2.127089e+00	1.421967e-03	1.174490e-07
5.900000e+01	4.059000e+03	1.111006e+02	-2.127089e+00	1.421852e-03	1.174300e-07
6.000000e+01	4.060000e+03	1.111006e+02	-2.127089e+00	1.421737e-03	1.174110e-07
6.100000e+01	4.061000e+03	1.111006e+02	-2.127089e+00	1.421622e-03	1.173920e-07
6.200000e+01	4.062000e+03	1.111006e+02	-2.127089e+00	1.421507e-03	1.173730e-07
6.300000e+01	4.063000e+03	1.111006e+02	-2.127089e+00	1.421392e-03	1.173540e-07
6.400000e+01	4.064000e+03	1.111006e+02	-2.127089e+00	1.421278e-03	1.173350e-07
6.500000e+01	4.065000e+03	1.111006e+02	-2.127089e+00	1.421163e-03	1.173160e-07
6.600000e+01	4.066000e+03	1.111007e+02	-2.127089e+00	1.421048e-03	1.172971e-07
6.700000e+01	4.067000e+03	1.111007e+02	-2.127089e+00	1.420933e-03	1.172781e-07
6.800000e+01	4.068000e+03	1.111007e+02	-2.127089e+00	1.420819e-03	1.172591e-07
6.900000e+01	4.069000e+03	1.111007e+02	-2.127089e+00	1.420704e-03	1.172401e-07
7.000000e+01	4.070000e+03	1.111007e+02	-2.127089e+00	1.420589e-03	1.172212e-07
7.100000e+01	4.071000e+03	1.111007e+02	-2.127089e+00	1.420474e-03	1.172022e-07
7.200000e+01	4.072000e+03	1.111007e+02	-2.127089e+00	1.420360e-03	1.171833e-07
7.300000e+01	4.073000e+03	1.111007e+02	-2.127089e+00	1.420245e-03	1.171643e-07
7.400000e+01	4.074000e+03	1.111007e+02	-2.127089e+00	1.420130e-03	1.171453e-07
7.500000e+01	4.075000e+03	1.111007e+02	-2.127089e+00	1.420015e-03	1.171264e-07
7.600000e+01	4.076000e+03	1.111008e+02	-2.127089e+00	1.419901e-03	1.171075e-07
7.700000e+01	4.077000e+03	1.111008e+02	-2.127089e+00	1.419786e-03	1.170885e-07
7.800000e+01	4.078000e+03	1.111008e+02	-2.127089e+00	1.419671e-03	1.170696e-07
7.900000e+01	4.079000e+03	1.111008e+02	-2.127089e+00	1.419557e-03	1.170506e-07
8.000000e+01	4.080000e+03	1.111008e+02	-2.127089e+00	1.419442e-03	1.170317e-07
8.100000e+01	4.081000e+03	1.111008e+02	-2.127089e+00	1.419327e-03	1.170128e-07
8.200000e+01	4.082000e+03	1.111008e+02	-2.127089e+00	1.419213e-03	1.169938e-07
8.300000e+01	4.083000e+03	1.111008e+02	-2.127089e+00	1.419098e-03	1.169749e-07
8.400000e+01	4.084000e+03	1.111008e+02	-2.127089e+00	1.418984e-03	1.169560e-07
8.500000e+01	4.085000e+03	1.111008e+02	-2.127089e+00	1.418869e-03	1.169371e-07
8.600000e+01	4.086000e+03	1.111009e+02	-2.127089e+00	1.418754e-03	1.169181e-07
8.700000e+01	4.087000e+03	1.111009e+02	-2.127089e+00	1.418640e-03	1.168992e-07
8.800000e+01	4.088000e+03	1.111009e+02	-2.127089e+00	1.418525e-03	1.168803e-07
8.900000e+01	4.089000e+03	1.111009e+02	-2.127089e+00	1.418411e-03	1.168614e-07
9.000000e+01	4.090000e+03	1.111009e+02	-2.127089e+00	1.418296e-03	1.168425e-07
9.100000e+01	4.091000e+03	1.111009e+02	-2.127089e+00	1.418182e-03	1.168236e-07
9.200000e+01	4.092000e+03	1.111009e+02	-2.127089e+00	1.418067e-03	1.168047e-07
9.300000e+01	4.093000e+03	1.111009e+02	-2.127089e+00	1.417953e-03	1.167858e-07
9.400000e+01	4.094000e+03	1.111009e+02	-2.127089e+00	1.417838e-03	1.167669e-07
9.500000e+01	4.095000e+03	1.111009e+02	-2.127089e+00	1.417724e-03	1.167480e-07
9.600000e+01	4.096000e+03	1.111010e+02	-2.127089e+00	1.417609e-03	1.167292e-07
9.700000e+01	4.097000e+03	1.111010e+02	-2.127089e+00	1.417495e-03	1.167103e-07
9.800000e+01	4.098000e+03	1.111010e+02	-2.127089e+00	1.417380e-03	1.166914e-07
9.900000e+01	4.099000e+03	1.111010e+02	-2.127089e+00	1.417266e-03	1.166725e-07
1.000000e+02	4.100000e+03	1.111010e+02	-2.127089e+00	1.417151e-03	1.166536e-07
1.010000e+02	4.101000e+03	1.111010e+02	-2.127089e+00	1.417037e-03	1.166348e-07
1.020000e+02	4.102000e+03	1.111010e+02	-2.127089e+00	1.416922e-03	1.166159e-07
1.030000e+02	4.103000e+03	1.111010e+02	-2.127089e+00	1.416808e-03	1.165970e-07
1.040000e+02	4.104000e+03	1.111010e+02	-2.127089e+00	1.416693e-03	1.165782e-07
1.050000e+02	4.105000e+03	1.111011e+02	-2.127089e+00	1.416579e-03	1.165593e-07
1.060000e+02	4.106000e+03	1.111011e+02	-2.127089e+00	1.416465e-03	1.165405e-07
1.070000e+02	4.107000e+03	1.111011e+02	-2.127089e+00	1.416350e-03	1.165216e-07
1.080000e+02	4.108000e+03	1.111011e+02	-2.127089e+00	1.416236e-03	1.165028e-07
1.090000e+02	4.109000e+03	1.111011e+02	-2.127089e+00	1.416122e-03	1.164839e-07
1.100000e+02	4.110000e+03	1.111011e+02	-2.127089e+00	1.416007e-03	1.164651e-07
1.110000e+02	4.111000e+03	1.111011e+02	-2.127089e+00	1.415893e-03	1.164462e-07
1.120000e+02	4.112000e+03	1.111011e+02	-2.127089e+00	1.415778e-03	1.164274e-07
1.130000e+02	4.113000e+03	1.111011e+02	-2.127089e+00	1.415664e-03	1.164086e-07
1.140000e+02	4.114000e+03	1.111011e+02	-2.127089e+00	1.415550e-03	1.163897e-07
1.150000e+02	4.115000e+03	1.111011e+02	-2.127089e+00	1.415436e-03	1.163709e-07
1.160000e+02	4.116000e+03	1.111012e+02	-2.127089e+00	1.415321e-03	1.163521e-07
1.170000e+02	4.117000e+03	1.111012e+02	-2.127089e+00	1.415207e-03	1.163333e-07
1.180000e+02	4.118000e+03	1.111012e+02	-2.127089e+00	1.415093e-03	1.163145e-07
1.190000e+02	4.119000e+03	1.111012e+02	-2.127089e+00	1.414978e-03	1.162956e-07
1.200000e+02	4.120000e+03	1.111012e+02	-2.127089e+00	1.414864e-03	1.162768e-07
1.210000e+02	4.121000e+03	1.111012e+02	-2.127089e+00	1.414750e-03	1.162580e-07
1.220000e+02	4.122000e+03	1.111012e+02	-2.127089e+00	1.414636e-03	1.162392e-07
1.230000e+02	4.123000e+03	1.111012e+02	-2.127089e+00	1.414521e-03	1.162204e-07
1.240000e+02	4.124000e+03	1.111012e+02	-2.127089e+00	1.414407e-03	1.162016e-07
1.250000e+02	4.125000e+03	1.111012e+02	-2.127089e+00	1.414293e-03	1.161828e-07
1.260000e+02	4.126000e+03	1.111013e+02	-2.127089e+00	1.414179e-03	1.161640e-07
1.270000e+02	4.127000e+03	1.111013e+02	-2.127089e+00	1.414065e-03	1.161452e-07
1.280000e+02	4.128000e+03	1.111013e+02	-2.127089e+00	1.413950e-03	1.161264e-07
1.290000e+02	4.129000e+03	1.111013e+02	-2.127089e+00	1.413836e-03	1.161077e-07
1.300000e+02	4.130000e+03	1.111013e+02	-2.127089e+00	1.413722e-03	1.160889e-07
1.310000e+02	4.131000e+03	1.111013e+02	-2.127089e+00	1.413608e-03	1.160701e-07
1.320000e+02	4.132000e+03	1.111013e+02	-2.127089e+00	1.413494e-03	1.160513e-07
1.330000e+02	4.133000e+03	1.111013e+02	-2.127089e+00	1.413380e-03	1.160325e-07
1.340000e+02	4.134000e+03	1.111013e+02	-2.127089e+00	1.413265e-03	1.160138e-07
1.350000e+02	4.135000e+03	1.111013e+02	-2.127089e+00	1.413151e-03	1.159950e-07
1.360000e+02	4.136000e+03	1.111014e+02	-2.127089e+00	1.413037e-03	1.159763e-07
1.370000e+02	4.137000e+03	1.111014e+02	-2.127089e+00	1.412923e-03	1.159575e-07
1.380000e+02	4.138000e+03	1.111014e+02	-2.127089e+00	1.412809e-03	1.159387e-07
1.390000e+02	4.139000e+03	1.111014e+02	-2.127089e+00	1.412695e-03	1.159200e-07
1.400000e+02	4.140000e+03	1.111014e+02	-2.127089e+00	1.412581e-03	1.159012e-07
1.410000e+02	4.141000e+03	1.111014e+02	-2.127089e+00	1.412467e-03	1.158825e-07
1.420000e+02	4.142000e+03	1.111014e+02	-2.127089e+00	1.412353e-03	1.158637e-07
1.430000e+02	4.143000e+03	1.111014e+02	-2.127089e+00	1.412239e-03	1.158450e-07
1.440000e+02	4.144000e+03	1.111014e+02	-2.127089e+00	1.412125e-03	1.158263e-07
1.450000e+02	4.145000e+03	1.111014e+02	-2.127089e+00	1.412011e-03	1.158075e-07
1.460000e+02	4.146000e+03	1.111015e+02	-2.127089e+00	1.411897e-03	1.157888e-07
1.470000e+02	4.147000e+03	1.111015e+02	-2.127089e+00	1.411783e-03	1.157701e-07
1.480000e+02	4.148000e+03	1.111015e+02	-2.127089e+00	1.411669e-03	1.157513e-07
1.490000e+02	4.149000e+03	1.111015e+02	-2.127089e+00	1.411555e-03	1.157326e-07
1.500000e+02	4.150000e+03	1.111015e+02	-2.127089e+00	1.411441e-03	1.157139e-07
1.510000e+02	4.151000e+03	1.111015e+02	-2.127089e+00	1.411327e-03	1.156952e-07
1.520000e+02	4.152000e+03	1.111015e+02	-2.127089e+00	1.411213e-03	1.156765e-07
1.530000e+02	4.153000e+03	1.111015e+02	-2.127089e+00	1.411099e-03	1.156578e-07
1.540000e+02	4.154000e+03	1.111015e+02	-2.127089e+00	1.410985e-03	1.156391e-07
1.550000e+02	4.155000e+03	1.111015e+02	-2.127089e+00	1.410871e-03	1.156203e-07
1.560000e+02	4.156000e+03	1.111016e+02	-2.127089e+00	1.410757e-03	1.156016e-07
1.570000e+02	4.157000e+03	1.111016e+02	-2.127089e+00	1.410643e-03	1.155829e-07
1.580000e+02	4.158000e+03	1.111016e+02	-2.127089e+00	1.410529e-03	1.155642e-07
1.590000e+02	4.159000e+03	1.111016e+02	-2.127089e+00	1.410415e-03	1.155456e-07
1.600000e+02	4.160000e+03	1.111016e+02	-2.127089e+00	1.410301e-03	1.155269e-07
1.610000e+02	4.161000e+03	1.111016e+02	-2.127089e+00	1.410187e-03	1.155082e-07
1.620000e+02	4.162000e+03	1.111016e+02	-2.127089e+00	1.410074e-03	1.154895e-07
1.630000e+02	4.163000e+03	1.111016e+02	-2.127089e+00	1.409960e-03	1.154708e-07
1.640000e+02	4.164000e+03	1.111016e+02	-2.127089e+00	1.409846e-03	1.154522e-07
1.650000e+02	4.165000e+03	1.111016e+02	-2.127089e+00	1.409732e-03	1.154335e-07
1.660000e+02	4.166000e+03	1.111017e+02	-2.127089e+00	1.409618e-03	1.154148e-07
1.670000e+02	4.167000e+03	1.111017e+02	-2.127089e+00	1.409504e-03	1.153961e-07
1.680000e+02	4.168000e+03	1.111017e+02	-2.127089e+00	1.409391e-03	1.153775e-07
1.690000e+02	4.169000e+03	1.111017e+02	-2.127089e+00	1.409277e-03	1.153588e-07
1.700000e+02	4.170000e+03	1.111017e+02	-2.127089e+00	1.409163e-03	1.153401e-07
1.710000e+02	4.171000e+03	1.111017e+02	-2.127089e+00	1.409049e-03	1.153215e-07
1.720000e+02	4.172000e+03	1.111017e+02	-2.127089e+00	1.408936e-03	1.153028e-07
1.730000e+02	4.173000e+03	1.111017e+02	-2.127089e+00	1.408822e-03	1.152842e-07
1.740000e+02	4.174000e+03	1.111017e+02	-2.127089e+00	1.408708e-03	1.152655e-07
1.750000e+02	4.175000e+03	1.111017e+02	-2.127089e+00	1.408594e-03	1.152469e-07
1.760000e+02	4.176000e+03	1.111018e+02	-2.127089e+00	1.408481e-03	1.152283e-07
1.770000e+02	4.177000e+03	1.111018e+02	-2.127089e+00	1.408367e-03	1.152096e-07
1.780000e+02	4.178000e+03	1.111018e+02	-2.127089e+00	1.408253e-03	1.151910e-07
1.790000e+02	4.179000e+03	1.111018e+02	-2.127089e+00	1.408139e-03	1.151724e-07
1.800000e+02	4.180000e+03	1.111018e+02	-2.127089e+00	1.408026e-03	1.151537e-07
1.810000e+02	4.181000e+03	1.111018e+02	-2.127089e+00	1.407912e-03	1.151351e-07
1.820000e+02	4.182000e+03	1.111018e+02	-2.127089e+00	1.407798e-03	1.151165e-07
1.830000e+02	4.183000e+03	1.111018e+02	-2.127089e+00	1.407685e-03	1.150979e-07
1.840000e+02	4.184000e+03	1.111018e+02	-2.127089e+00	1.407571e-03	1.150793e-07
1.850000e+02	4.185000e+03	1.111018e+02	-2.127089e+00	1.407457e-03	1.150606e-07
1.860000e+02	4.186000e+03	1.111019e+02	-2.127089e+00	1.407344e-03	1.150420e-07
1.870000e+02	4.187000e+03	1.111019e+02	-2.127089e+00	1.407230e-03	1.150234e-07
1.880000e+02	4.188000e+03	1.111019e+02	-2.127089e+00	1.407116e-03	1.150048e-07
1.890000e+02	4.189000e+03	1.111019e+02	-2.127089e+00	1.407003e-03	1.149862e-07
1.900000e+02	4.190000e+03	1.111019e+02	-2.127089e+00	1.406889e-03	1.149676e-07
1.910000e+02	4.191000e+03	1.111019e+02	-2.127089e+00	1.406776e-03	1.149490e-07
1.920000e+02	4.192000e+03	1.111019e+02	-2.127089e+00	1.406662e-03	1.149304e-07
1.930000e+02	4.193000e+03	1.111019e+02	-2.127089e+00	1.406549e-03	1.149119e-07
1.940000e+02	4.194000e+03	1.111019e+02	-2.127089e+00	1.406435e-03	1.148933e-07
1.950000e+02	4.195000e+03	1.111019e+02	-2.127089e+00	1.406321e-03	1.148747e-07
1.960000e+02	4.196000e+03	1.111020e+02	-2.127089e+00	1.406208e-03	1.148561e-07
1.970000e+02	4.197000e+03	1.111020e+02	-2.127089e+00	1.406094e-03	1.148375e-07
1.980000e+02	4.198000e+03	1.111020e+02	-2.127089e+00	1.405981e-03	1.148190e-07
1.990000e+02	4.199000e+03	1.111020e+02	-2.127089e+00	1.405867e-03	1.148004e-07
2.000000e+02	4.200000e+03	1.111020e+02	-2.127089e+00	1.405754e-03	1.147818e-07
2.010000e+02	4.201000e+03	1.111020e+02	-2.127089e+00	1.405640e-03	1.147633e-07
2.020000e+02	4.202000e+03	1.111020e+02	-2.127089e+00	1.405527e-03	1.147447e-07
2.030000e+02	4.203000e+03	1.111020e+02	-2.127089e+00	1.405413e-03	1.147261e-07
2.040000e+02	4.204000e+03	1.111020e+02	-2.127089e+00	1.405300e-03	1.147076e-07
2.050000e+02	4.205000e+03	1.111020e+02	-2.127089e+00	1.405186e-03	1.146890e-07
2.060000e+02	4.206000e+03	1.111021e+02	-2.127089e+00	1.405073e-03	1.146705e-07
2.070000e+02	4.207000e+03	1.111021e+02	-2.127089e+00	1.404960e-03	1.146519e-07
2.080000e+02	4.208000e+03	1.111021e+02	-2.127089e+00	1.404846e-03	1.146334e-07
2.090000e+02	4.209000e+03	1.111021e+02	-2.127089e+00	1.404733e-03	1.146149e-07
2.100000e+02	4.210000e+03	1.111021e+02	-2.127089e+00	1.404619e-03	1.145963e-07
2.110000e+02	4.211000e+03	1.111021e+02	-2.127089e+00	1.404506e-03	1.145778e-07
2.120000e+02	4.212000e+03	1.111021e+02	-2.127089e+00	1.404393e-03	1.145592e-07
2.130000e+02	4.213000e+03	1.111021e+02	-2.127089e+00	1.404279e-03	1.145407e-07
2.140000e+02	4.214000e+03	1.111021e+02	-2.127089e+00	1.404166e-03	1.145222e-07
2.150000e+02	4.215000e+03	1.111021e+02	-2.127089e+00	1.404052e-03	1.145037e-07
2.160000e+02	4.216000e+03	1.111022e+02	-2.127089e+00	1.403939e-03	1.144852e-07
2.170000e+02	4.217000e+03	1.111022e+02	-2.127089e+00	1.403826e-03	1.144666e-07
2.180000e+02	4.218000e+03	1.111022e+02	-2.127089e+00	1.403712e-03	1.144481e-07
2.190000e+02	4.219000e+03	1.111022e+02	-2.127089e+00	1.403599e-03	1.144296e-07
2.200000e+02	4.220000e+03	1.111022e+02	-2.127089e+00	1.403486e-03	1.144111e-07
2.210000e+02	4.221000e+03	1.111022e+02	-2.127089e+00	1.403372e-03	1.143926e-07
2.220000e+02	4.222000e+03	1.111022e+02	-2.127089e+00	1.403259e-03	1.143741e-07
2.230000e+02	4.223000e+03	1.111022e+02	-2.127089e+00	1.403146e-03	1.143556e-07
2.240000e+02	4.224000e+03	1.111022e+02	-2.127089e+00	1.403033e-03	1.143371e-07
2.250000e+02	4.225000e+03	1.111022e+02	-2.127089e+00	1.402919e-03	1.143186e-07
2.260000e+02	4.226000e+03	1.111023e+02	-2.127089e+00	1.402806e-03	1.143001e-07
2.270000e+02	4.227000e+03	1.111023e+02	-2.127089e+00	1.402693e-03	1.142817e-07
2.280000e+02	4.228000e+03	1.111023e+02	-2.127089e+00	1.402580e-03	1.142632e-07
2.290000e+02	4.229000e+03	1.111023e+02	-2.127089e+00	1.402466e-03	1.142447e-07
2.300000e+02	4.230000e+03	1.111023e+02	-2.127089e+00	1.402353e-03	1.142262e-07
2.310000e+02	4.231000e+03	1.111023e+02	-2.127089e+00	1.402240e-03	1.142077e-07
2.320000e+02	4.232000e+03	1.111023e+02	-2.127089e+00	1.402127e-03	1.141893e-07
2.330000e+02	4.233000e+03	1.111023e+02	-2.127089e+00	1.402014e-03	1.141708e-07
2.340000e+02	4.234000e+03	1.111023e+02	-2.127089e+00	1.401900e-03	1.141523e-07
2.350000e+02	4.235000e+03	1.111024e+02	-2.127089e+00	1.401787e-03	1.141339e-07
2.360000e+02	4.236000e+03	1.111024e+02	-2.127089e+00	1.401674e-03	1.141154e-07
2.370000e+02	4.237000e+03	1.111024e+02	-2.127089e+00	1.401561e-03	1.140970e-07
2.380000e+02	4.238000e+03	1.111024e+02	-2.127089e+00	1.401448e-03	1.140785e-07
2.390000e+02	4.239000e+03	1.111024e+02	-2.127089e+00	1.401335e-03	1.140601e-07
2.400000e+02	4.240000e+03	1.111024e+02	-2.127089e+00	1.401221e-03	1.140416e-07
2.410000e+02	4.241000e+03	1.111024e+02	-2.127089e+00	1.401108e-03	1.140232e-07
2.420000e+02	4.242000e+03	1.111024e+02	-2.127089e+00	1.400995e-03	1.140047e-07
2.430000e+02	4.243000e+03	1.111024e+02	-2.127089e+00	1.400882e-03	1.139863e-07
2.440000e+02	4.244000e+03	1.111024e+02	-2.127089e+00	1.400769e-03	1.139679e-07
2.450000e+02	4.245000e+03	1.111024e+02	-2.127089e+00	1.400656e-03	1.139494e-07
2.460000e+02	4.246000e+03	1.111025e+02	-2.127089e+00	1.400543e-03	1.139310e-07
2.470000e+02	4.247000e+03	1.111025e+02	-2.127089e+00	1.400430e-03	1.139126e-07
2.480000e+02	4.248000e+03	1.111025e+02	-2.127089e+00	1.400317e-03	1.138942e-07
2.490000e+02	4.249000e+03	1.111025e+02	-2.127089e+00	1.400204e-03	1.138757e-07
2.500000e+02	4.250000e+03	1.111025e+02	-2.127089e+00	1.400091e-03	1.138573e-07
2.510000e+02	4.251000e+03	1.111025e+02	-2.127089e+00	1.399978e-03	1.138389e-07
2.520000e+02	4.252000e+03	1.111025e+02	-2.127089e+00	1.399865e-03	1.138205e-07
2.530000e+02	4.253000e+03	1.111025e+02	-2.127089e+00	1.399752e-03	1.138021e-07
2.540000e+02	4.254000e+03	1.111025e+02	-2.127089e+00	1.399639e-03	1.137837e-07
2.550000e+02	4.255000e+03	1.111025e+02	-2.127089e+00	1.399526e-03	1.137653e-07
2.560000e+02	4.256000e+03	1.111026e+02	-2.127089e+00	1.399413e-03	1.137469e-07
2.570000e+02	4.257000e+03	1.111026e+02	-2.127089e+00	1.399300e-03	1.137285e-07
2.580000e+02	4.258000e+03	1.111026e+02	-2.127089e+00	1.399187e-03	1.137101e-07
2.590000e+02	4.259000e+03	1.111026e+02	-2.127089e+00	1.399074e-03	1.136917e-07
2.600000e+02	4.260000e+03	1.111026e+02	-2.127089e+00	1.398961e-03	1.136733e-07
2.610000e+02	4.261000e+03	1.111026e+02	-2.127089e+00	1.398848e-03	1.136549e-07
2.620000e+02	4.262000e+03	1.111026e+02	-2.127089e+00	1.398735e-03	1.136366e-07
2.630000e+02	4.263000e+03	1.111026e+02	-2.127089e+00	1.398622e-03	1.136182e-07
2.640000e+02	4.264000e+03	1.111026e+02	-2.127089e+00	1.398509e-03	1.135998e-07
2.650000e+02	4.265000e+03	1.111026e+02	-2.127089e+00	1.398396e-03	1.135814e-07
2.660000e+02	4.266000e+03	1.111027e+02	-2.127089e+00	1.398284e-03	1.135631e-07
2.670000e+02	4.267000e+03	1.111027e+02	-2.127089e+00	1.398171e-03	1.135447e-07
2.680000e+02	4.268000e+03	1.111027e+02	-2.127089e+00	1.398058e-03	1.135264e-07
2.690000e+02	4.269000e+03	1.111027e+02	-2.127089e+00	1.397945e-03	1.135080e-07
2.700000e+02	4.270000e+03	1.111027e+02	-2.127089e+00	1.397832e-03	1.134896e-07
2.710000e+02	4.271000e+03	1.111027e+02	-2.127089e+00	1.397719e-03	1.134713e-07
2.720000e+02	4.272000e+03	1.111027e+02	-2.127089e+00	1.397607e-03	1.134529e-07
2.730000e+02	4.273000e+03	1.111027e+02	-2.127089e+00	1.397494e-03	1.134346e-07
2.740000e+02	4.274000e+03	1.111027e+02	-2.127089e+00	1.397381e-03	1.134162e-07
2.750000e+02	4.275000e+03	1.111028e+02	-2.127089e+00	1.397268e-03	1.133979e-07
2.760000e+02	4.276000e+03	1.111028e+02	-2.127089e+00	1.397155e-03	1.133796e-07
2.770000e+02	4.277000e+03	1.111028e+02	-2.127089e+00	1.397043e-03	1.133612e-07
2.780000e+02	4.278000e+03	1.111028e+02	-2.127089e+00	1.396930e-03	1.133429e-07
2.790000e+02	4.279000e+03	1.111028e+02	-2.127089e+00	1.396817e-03	1.133246e-07
2.800000e+02	4.280000e+03	1.111028e+02	-2.127089e+00	1.396704e-03	1.133062e-07
2.810000e+02	4.281000e+03	1.111028e+02	-2.127089e+00	1.396592e-03	1.132879e-07
2.820000e+02	4.282000e+03	1.111028e+02	-2.127089e+00	1.396479e-03	1.132696e-07
2.830000e+02	4.283000e+03	1.111028e+02	-2.127089e+00	1.396366e-03	1.132513e-07
2.840000e+02	4.284000e+03	1.111028e+02	-2.127089e+00	1.396253e-03	1.132330e-07
2.850000e+02	4.285000e+03	1.111028e+02	-2.127089e+00	1.396141e-03	1.132147e-07
2.860000e+02	4.286000e+03	1.111029e+02	-2.127089e+00	1.396028e-03	1.131964e-07
2.870000e+02	4.287000e+03	1.111029e+02	-2.127089e+00	1.395915e-03	1.131781e-07
2.880000e+02	4.288000e+03	1.111029e+02	-2.127089e+00	1.395803e-03	1.131597e-07
2.890000e+02	4.289000e+03	1.111029e+02	-2.127089e+00	1.395690e-03	1.131414e-07
2.900000e+02	4.290000e+03	1.111029e+02	-2.127089e+00	1.395577e-03	1.131232e-07
2.910000e+02	4.291000e+03	1.111029e+02	-2.127089e+00	1.395465e-03	1.131049e-07
2.920000e+02	4.292000e+03	1.111029e+02	-2.127089e+00	1.395352e-03	1.130866e-07
2.930000e+02	4.293000e+03	1.111029e+02	-2.127089e+00	1.395239e-03	1.130683e-07
2.940000e+02	4.294000e+03	1.111029e+02	-2.127089e+00	1.395127e-03	1.130500e-07
2.950000e+02	4.295000e+03	1.111029e+02	-2.127089e+00	1.395014e-03	1.130317e-07
2.960000e+02	4.296000e+03	1.111030e+02	-2.127089e+00	1.394902e-03	1.130135e-07
2.970000e+02	4.297000e+03	1.111030e+02	-2.127089e+00	1.394789e-03	1.129952e-07
2.980000e+02	4.298000e+03	1.111030e+02	-2.127089e+00	1.394676e-03	1.129769e-07
2.990000e+02	4.299000e+03	1.111030e+02	-2.127089e+00	1.394564e-03	1.129586e-07
3.000000e+02	4.300000e+03	1.111030e+02	-2.127089e+00	1.394451e-03	1.129404e-07
3.010000e+02	4.301000e+03	1.111030e+02	-2.127089e+00	1.394339e-03	1.129221e-07
3.020000e+02	4.302000e+03	1.111030e+02	-2.127089e+00	1.394226e-03	1.129038e-07
3.030000e+02	4.303000e+03	1.111030e+02	-2.127089e+00	1.394114e-03	1.128856e-07
3.040000e+02	4.304000e+03	1.111030e+02	-2.127089e+00	1.394001e-03	1.128673e-07
3.050000e+02	4.305000e+03	1.111030e+02	-2.127089e+00	1.393889e-03	1.128491e-07
3.060000e+02	4.306000e+03	1.111031e+02	-2.127089e+00	1.393776e-03	1.128308e-07
3.070000e+02	4.307000e+03	1.111031e+02	-2.127089e+00	1.393664e-03	1.128126e-07
3.080000e+02	4.308000e+03	1.111031e+02	-2.127089e+00	1.393551e-03	1.127943e-07
3.090000e+02	4.309000e+03	1.111031e+02	-2.127089e+00	1.393439e-03	1.127761e-07
3.100000e+02	4.310000e+03	1.111031e+02	-2.127089e+00	1.393326e-03	1.127579e-07
3.110000e+02	4.311000e+03	1.111031e+02	-2.127089e+00	1.393214e-03	1.127396e-07
3.120000e+02	4.312000e+03	1.111031e+02	-2.127089e+00	1.393101e-03	1.127214e-07
3.130000e+02	4.313000e+03	1.111031e+02	-2.127089e+00	1.392989e-03	1.127032e-07
3.140000e+02	4.314000e+03	1.111031e+02	-2.127089e+00	1.392877e-03	1.126850e-07
3.150000e+02	4.315000e+03	1.111031e+02	-2.127089e+00	1.392764e-03	1.126667e-07
3.160000e+02	4.316000e+03	1.111032e+02	-2.127089e+00	1.392652e-03	1.126485e-07
3.170000e+02	4.317000e+03	1.111032e+02	-2.127089e+00	1.392539e-03	1.126303e-07
3.180000e+02	4.318000e+03	1.111032e+02	-2.127089e+00	1.392427e-03	1.126121e-07
3.190000e+02	4.319000e+03	1.111032e+02	-2.127089e+00	1.392315e-03	1.125939e-07
3.200000e+02	4.320000e+03	1.111032e+02	-2.127089e+00	1.392202e-03	1.125757e-07
3.210000e+02	4.321000e+03	1.111032e+02	-2.127089e+00	1.392090e-03	1.125575e-07
3.220000e+02	4.322000e+03	1.111032e+02	-2.127089e+00	1.391977e-03	1.125393e-07
3.230000e+02	4.323000e+03	1.111032e+02	-2.127089e+00	1.391865e-03	1.125211e-07
3.240000e+02	4.324000e+03	1.111032e+02	-2.127089e+00	1.391753e-03	1.125029e-07
3.250000e+02	4.325000e+03	1.111032e+02	-2.127089e+00	1.391640e-03	1.124847e-07
3.260000e+02	4.326000e+03	1.111033e+02	-2.127089e+00	1.391528e-03	1.124665e-07
3.270000e+02	4.327000e+03	1.111033e+02	-2.127089e+00	1.391416e-03	1.124483e-07
3.280000e+02	4.328000e+03	1.111033e+02	-2.127089e+00	1.391304e-03	1.124301e-07
3.290000e+02	4.329000e+03	1.111033e+02	-2.127089e+00	1.391191e-03	1.124120e-07
3.300000e+02	4.330000e+03	1.111033e+02	-2.127089e+00	1.391079e-03	1.123938e-07
3.310000e+02	4.331000e+03	1.111033e+02	-2.127089e+00	1.390967e-03	1.123756e-07
3.320000e+02	4.332000e+03	1.111033e+02	-2.127089e+00	1.390854e-03	1.123574e-07
3.330000e+02	4.333000e+03	1.111033e+02	-2.127089e+00	1.390742e-03	1.123393e-07
3.340000e+02	4.334000e+03	1.111033e+02	-2.127089e+00	1.390630e-03	1.123211e-07
3.350000e+02	4.335000e+03	1.111033e+02	-2.127089e+00	1.390518e-03	1.123029e-07
3.360000e+02	4.336000e+03	1.111034e+02	-2.127089e+00	1.390406e-03	1.122848e-07
3.370000e+02	4.337000e+03	1.111034e+02	-2.127089e+00	1.390293e-03	1.122666e-07
3.380000e+02	4.338000e+03	1.111034e+02	-2.127089e+00	1.390181e-03	1.122485e-07
3.390000e+02	4.339000e+03	1.111034e+02	-2.127089e+00	1.390069e-03	1.122303e-07
3.400000e+02	4.340000e+03	1.111034e+02	-2.127089e+00	1.389957e-03	1.122122e-07
3.410000e+02	4.341000e+03	1.111034e+02	-2.127089e+00	1.389845e-03	1.121940e-07
3.420000e+02	4.342000e+03	1.111034e+02	-2.127089e+00	1.389732e-03	1.121759e-07
3.430000e+02	4.343000e+03	1.111034e+02	-2.127089e+00	1.389620e-03	1.121578e-07
3.440000e+02	4.344000e+03	1.111034e+02	-2.127089e+00	1.389508e-03	1.121396e-07
3.450000e+02	4.345000e+03	1.111034e+02	-2.127089e+00	1.389396e-03	1.121215e-07
3.460000e+02	4.346000e+03	1.111035e+02	-2.127089e+00	1.389284e-03	1.121034e-07
3.470000e+02	4.347000e+03	1.111035e+02	-2.127089e+00	1.389172e-03	1.120852e-07
3.480000e+02	4.348000e+03	1.111035e+02	-2.127089e+00	1.389060e-03	1.120671e-07
3.490000e+02	4.349000e+03	1.111035e+02	-2.127089e+00	1.388948e-03	1.120490e-07
3.500000e+02	4.350000e+03	1.111035e+02	-2.127089e+00	1.388835e-03	1.120309e-07
3.510000e+02	4.351000e+03	1.111035e+02	-2.127089e+00	1.388723e-03	1.120128e-07
3.520000e+02	4.352000e+03	1.111035e+02	-2.127089e+00	1.388611e-03	1.119946e-07
3.530000e+02	4.353000e+03	1.111035e+02	-2.127089e+00	1.388499e-03	1.119765e-07
3.540000e+02	4.354000e+03	1.111035e+02	-2.127089e+00	1.388387e-03	1.119584e-07
3.550000e+02	4.355000e+03	1.111035e+02	-2.127089e+00	1.388275e-03	1.119403e-07
3.560000e+02	4.356000e+03	1.111036e+02	-2.127089e+00	1.388163e-03	1.119222e-07
3.570000e+02	4.357000e+03	1.111036e+02	-2.127089e+00	1.388051e-03	1.119041e-07
3.580000e+02	4.358000e+03	1.111036e+02	-2.127089e+00	1.387939e-03	1.118860e-07
3.590000e+02	4.359000e+03	1.111036e+02	-2.127089e+00	1.387827e-03	1.118680e-07
3.600000e+02	4.360000e+03	1.111036e+02	-2.127089e+00	1.387715e-03	1.118499e-07
3.610000e+02	4.361000e+03	1.111036e+02	-2.127089e+00	1.387603e-03	1.118318e-07
3.620000e+02	4.362000e+03	1.111036e+02	-2.127089e+00	1.387491e-03	1.118137e-07
3.630000e+02	4.363000e+03	1.111036e+02	-2.127089e+00	1.387379e-03	1.117956e-07
3.640000e+02	4.364000e+03	1.111036e+02	-2.127089e+00	1.387267e-03	1.117775e-07
3.650000e+02	4.365000e+03	1.111036e+02	-2.127089e+00	1.387155e-03	1.117595e-07
3.660000e+02	4.366000e+03	1.111037e+02	-2.127089e+00	1.387043e-03	1.117414e-07
3.670000e+02	4.367000e+03	1.111037e+02	-2.127089e+00	1.386931e-03	1.117233e-07
3.680000e+02	4.368000e+03	1.111037e+02	-2.127089e+00	1.386819e-03	1.117053e-07
3.690000e+02	4.369000e+03	1.111037e+02	-2.127089e+00	1.386708e-03	1.116872e-07
3.700000e+02	4.370000e+03	1.111037e+02	-2.127089e+00	1.386596e-03	1.116691e-07
3.710000e+02	4.371000e+03	1.111037e+02	-2.127089e+00	1.386484e-03	1.116511e-07
3.720000e+02	4.372000e+03	1.111037e+02	-2.127089e+00	1.386372e-03	1.116330e-07
3.730000e+02	4.373000e+03	1.111037e+02	-2.127089e+00	1.386260e-03	1.116150e-07
3.740000e+02	4.374000e+03	1.111037e+02	-2.127089e+00	1.386148e-03	1.115969e-07
3.750000e+02	4.375000e+03	1.111037e+02	-2.127089e+00	1.386036e-03	1.115789e-07
3.760000e+02	4.376000e+03	1.111038e+02	-2.127089e+00	1.385924e-03	1.115609e-07
3.770000e+02	4.377000e+03	1.111038e+02	-2.127089e+00	1.385813e-03	1.115428e-07
3.780000e+02	4.378000e+03	1.111038e+02	-2.127089e+00	1.385701e-03	1.115248e-07
3.790000e+02	4.379000e+03	1.111038e+02	-2.127089e+00	1.385589e-03	1.115068e-07
3.800000e+02	4.380000e+03	1.111038e+02	-2.127089e+00	1.385477e-03	1.114887e-07
3.810000e+02	4.381000e+03	1.111038e+02	-2.127089e+00	1.385365e-03	1.114707e-07
3.820000e+02	4.382000e+03	1.111038e+02	-2.127089e+00	1.385254e-03	1.114527e-07
3.830000e+02	4.383000e+03	1.111038e+02	-2.127089e+00	1.385142e-03	1.114347e-07
3.840000e+02	4.384000e+03	1.111038e+02	-2.127089e+00	1.385030e-03	1.114166e-07
3.850000e+02	4.385000e+03	1.111038e+02	-2.127089e+00	1.384918e-03	1.113986e-07
3.860000e+02	4.386000e+03	1.111039e+02	-2.127089e+00	1.384807e-03	1.113806e-07
3.870000e+02	4.387000e+03	1.111039e+02	-2.127089e+00	1.384695e-03	1.113626e-07
3.880000e+02	4.388000e+03	1.111039e+02	-2.127089e+00	1.384583e-03	1.113446e-07
3.890000e+02	4.389000e+03	1.111039e+02	-2.127089e+00	1.384471e-03	1.113266e-07
3.900000e+02	4.390000e+03	1.111039e+02	-2.127089e+00	1.384360e-03	1.113086e-07
3.910000e+02	4.391000e+03	1.111039e+02	-2.127089e+00	1.384248e-03	1.112906e-07
3.920000e+02	4.392000e+03	1.111039e+02	-2.127089e+00	1.384136e-03	1.112726e-07
3.930000e+02	4.393000e+03	1.111039e+02	-2.127089e+00	1.384025e-03	1.112546e-07
3.940000e+02	4.394000e+03	1.111039e+02	-2.127089e+00	1.383913e-03	1.112367e-07
3.950000e+02	4.395000e+03	1.111039e+02	-2.127089e+00	1.383801e-03	1.112187e-07
3.960000e+02	4.396000e+03	1.111040e+02	-2.127089e+00	1.383690e-03	1.112007e-07
3.970000e+02	4.397000e+03	1.111040e+02	-2.127089e+00	1.383578e-03	1.111827e-07
3.980000e+02	4.398000e+03	1.111040e+02	-2.127089e+00	1.383466e-03	1.111647e-07
3.990000e+02	4.399000e+03	1.111040e+02	-2.127089e+00	1.383355e-03	1.111468e-07
4.000000e+02	4.400000e+03	1.111040e+02	-2.127089e+00	1.383243e-03	1.111288e-07
4.010000e+02	4.401000e+03	1.111040e+02	-2.127089e+00	1.383131e-03	1.111108e-07
4.020000e+02	4.402000e+03	1.111040e+02	-2.127089e+00	1.383020e-03	1.110929e-07
4.030000e+02	4.403000e+03	1.111040e+02	-2.127089e+00	1.382908e-03	1.110749e-07
4.040000e+02	4.404000e+03	1.111040e+02	-2.127089e+00	1.382797e-03	1.110569e-07
4.050000e+02	4.405000e+03	1.111041e+02	-2.127089e+00	1.382685e-03	1.110390e-07
4.060000e+02	4.406000e+03	1.111041e+02	-2.127089e+00	1.382574e-03	1.110210e-07
4.070000e+02	4.407000e+03	1.111041e+02	-2.127089e+00	1.382462e-03	1.110031e-07
4.080000e+02	4.408000e+03	1.111041e+02	-2.127089e+00	1.382350e-03	1.109851e-07
4.090000e+02	4.409000e+03	1.111041e+02	-2.127089e+00	1.382239e-03	1.109672e-07
4.100000e+02	4.410000e+03	1.111041e+02	-2.127089e+00	1.382127e-03	1.109493e-07
4.110000e+02	4.411000e+03	1.111041e+02	-2.127089e+00	1.382016e-03	1.109313e-07
4.120000e+02	4.412000e+03	1.111041e+02	-2.127089e+00	1.381904e-03	1.109134e-07
4.130000e+02	4.413000e+03	1.111041e+02	-2.127089e+00	1.381793e-03	1.108955e-07
4.140000e+02	4.414000e+03	1.111041e+02	-2.127089e+00	1.381681e-03	1.108775e-07
4.150000e+02	4.415000e+03	1.111041e+02	-2.127089e+00	1.381570e-03	1.108596e-07
4.160000e+02	4.416000e+03	1.111042e+02	-2.127089e+00	1.381458e-03	1.108417e-07
4.170000e+02	4.417000e+03	1.111042e+02	-2.127089e+00	1.381347e-03	1.108237e-07
4.180000e+02	4.418000e+03	1.111042e+02	-2.127089e+00	1.381235e-03	1.108058e-07
4.190000e+02	4.419000e+03	1.111042e+02	-2.127089e+00	1.381124e-03	1.107879e-07
4.200000e+02	4.420000e+03	1.111042e+02	-2.127089e+00	1.381013e-03	1.107700e-07
4.210000e+02	4.421000e+03	1.111042e+02	-2.127089e+00	1.380901e-03	1.107521e-07
4.220000e+02	4.422000e+03	1.111042e+02	-2.127089e+00	1.380790e-03	1.107342e-07
4.230000e+02	4.423000e+03	1.111042e+02	-2.127089e+00	1.380678e-03	1.107163e-07
4.240000e+02	4.424000e+03	1.111042e+02	-2.127089e+00	1.380567e-03	1.106984e-07
4.250000e+02	4.425000e+03	1.111042e+02	-2.127089e+00	1.380456e-03	1.106805e-07
4.260000e+02	4.426000e+03	1.111043e+02	-2.127089e+00	1.380344e-03	1.106626e-07
4.270000e+02	4.427000e+03	1.111043e+02	-2.127089e+00	1.380233e-03	1.106447e-07
4.280000e+02	4.428000e+03	1.111043e+02	-2.127089e+00	1.380121e-03	1.106268e-07
4.290000e+02	4.429000e+03	1.111043e+02	-2.127089e+00	1.380010e-03	1.106089e-07
4.300000e+02	4.430000e+03	1.111043e+02	-2.127089e+00	1.379899e-03	1.105911e-07
4.310000e+02	4.431000e+03	1.111043e+02	-2.127089e+00	1.379787e-03	1.105732e-07
4.320000e+02	4.432000e+03	1.111043e+02	-2.127089e+00	1.379676e-03	1.105553e-07
4.330000e+02	4.433000e+03	1.111043e+02	-2.127089e+00	1.379565e-03	1.105374e-07
4.340000e+02	4.434000e+03	1.111043e+02	-2.127089e+00	1.379454e-03	1.105196e-07
4.350000e+02	4.435000e+03	1.111043e+02	-2.127089e+00	1.379342e-03	1.105017e-07
4.360000e+02	4.436000e+03	1.111044e+02	-2.127089e+00	1.379231e-03	1.104838e-07
4.370000e+02	4.437000e+03	1.111044e+02	-2.127089e+00	1.379120e-03	1.104660e-07
4.380000e+02	4.438000e+03	1.111044e+02	-2.127089e+00	1.379008e-03	1.104481e-07
4.390000e+02	4.439000e+03	1.111044e+02	-2.127089e+00	1.378897e-03	1.104303e-07
4.400000e+02	4.440000e+03	1.111044e+02	-2.127089e+00	1.378786e-03	1.104124e-07
4.410000e+02	4.441000e+03	1.111044e+02	-2.127089e+00	1.378675e-03	1.103946e-07
4.420000e+02	4.442000e+03	1.111044e+02	-2.127089e+00	1.378563e-03	1.103767e-07
4.430000e+02	4.443000e+03	1.111044e+02	-2.127089e+00	1.378452e-03	1.103589e-07
4.440000e+02	4.444000e+03	1.111044e+02	-2.127089e+00	1.378341e-03	1.103410e-07
4.450000e+02	4.445000e+03	1.111044e+02	-2.127089e+00	1.378230e-03	1.103232e-07
4.460000e+02	4.446000e+03	1.111045e+02	-2.127089e+00	1.378119e-03	1.103054e-07
4.470000e+02	4.447000e+03	1.111045e+02	-2.127089e+00	1.378007e-03	1.102875e-07
4.480000e+02	4.448000e+03	1.111045e+02	-2.127089e+00	1.377896e-03	1.102697e-07
4.490000e+02	4.449000e+03	1.111045e+02	-2.127089e+00	1.377785e-03	1.102519e-07
4.500000e+02	4.450000e+03	1.111045e+02	-2.127089e+00	1.377674e-03	1.102340e-07
4.510000e+02	4.451000e+03	1.111045e+02	-2.127089e+00	1.377563e-03	1.102162e-07
4.520000e+02	4.452000e+03	1.111045e+02	-2.127089e+00	1.377452e-03	1.101984e-07
4.530000e+02	4.453000e+03	1.111045e+02	-2.127089e+00	1.377341e-03	1.101806e-07
4.540000e+02	4.454000e+03	1.111045e+02	-2.127089e+00	1.377229e-03	1.101628e-07
4.550000e+02	4.455000e+03	1.111045e+02	-2.127089e+00	1.377118e-03	1.101450e-07
4.560000e+02	4.456000e+03	1.111046e+02	-2.127089e+00	1.377007e-03	1.101272e-07
4.570000e+02	4.457000e+03	1.111046e+02	-2.127089e+00	1.376896e-03	1.101094e-07
4.580000e+02	4.458000e+03	1.111046e+02	-2.127089e+00	1.376785e-03	1.100916e-07
4.590000e+02	4.459000e+03	1.111046e+02	-2.127089e+00	1.376674e-03	1.100738e-07
4.600000e+02	4.460000e+03	1.111046e+02	-2.127089e+00	1.376563e-03	1.100560e-07
4.610000e+02	4.461000e+03	1.111046e+02	-2.127089e+00	1.376452e-03	1.100382e-07
4.620000e+02	4.462000e+03	1.111046e+02	-2.127089e+00	1.376341e-03	1.100204e-07
4.630000e+02	4.463000e+03	1.111046e+02	-2.127089e+00	1.376230e-03	1.100026e-07
4.640000e+02	4.464000e+03	1.111046e+02	-2.127089e+00	1.376119e-03	1.099848e-07
4.650000e+02	4.465000e+03	1.111046e+02	-2.127089e+00	1.376008e-03	1.099670e-07
4.660000e+02	4.466000e+03	1.111047e+02	-2.127089e+00	1.375897e-03	1.099493e-07
4.670000e+02	4.467000e+03	1.111047e+02	-2.127089e+00	1.375786e-03	1.099315e-07
4.680000e+02	4.468000e+03	1.111047e+02	-2.127089e+00	1.375675e-03	1.099137e-07
4.690000e+02	4.469000e+03	1.111047e+02	-2.127089e+00	1.375564e-03	1.098960e-07
4.700000e+02	4.470000e+03	1.111047e+02	-2.127089e+00	1.375453e-03	1.098782e-07
4.710000e+02	4.471000e+03	1.111047e+02	-2.127089e+00	1.375342e-03	1.098604e-07
4.720000e+02	4.472000e+03	1.111047e+02	-2.127089e+00	1.375231e-03	1.098427e-07
4.730000e+02	4.473000e+03	1.111047e+02	-2.127089e+00	1.375120e-03	1.098249e-07
4.740000e+02	4.474000e+03	1.111047e+02	-2.127089e+00	1.375009e-03	1.098072e-07
4.750000e+02	4.475000e+03	1.111047e+02	-2.127089e+00	1.374898e-03	1.097894e-07
4.760000e+02	4.476000e+03	1.111048e+02	-2.127089e+00	1.374787e-03	1.097717e-07
4.770000e+02	4.477000e+03	1.111048e+02	-2.127089e+00	1.374676e-03	1.097539e-07
4.780000e+02	4.478000e+03	1.111048e+02	-2.127089e+00	1.374566e-03	1.097362e-07
4.790000e+02	4.479000e+03	1.111048e+02	-2.127089e+00	1.374455e-03	1.097184e-07
4.800000e+02	4.480000e+03	1.111048e+02	-2.127089e+00	1.374344e-03	1.097007e-07
4.810000e+02	4.481000e+03	1.111048e+02	-2.127089e+00	1.374233e-03	1.096830e-07
4.820000e+02	4.482000e+03	1.111048e+02	-2.127089e+00	1.374122e-03	1.096652e-07
4.830000e+02	4.483000e+03	1.111048e+02	-2.127089e+00	1.374011e-03	1.096475e-07
4.840000e+02	4.484000e+03	1.111048e+02	-2.127089e+00	1.373900e-03	1.096298e-07
4.850000e+02	4.485000e+03	1.111048e+02	-2.127089e+00	1.373790e-03	1.096121e-07
4.860000e+02	4.486000e+03	1.111049e+02	-2.127089e+00	1.373679e-03	1.095943e-07
4.870000e+02	4.487000e+03	1.111049e+02	-2.127089e+00	1.373568e-03	1.095766e-07
4.880000e+02	4.488000e+03	1.111049e+02	-2.127089e+00	1.373457e-03	1.095589e-07
4.890000e+02	4.489000e+03	1.111049e+02	-2.127089e+00	1.373346e-03	1.095412e-07
4.900000e+02	4.490000e+03	1.111049e+02	-2.127089e+00	1.373236e-03	1.095235e-07
4.910000e+02	4.491000e+03	1.111049e+02	-2.127089e+00	1.373125e-03	1.095058e-07
4.920000e+02	4.492000e+03	1.111049e+02	-2.127089e+00	1.373014e-03	1.094881e-07
4.930000e+02	4.493000e+03	1.111049e+02	-2.127089e+00	1.372903e-03	1.094704e-07
4.940000e+02	4.494000e+03	1.111049e+02	-2.127089e+00	1.372793e-03	1.094527e-07
4.950000e+02	4.495000e+03	1.111049e+02	-2.127089e+00	1.372682e-03	1.094350e-07
4.960000e+02	4.496000e+03	1.111050e+02	-2.127089e+00	1.372571e-03	1.094173e-07
4.970000e+02	4.497000e+03	1.111050e+02	-2.127089e+00	1.372460e-03	1.093996e-07
4.980000e+02	4.498000e+03	1.111050e+02	-2.127089e+00	1.372350e-03	1.093819e-07
4.990000e+02	4.499000e+03	1.111050e+02	-2.127089e+00	1.372239e-03	1.093643e-07
5.000000e+02	4.500000e+03	1.111050e+02	-2.127089e+00	1.372128e-03	1.093466e-07
5.010000e+02	4.501000e+03	1.111050e+02	-2.127089e+00	1.372018e-03	1.093289e-07
5.020000e+02	4.502000e+03	1.111050e+02	-2.127089e+00	1.371907e-03	1.093112e-07
5.030000e+02	4.503000e+03	1.111050e+02	-2.127089e+00	1.371796e-03	1.092936e-07
5.040000e+02	4.504000e+03	1.111050e+02	-2.127089e+00	1.371686e-03	1.092759e-07
5.050000e+02	4.505000e+03	1.111050e+02	-2.127089e+00	1.371575e-03	1.092583e-07
5.060000e+02	4.506000e+03	1.111051e+02	-2.127089e+00	1.371464e-03	1.092406e-07
5.070000e+02	4.507000e+03	1.111051e+02	-2.127089e+00	1.371354e-03	1.092229e-07
5.080000e+02	4.508000e+03	1.111051e+02	-2.127089e+00	1.371243e-03	1.092053e-07
5.090000e+02	4.509000e+03	1.111051e+02	-2.127089e+00	1.371133e-03	1.091876e-07
5.100000e+02	4.510000e+03	1.111051e+02	-2.127089e+00	1.371022e-03	1.091700e-07
5.110000e+02	4.511000e+03	1.111051e+02	-2.127089e+00	1.370911e-03	1.091523e-07
5.120000e+02	4.512000e+03	1.111051e+02	-2.127089e+00	1.370801e-03	1.091347e-07
5.130000e+02	4.513000e+03	1.111051e+02	-2.127089e+00	1.370690e-03	1.091170e-07
5.140000e+02	4.514000e+03	1.111051e+02	-2.127089e+00	1.370580e-03	1.090994e-07
5.150000e+02	4.515000e+03	1.111051e+02	-2.127089e+00	1.370469e-03	1.090818e-07
5.160000e+02	4.516000e+03	1.111052e+02	-2.127089e+00	1.370359e-03	1.090641e-07
5.170000e+02	4.517000e+03	1.111052e+02	-2.127089e+00	1.370248e-03	1.090465e-07
5.180000e+02	4.518000e+03	1.111052e+02	-2.127089e+00	1.370137e-03	1.090289e-07
5.190000e+02	4.519000e+03	1.111052e+02	-2.127089e+00	1.370027e-03	1.090113e-07
5.200000e+02	4.520000e+03	1.111052e+02	-2.127089e+00	1.369916e-03	1.089936e-07
5.210000e+02	4.521000e+03	1.111052e+02	-2.127089e+00	1.369806e-03	1.089760e-07
5.220000e+02	4.522000e+03	1.111052e+02	-2.127089e+00	1.369696e-03	1.089584e-07
5.230000e+02	4.523000e+03	1.111052e+02	-2.127089e+00	1.369585e-03	1.089408e-07
5.240000e+02	4.524000e+03	1.111052e+02	-2.127089e+00	1.369475e-03	1.089232e-07
5.250000e+02	4.525000e+03	1.111052e+02	-2.127089e+00	1.369364e-03	1.089056e-07
5.260000e+02	4.526000e+03	1.111053e+02	-2.127089e+00	1.369254e-03	1.088880e-07
5.270000e+02	4.527000e+03	1.111053e+02	-2.127089e+00	1.369143e-03	1.088704e-07
5.280000e+02	4.528000e+03	1.111053e+02	-2.127089e+00	1.369033e-03	1.088528e-07
5.290000e+02	4.529000e+03	1.111053e+02	-2.127089e+00	1.368922e-03	1.088352e-07
5.300000e+02	4.530000e+03	1.111053e+02	-2.127089e+00	1.368812e-03	1.088176e-07
5.310000e+02	4.531000e+03	1.111053e+02	-2.127089e+00	1.368702e-03	1.088000e-07
5.320000e+02	4.532000e+03	1.111053e+02	-2.127089e+00	1.368591e-03	1.087824e-07
5.330000e+02	4.533000e+03	1.111053e+02	-2.127089e+00	1.368481e-03	1.087648e-07
5.340000e+02	4.534000e+03	1.111053e+02	-2.127089e+00	1.368370e-03	1.087473e-07
5.350000e+02	4.535000e+03	1.111054e+02	-2.127089e+00	1.368260e-03	1.087297e-07
5.360000e+02	4.536000e+03	1.111054e+02	-2.127089e+00	1.368150e-03	1.087121e-07
5.370000e+02	4.537000e+03	1.111054e+02	-2.127089e+00	1.368039e-03	1.086945e-07
5.380000e+02	4.538000e+03	1.111054e+02	-2.127089e+00	1.367929e-03	1.086770e-07
5.390000e+02	4.539000e+03	1.111054e+02	-2.127089e+00	1.367819e-03	1.086594e-07
5.400000e+02	4.540000e+03	1.111054e+02	-2.127089e+00	1.367708e-03	1.086418e-07
5.410000e+02	4.541000e+03	1.111054e+02	-2.127089e+00	1.367598e-03	1.086243e-07
5.420000e+02	4.542000e+03	1.111054e+02	-2.127089e+00	1.367488e-03	1.086067e-07
5.430000e+02	4.543000e+03	1.111054e+02	-2.127089e+00	1.367378e-03	1.085892e-07
5.440000e+02	4.544000e+03	1.111054e+02	-2.127089e+00	1.367267e-03	1.085716e-07
5.450000e+02	4.545000e+03	1.111054e+02	-2.127089e+00	1.367157e-03	1.085541e-07
5.460000e+02	4.546000e+03	1.111055e+02	-2.127089e+00	1.367047e-03	1.085365e-07
5.470000e+02	4.547000e+03	1.111055e+02	-2.127089e+00	1.366936e-03	1.085190e-07
5.480000e+02	4.548000e+03	1.111055e+02	-2.127089e+00	1.366826e-03	1.085014e-07
5.490000e+02	4.549000e+03	1.111055e+02	-2.127089e+00	1.366716e-03	1.084839e-07
5.500000e+02	4.550000e+03	1.111055e+02	-2.127089e+00	1.366606e-03	1.084664e-07
5.510000e+02	4.551000e+03	1.111055e+02	-2.127089e+00	1.366496e-03	1.084488e-07
5.520000e+02	4.552000e+03	1.111055e+02	-2.127089e+00	1.366385e-03	1.084313e-07
5.530000e+02	4.553000e+03	1.111055e+02	-2.127089e+00	1.366275e-03	1.084138e-07
5.540000e+02	4.554000e+03	1.111055e+02	-2.127089e+00	1.366165e-03	1.083963e-07
5.550000e+02	4.555000e+03	1.111055e+02	-2.127089e+00	1.366055e-03	1.083787e-07
5.560000e+02	4.556000e+03	1.111056e+02	-2.127089e+00	1.365945e-03	1.083612e-07
5.570000e+02	4.557000e+03	1.111056e+02	-2.127089e+00	1.365834e-03	1.083437e-07
5.580000e+02	4.558000e+03	1.111056e+02	-2.127089e+00	1.365724e-03	1.083262e-07
5.590000e+02	4.559000e+03	1.111056e+02	-2.127089e+00	1.365614e-03	1.083087e-07
5.600000e+02	4.560000e+03	1.111056e+02	-2.127089e+00	1.365504e-03	1.082912e-07
5.610000e+02	4.561000e+03	1.111056e+02	-2.127089e+00	1.365394e-03	1.082737e-07
5.620000e+02	4.562000e+03	1.111056e+02	-2.127089e+00	1.365284e-03	1.082562e-07
5.630000e+02	4.563000e+03	1.111056e+02	-2.127089e+00	1.365174e-03	1.082387e-07
5.640000e+02	4.564000e+03	1.111056e+02	-2.127089e+00	1.365064e-03	1.082212e-07
5.650000e+02	4.565000e+03	1.111056e+02	-2.127089e+00	1.364954e-03	1.082037e-07
5.660000e+02	4.566000e+03	1.111057e+02	-2.127089e+00	1.364843e-03	1.081862e-07
5.670000e+02	4.567000e+03	1.111057e+02	-2.127089e+00	1.364733e-03	1.081687e-07
5.680000e+02	4.568000e+03	1.111057e+02	-2.127089e+00	1.364623e-03	1.081512e-07
5.690000e+02	4.569000e+03	1.111057e+02	-2.127089e+00	1.364513e-03	1.081338e-07
5.700000e+02	4.570000e+03	1.111057e+02	-2.127089e+00	1.364403e-03	1.081163e-07
5.710000e+02	4.571000e+03	1.111057e+02	-2.127089e+00	1.364293e-03	1.080988e-07
5.720000e+02	4.572000e+03	1.111057e+02	-2.127089e+00	1.364183e-03	1.080813e-07
5.730000e+02	4.573000e+03	1.111057e+02	-2.127089e+00	1.364073e-03	1.080639e-07
5.740000e+02	4.574000e+03	1.111057e+02	-2.127089e+00	1.363963e-03	1.080464e-07
5.750000e+02	4.575000e+03	1.111058e+02	-2.127089e+00	1.363853e-03	1.080289e-07
5.760000e+02	4.576000e+03	1.111058e+02	-2.127089e+00	1.363743e-03	1.080115e-07
5.770000e+02	4.577000e+03	1.111058e+02	-2.127089e+00	1.363633e-03	1.079940e-07
5.780000e+02	4.578000e+03	1.111058e+02	-2.127089e+00	1.363523e-03	1.079766e-07
5.790000e+02	4.579000e+03	1.111058e+02	-2.127089e+00	1.363413e-03	1.079591e-07
5.800000e+02	4.580000e+03	1.111058e+02	-2.127089e+00	1.363303e-03	1.079417e-07
5.810000e+02	4.581000e+03	1.111058e+02	-2.127089e+00	1.363193e-03	1.079242e-07
5.820000e+02	4.582000e+03	1.111058e+02	-2.127089e+00	1.363084e-03	1.079068e-07
5.830000e+02	4.583000e+03	1.111058e+02	-2.127089e+00	1.362974e-03	1.078894e-07
5.840000e+02	4.584000e+03	1.111058e+02	-2.127089e+00	1.362864e-03	1.078719e-07
5.850000e+02	4.585000e+03	1.111058e+02	-2.127089e+00	1.362754e-03	1.078545e-07
5.860000e+02	4.586000e+03	1.111059e+02	-2.127089e+00	1.362644e-03	1.078371e-07
5.870000e+02	4.587000e+03	1.111059e+02	-2.127089e+00	1.362534e-03	1.078196e-07
5.880000e+02	4.588000e+03	1.111059e+02	-2.127089e+00	1.362424e-03	1.078022e-07
5.890000e+02	4.589000e+03	1.111059e+02	-2.127089e+00	1.362314e-03	1.077848e-07
5.900000e+02	4.590000e+03	1.111059e+02	-2.127089e+00	1.362204e-03	1.077674e-07
5.910000e+02	4.591000e+03	1.111059e+02	-2.127089e+00	1.362095e-03	1.077499e-07
5.920000e+02	4.592000e+03	1.111059e+02	-2.127089e+00	1.361985e-03	1.077325e-07
5.930000e+02	4.593000e+03	1.111059e+02	-2.127089e+00	1.361875e-03	1.077151e-07
5.940000e+02	4.594000e+03	1.111059e+02	-2.127089e+00	1.361765e-03	1.076977e-07
5.950000e+02	4.595000e+03	1.111059e+02	-2.127089e+00	1.361655e-03	1.076803e-07
5.960000e+02	4.596000e+03	1.111060e+02	-2.127089e+00	1.361546e-03	1.076629e-07
5.970000e+02	4.597000e+03	1.111060e+02	-2.127089e+00	1.361436e-03	1.076455e-07
5.980000e+02	4.598000e+03	1.111060e+02	-2.127089e+00	1.361326e-03	1.076281e-07
5.990000e+02	4.599000e+03	1.111060e+02	-2.127089e+00	1.361216e-03	1.076107e-07
6.000000e+02	4.600000e+03	1.111060e+02	-2.127089e+00	1.361106e-03	1.075933e-07
6.010000e+02	4.601000e+03	1.111060e+02	-2.127089e+00	1.360997e-03	1.075759e-07
6.020000e+02	4.602000e+03	1.111060e+02	-2.127089e+00	1.360887e-03	1.075585e-07
6.030000e+02	4.603000e+03	1.111060e+02	-2.127089e+00	1.360777e-03	1.075412e-07
6.040000e+02	4.604000e+03	1.111060e+02	-2.127089e+00	1.360667e-03	1.075238e-07
6.050000e+02	4.605000e+03	1.111060e+02	-2.127089e+00	1.360558e-03	1.075064e-07
6.060000e+02	4.606000e+03	1.111061e+02	-2.127089e+00	1.360448e-03	1.074890e-07
6.070000e+02	4.607000e+03	1.111061e+02	-2.127089e+00	1.360338e-03	1.074716e-07
6.080000e+02	4.608000e+03	1.111061e+02	-2.127089e+00	1.360229e-03	1.074543e-07
6.090000e+02	4.609000e+03	1.111061e+02	-2.127089e+00	1.360119e-03	1.074369e-07
6.100000e+02	4.610000e+03	1.111061e+02	-2.127089e+00	1.360009e-03	1.074196e-07
6.110000e+02	4.611000e+03	1.111061e+02	-2.127089e+00	1.359900e-03	1.074022e-07
6.120000e+02	4.612000e+03	1.111061e+02	-2.127089e+00	1.359790e-03	1.073848e-07
6.130000e+02	4.613000e+03	1.111061e+02	-2.127089e+00	1.359680e-03	1.073675e-07
6.140000e+02	4.614000e+03	1.111061e+02	-2.127089e+00	1.359571e-03	1.073501e-07
6.150000e+02	4.615000e+03	1.111061e+02	-2.127089e+00	1.359461e-03	1.073328e-07
6.160000e+02	4.616000e+03	1.111062e+02	-2.127089e+00	1.359351e-03	1.073154e-07
6.170000e+02	4.617000e+03	1.111062e+02	-2.127089e+00	1.359242e-03	1.072981e-07
6.180000e+02	4.618000e+03	1.111062e+02	-2.127089e+00	1.359132e-03	1.072808e-07
6.190000e+02	4.619000e+03	1.111062e+02	-2.127089e+00	1.359023e-03	1.072634e-07
6.200000e+02	4.620000e+03	1.111062e+02	-2.127089e+00	1.358913e-03	1.072461e-07
6.210000e+02	4.621000e+03	1.111062e+02	-2.127089e+00	1.358804e-03	1.072288e-07
6.220000e+02	4.622000e+03	1.111062e+02	-2.127089e+00	1.358694e-03	1.072114e-07
6.230000e+02	4.623000e+03	1.111062e+02	-2.127089e+00	1.358584e-03	1.071941e-07
6.240000e+02	4.624000e+03	1.111062e+02	-2.127089e+00	1.358475e-03	1.071768e-07
6.250000e+02	4.625000e+03	1.111062e+02	-2.127089e+00	1.358365e-03	1.071595e-07
6.260000e+02	4.626000e+03	1.111063e+02	-2.127089e+00	1.358256e-03	1.071421e-07
6.270000e+02	4.627000e+03	1.111063e+02	-2.127089e+00	1.358146e-03	1.071248e-07
6.280000e+02	4.628000e+03	1.111063e+02	-2.127089e+00	1.358037e-03	1.071075e-07
6.290000e+02	4.629000e+03	1.111063e+02	-2.127089e+00	1.357927e-03	1.070902e-07
6.300000e+02	4.630000e+03	1.111063e+02	-2.127089e+00	1.357818e-03	1.070729e-07
6.310000e+02	4.631000e+03	1.111063e+02	-2.127089e+00	1.357708e-03	1.070556e-07
6.320000e+02	4.632000e+03	1.111063e+02	-2.127089e+00	1.357599e-03	1.070383e-07
6.330000e+02	4.633000e+03	1.111063e+02	-2.127089e+00	1.357489e-03	1.070210e-07
6.340000e+02	4.634000e+03	1.111063e+02	-2.127089e+00	1.357380e-03	1.070037e-07
6.350000e+02	4.635000e+03	1.111063e+02	-2.127089e+00	1.357271e-03	1.069864e-07
6.360000e+02	4.636000e+03	1.111064e+02	-2.127089e+00	1.357161e-03	1.069691e-07
6.370000e+02	4.637000e+03	1.111064e+02	-2.127089e+00	1.357052e-03	1.069518e-07
6.380000e+02	4.638000e+03	1.111064e+02	-2.127089e+00	1.356942e-03	1.069345e-07
6.390000e+02	4.639000e+03	1.111064e+02	-2.127089e+00	1.356833e-03	1.069173e-07
6.400000e+02	4.640000e+03	1.111064e+02	-2.127089e+00	1.356724e-03	1.069000e-07
6.410000e+02	4.641000e+03	1.111064e+02	-2.127089e+00	1.356614e-03	1.068827e-07
6.420000e+02	4.642000e+03	1.111064e+02	-2.127089e+00	1.356505e-03	1.068654e-07
6.430000e+02	4.643000e+03	1.111064e+02	-2.127089e+00	1.356395e-03	1.068482e-07
6.440000e+02	4.644000e+03	1.111064e+02	-2.127089e+00	1.356286e-03	1.068309e-07
6.450000e+02	4.645000e+03	1.111064e+02	-2.127089e+00	1.356177e-03	1.068136e-07
6.460000e+02	4.646000e+03	1.111065e+02	-2.127089e+00	1.356067e-03	1.067964e-07
6.470000e+02	4.647000e+03	1.111065e+02	-2.127089e+00	1.355958e-03	1.067791e-07
6.480000e+02	4.648000e+03	1.111065e+02	-2.127089e+00	1.355849e-03	1.067619e-07
6.490000e+02	4.649000e+03	1.111065e+02	-2.127089e+00	1.355739e-03	1.067446e-07
6.500000e+02	4.650000e+03	1.111065e+02	-2.127089e+00	1.355630e-03	1.067274e-07
6.510000e+02	4.651000e+03	1.111065e+02	-2.127089e+00	1.355521e-03	1.067101e-07
6.520000e+02	4.652000e+03	1.111065e+02	-2.127089e+00	1.355412e-03	1.066929e-07
6.530000e+02	4.653000e+03	1.111065e+02	-2.127089e+00	1.355302e-03	1.066756e-07
6.540000e+02	4.654000e+03	1.111065e+02	-2.127089e+00	1.355193e-03	1.066584e-07
6.550000e+02	4.655000e+03	1.111065e+02	-2.127089e+00	1.355084e-03	1.066412e-07
6.560000e+02	4.656000e+03	1.111066e+02	-2.127089e+00	1.354975e-03	1.066239e-07
6.570000e+02	4.657000e+03	1.111066e+02	-2.127089e+00	1.354865e-03	1.066067e-07
6.580000e+02	4.658000e+03	1.111066e+02	-2.127089e+00	1.354756e-03	1.065895e-07
6.590000e+02	4.659000e+03	1.111066e+02	-2.127089e+00	1.354647e-03	1.065723e-07
6.600000e+02	4.660000e+03	1.111066e+02	-2.127089e+00	1.354538e-03	1.065550e-07
6.610000e+02	4.661000e+03	1.111066e+02	-2.127089e+00	1.354428e-03	1.065378e-07
6.620000e+02	4.662000e+03	1.111066e+02	-2.127089e+00	1.354319e-03	1.065206e-07
6.630000e+02	4.663000e+03	1.111066e+02	-2.127089e+00	1.354210e-03	1.065034e-07
6.640000e+02	4.664000e+03	1.111066e+02	-2.127089e+00	1.354101e-03	1.064862e-07
6.650000e+02	4.665000e+03	1.111066e+02	-2.127089e+00	1.353992e-03	1.064690e-07
6.660000e+02	4.666000e+03	1.111067e+02	-2.127089e+00	1.353883e-03	1.064517e-07
6.670000e+02	4.667000e+03	1.111067e+02	-2.127089e+00	1.353773e-03	1.064345e-07
6.680000e+02	4.668000e+03	1.111067e+02	-2.127089e+00	1.353664e-03	1.064174e-07
6.690000e+02	4.669000e+03	1.111067e+02	-2.127089e+00	1.353555e-03	1.064001e-07
6.700000e+02	4.670000e+03	1.111067e+02	-2.127089e+00	1.353446e-03	1.063830e-07
6.710000e+02	4.671000e+03	1.111067e+02	-2.127089e+00	1.353337e-03	1.063658e-07
6.720000e+02	4.672000e+03	1.111067e+02	-2.127089e+00	1.353228e-03	1.063486e-07
6.730000e+02	4.673000e+03	1.111067e+02	-2.127089e+00	1.353119e-03	1.063314e-07
6.740000e+02	4.674000e+03	1.111067e+02	-2.127089e+00	1.353010e-03	1.063142e-07
6.750000e+02	4.675000e+03	1.111067e+02	-2.127089e+00	1.352901e-03	1.062970e-07
6.760000e+02	4.676000e+03	1.111068e+02	-2.127089e+00	1.352792e-03	1.062799e-07
6.770000e+02	4.677000e+03	1.111068e+02	-2.127089e+00	1.352682e-03	1.062627e-07
6.780000e+02	4.678000e+03	1.111068e+02	-2.127089e+00	1.352573e-03	1.062455e-07
6.790000e+02	4.679000e+03	1.111068e+02	-2.127089e+00	1.352464e-03	1.062283e-07
6.800000e+02	4.680000e+03	1.111068e+02	-2.127089e+00	1.352355e-03	1.062112e-07
6.810000e+02	4.681000e+03	1.111068e+02	-2.127089e+00	1.352246e-03	1.061940e-07
6.820000e+02	4.682000e+03	1.111068e+02	-2.127089e+00	1.352137e-03	1.061769e-07
6.830000e+02	4.683000e+03	1.111068e+02	-2.127089e+00	1.352028e-03	1.061597e-07
6.840000e+02	4.684000e+03	1.111068e+02	-2.127089e+00	1.351919e-03	1.061425e-07
6.850000e+02	4.685000e+03	1.111068e+02	-2.127089e+00	1.351810e-03	1.061254e-07
6.860000e+02	4.686000e+03	1.111069e+02	-2.127089e+00	1.351701e-03	1.061082e-07
6.870000e+02	4.687000e+03	1.111069e+02	-2.127089e+00	1.351592e-03	1.060911e-07
6.880000e+02	4.688000e+03	1.111069e+02	-2.127089e+00	1.351484e-03	1.060740e-07
6.890000e+02	4.689000e+03	1.111069e+02	-2.127089e+00	1.351375e-03	1.060568e-07
6.900000e+02	4.690000e+03	1.111069e+02	-2.127089e+00	1.351266e-03	1.060397e-07
6.910000e+02	4.691000e+03	1.111069e+02	-2.127089e+00	1.351157e-03	1.060225e-07
6.920000e+02	4.692000e+03	1.111069e+02	-2.127089e+00	1.351048e-03	1.060054e-07
6.930000e+02	4.693000e+03	1.111069e+02	-2.127089e+00	1.350939e-03	1.059883e-07
6.940000e+02	4.694000e+03	1.111069e+02	-2.127089e+00	1.350830e-03	1.059712e-07
6.950000e+02	4.695000e+03	1.111069e+02	-2.127089e+00	1.350721e-03	1.059540e-07
6.960000e+02	4.696000e+03	1.111070e+02	-2.127089e+00	1.350612e-03	1.059369e-07
6.970000e+02	4.697000e+03	1.111070e+02	-2.127089e+00	1.350503e-03	1.059198e-07
6.980000e+02	4.698000e+03	1.111070e+02	-2.127089e+00	1.350395e-03	1.059027e-07
6.990000e+02	4.699000e+03	1.111070e+02	-2.127089e+00	1.350286e-03	1.058856e-07
7.000000e+02	4.700000e+03	1.111070e+02	-2.127089e+00	1.350177e-03	1.058685e-07
7.010000e+02	4.701000e+03	1.111070e+02	-2.127089e+00	1.350068e-03	1.058514e-07
7.020000e+02	4.702000e+03	1.111070e+02	-2.127089e+00	1.349959e-03	1.058343e-07
7.030000e+02	4.703000e+03	1.111070e+02	-2.127089e+00	1.349850e-03	1.058172e-07
7.040000e+02	4.704000e+03	1.111070e+02	-2.127089e+00	1.349742e-03	1.058001e-07
7.050000e+02	4.705000e+03	1.111071e+02	-2.127089e+00	1.349633e-03	1.057830e-07
7.060000e+02	4.706000e+03	1.111071e+02	-2.127089e+00	1.349524e-03	1.057659e-07
7.070000e+02	4.707000e+03	1.111071e+02	-2.127089e+00	1.349415e-03	1.057488e-07
7.080000e+02	4.708000e+03	1.111071e+02	-2.127089e+00	1.349306e-03	1.057317e-07
7.090000e+02	4.709000e+03	1.111071e+02	-2.127089e+00	1.349198e-03	1.057146e-07
7.100000e+02	4.710000e+03	1.111071e+02	-2.127089e+00	1.349089e-03	1.056975e-07
7.110000e+02	4.711000e+03	1.111071e+02	-2.127089e+00	1.348980e-03	1.056804e-07
7.120000e+02	4.712000e+03	1.111071e+02	-2.127089e+00	1.348871e-03	1.056634e-07
7.130000e+02	4.713000e+03	1.111071e+02	-2.127089e+00	1.348763e-03	1.056463e-07
7.140000e+02	4.714000e+03	1.111071e+02	-2.127089e+00	1.348654e-03	1.056292e-07
7.150000e+02	4.715000e+03	1.111071e+02	-2.127089e+00	1.348545e-03	1.056122e-07
7.160000e+02	4.716000e+03	1.111072e+02	-2.127089e+00	1.348437e-03	1.055951e-07
7.170000e+02	4.717000e+03	1.111072e+02	-2.127089e+00	1.348328e-03	1.055780e-07
7.180000e+02	4.718000e+03	1.111072e+02	-2.127089e+00	1.348219e-03	1.055610e-07
7.190000e+02	4.719000e+03	1.111072e+02	-2.127089e+00	1.348111e-03	1.055439e-07
7.200000e+02	4.720000e+03	1.111072e+02	-2.127089e+00	1.348002e-03	1.055269e-07
7.210000e+02	4.721000e+03	1.111072e+02	-2.127089e+00	1.347893e-03	1.055098e-07
7.220000e+02	4.722000e+03	1.111072e+02	-2.127089e+00	1.347785e-03	1.054928e-07
7.230000e+02	4.723000e+03	1.111072e+02	-2.127089e+00	1.347676e-03	1.054757e-07
7.240000e+02	4.724000e+03	1.111072e+02	-2.127089e+00	1.347567e-03	1.054587e-07
7.250000e+02	4.725000e+03	1.111072e+02	-2.127089e+00	1.347459e-03	1.054417e-07
7.260000e+02	4.726000e+03	1.111073e+02	-2.127089e+00	1.347350e-03	1.054246e-07
7.270000e+02	4.727000e+03	1.111073e+02	-2.127089e+00	1.347242e-03	1.054076e-07
7.280000e+02	4.728000e+03	1.111073e+02	-2.127089e+00	1.347133e-03	1.053905e-07
7.290000e+02	4.729000e+03	1.111073e+02	-2.127089e+00	1.347024e-03	1.053735e-07
7.300000e+02	4.730000e+03	1.111073e+02	-2.127089e+00	1.346916e-03	1.053565e-07
7.310000e+02	4.731000e+03	1.111073e+02	-2.127089e+00	1.346807e-03	1.053395e-07
7.320000e+02	4.732000e+03	1.111073e+02	-2.127089e+00	1.346699e-03	1.053224e-07
7.330000e+02	4.733000e+03	1.111073e+02	-2.127089e+00	1.346590e-03	1.053054e-07
7.340000e+02	4.734000e+03	1.111073e+02	-2.127089e+00	1.346482e-03	1.052884e-07
7.350000e+02	4.735000e+03	1.111073e+02	-2.127089e+00	1.346373e-03	1.052714e-07
7.360000e+02	4.736000e+03	1.111074e+02	-2.127089e+00	1.346265e-03	1.052544e-07
7.370000e+02	4.737000e+03	1.111074e+02	-2.127089e+00	1.346156e-03	1.052374e-07
7.380000e+02	4.738000e+03	1.111074e+02	-2.127089e+00	1.346048e-03	1.052204e-07
7.390000e+02	4.739000e+03	1.111074e+02	-2.127089e+00	1.345939e-03	1.052034e-07
7.400000e+02	4.740000e+03	1.111074e+02	-2.127089e+00	1.345831e-03	1.051864e-07
7.410000e+02	4.741000e+03	1.111074e+02	-2.127089e+00	1.345722e-03	1.051694e-07
7.420000e+02	4.742000e+03	1.111074e+02	-2.127089e+00	1.345614e-03	1.051524e-07
7.430000e+02	4.743000e+03	1.111074e+02	-2.127089e+00	1.345505e-03	1.051354e-07
7.440000e+02	4.744000e+03	1.111074e+02	-2.127089e+00	1.345397e-03	1.051184e-07
7.450000e+02	4.745000e+03	1.111075e+02	-2.127089e+00	1.345288e-03	1.051014e-07
7.460000e+02	4.746000e+03	1.111075e+02	-2.127089e+00	1.345180e-03	1.050845e-07
7.470000e+02	4.747000e+03	1.111075e+02	-2.127089e+00	1.345072e-03	1.050675e-07
7.480000e+02	4.748000e+03	1.111075e+02	-2.127089e+00	1.344963e-03	1.050505e-07
7.490000e+02	4.749000e+03	1.111075e+02	-2.127089e+00	1.344855e-03	1.050335e-07
7.500000e+02	4.750000e+03	1.111075e+02	-2.127089e+00	1.344746e-03	1.050166e-07
7.510000e+02	4.751000e+03	1.111075e+02	-2.127089e+00	1.344638e-03	1.049996e-07
7.520000e+02	4.752000e+03	1.111075e+02	-2.127089e+00	1.344530e-03	1.049826e-07
7.530000e+02	4.753000e+03	1.111075e+02	-2.127089e+00	1.344421e-03	1.049657e-07
7.540000e+02	4.754000e+03	1.111075e+02	-2.127089e+00	1.344313e-03	1.049487e-07
7.550000e+02	4.755000e+03	1.111075e+02	-2.127089e+00	1.344205e-03	1.049318e-07
7.560000e+02	4.756000e+03	1.111076e+02	-2.127089e+00	1.344096e-03	1.049148e-07
7.570000e+02	4.757000e+03	1.111076e+02	-2.127089e+00	1.343988e-03	1.048978e-07
7.580000e+02	4.758000e+03	1.111076e+02	-2.127089e+00	1.343880e-03	1.048809e-07
7.590000e+02	4.759000e+03	1.111076e+02	-2.127089e+00	1.343771e-03	1.048640e-07
7.600000e+02	4.760000e+03	1.111076e+02	-2.127089e+00	1.343663e-03	1.048470e-07
7.610000e+02	4.761000e+03	1.111076e+02	-2.127089e+00	1.343555e-03	1.048301e-07
7.620000e+02	4.762000e+03	1.111076e+02	-2.127089e+00	1.343447e-03	1.048131e-07
7.630000e+02	4.763000e+03	1.111076e+02	-2.127089e+00	1.343338e-03	1.047962e-07
7.640000e+02	4.764000e+03	1.111076e+02	-2.127089e+00	1.343230e-03	1.047793e-07
7.650000e+02	4.765000e+03	1.111076e+02	-2.127089e+00	1.343122e-03	1.047623e-07
7.660000e+02	4.766000e+03	1.111077e+02	-2.127089e+00	1.343014e-03	1.047454e-07
7.670000e+02	4.767000e+03	1.111077e+02	-2.127089e+00	1.342905e-03	1.047285e-07
7.680000e+02	4.768000e+03	1.111077e+02	-2.127089e+00	1.342797e-03	1.047116e-07
7.690000e+02	4.769000e+03	1.111077e+02	-2.127089e+00	1.342689e-03	1.046947e-07
7.700000e+02	4.770000e+03	1.111077e+02	-2.127089e+00	1.342581e-03	1.046777e-07
7.710000e+02	4.771000e+03	1.111077e+02	-2.127089e+00	1.342473e-03	1.046608e-07
7.720000e+02	4.772000e+03	1.111077e+02	-2.127089e+00	1.342364e-03	1.046439e-07
7.730000e+02	4.773000e+03	1.111077e+02	-2.127089e+00	1.342256e-03	1.046270e-07
7.740000e+02	4.774000e+03	1.111077e+02	-2.127089e+00	1.342148e-03	1.046101e-07
7.750000e+02	4.775000e+03	1.111077e+02	-2.127089e+00	1.342040e-03	1.045932e-07
7.760000e+02	4.776000e+03	1.111078e+02	-2.127089e+00	1.341932e-03	1.045763e-07
7.770000e+02	4.777000e+03	1.111078e+02	-2.127089e+00	1.341824e-03	1.045594e-07
7.780000e+02	4.778000e+03	1.111078e+02	-2.127089e+00	1.341715e-03	1.045425e-07
7.790000e+02	4.779000e+03	1.111078e+02	-2.127089e+00	1.341607e-03	1.045256e-07
7.800000e+02	4.780000e+03	1.111078e+02	-2.127089e+00	1.341499e-03	1.045087e-07
7.810000e+02	4.781000e+03	1.111078e+02	-2.127089e+00	1.341391e-03	1.044919e-07
7.820000e+02	4.782000e+03	1.111078e+02	-2.127089e+00	1.341283e-03	1.044750e-07
7.830000e+02	4.783000e+03	1.111078e+02	-2.127089e+00	1.341175e-03	1.044581e-07
7.840000e+02	4.784000e+03	1.111078e+02	-2.127089e+00	1.341067e-03	1.044412e-07
7.850000e+02	4.785000e+03	1.111078e+02	-2.127089e+00	1.340959e-03	1.044244e-07
7.860000e+02	4.786000e+03	1.111079e+02	-2.127089e+00	1.340851e-03	1.044075e-07
7.870000e+02	4.787000e+03	1.111079e+02	-2.127089e+00	1.340743e-03	1.043906e-07
7.880000e+02	4.788000e+03	1.111079e+02	-2.127089e+00	1.340635e-03	1.043738e-07
7.890000e+02	4.789000e+03	1.111079e+02	-2.127089e+00	1.340527e-03	1.043569e-07
7.900000e+02	4.790000e+03	1.111079e+02	-2.127089e+00	1.340419e-03	1.043400e-07
7.910000e+02	4.791000e+03	1.111079e+02	-2.127089e+00	1.340311e-03	1.043232e-07
7.920000e+02	4.792000e+03	1.111079e+02	-2.127089e+00	1.340203e-03	1.043063e-07
7.930000e+02	4.793000e+03	1.111079e+02	-2.127089e+00	1.340095e-03	1.042895e-07
7.940000e+02	4.794000e+03	1.111079e+02	-2.127089e+00	1.339987e-03	1.042726e-07
7.950000e+02	4.795000e+03	1.111079e+02	-2.127089e+00	1.339879e-03	1.042558e-07
7.960000e+02	4.796000e+03	1.111080e+02	-2.127089e+00	1.339771e-03	1.042389e-07
7.970000e+02	4.797000e+03	1.111080e+02	-2.127089e+00	1.339663e-03	1.042221e-07
7.980000e+02	4.798000e+03	1.111080e+02	-2.127089e+00	1.339555e-03	1.042053e-07
7.990000e+02	4.799000e+03	1.111080e+02	-2.127089e+00	1.339447e-03	1.041884e-07
8.000000e+02	4.800000e+03	1.111080e+02	-2.127089e+00	1.339339e-03	1.041716e-07
8.010000e+02	4.801000e+03	1.111080e+02	-2.127089e+00	1.339231e-03	1.041548e-07
8.020000e+02	4.802000e+03	1.111080e+02	-2.127089e+00	1.339123e-03	1.041379e-07
8.030000e+02	4.803000e+03	1.111080e+02	-2.127089e+00	1.339015e-03	1.041211e-07
8.040000e+02	4.804000e+03	1.111080e+02	-2.127089e+00	1.338907e-03	1.041043e-07
8.050000e+02	4.805000e+03	1.111080e+02	-2.127089e+00	1.338799e-03	1.040875e-07
8.060000e+02	4.806000e+03	1.111081e+02	-2.127089e+00	1.338692e-03	1.040707e-07
8.070000e+02	4.807000e+03	1.111081e+02	-2.127089e+00	1.338584e-03	1.040538e-07
8.080000e+02	4.808000e+03	1.111081e+02	-2.127089e+00	1.338476e-03	1.040370e-07
8.090000e+02	4.809000e+03	1.111081e+02	-2.127089e+00	1.338368e-03	1.040202e-07
8.100000e+02	4.810000e+03	1.111081e+02	-2.127089e+00	1.338260e-03	1.040034e-07
8.110000e+02	4.811000e+03	1.111081e+02	-2.127089e+00	1.338152e-03	1.039866e-07
8.120000e+02	4.812000e+03	1.111081e+02	-2.127089e+00	1.338045e-03	1.039698e-07
8.130000e+02	4.813000e+03	1.111081e+02	-2.127089e+00	1.337937e-03	1.039530e-07
8.140000e+02	4.814000e+03	1.111081e+02	-2.127089e+00	1.337829e-03	1.039362e-07
8.150000e+02	4.815000e+03	1.111081e+02	-2.127089e+00	1.337721e-03	1.039195e-07
8.160000e+02	4.816000e+03	1.111082e+02	-2.127089e+00	1.337613e-03	1.039027e-07
8.170000e+02	4.817000e+03	1.111082e+02	-2.127089e+00	1.337506e-03	1.038859e-07
8.180000e+02	4.818000e+03	1.111082e+02	-2.127089e+00	1.337398e-03	1.038691e-07
8.190000e+02	4.819000e+03	1.111082e+02	-2.127089e+00	1.337290e-03	1.038523e-07
8.200000e+02	4.820000e+03	1.111082e+02	-2.127089e+00	1.337182e-03	1.038355e-07
8.210000e+02	4.821000e+03	1.111082e+02	-2.127089e+00	1.337075e-03	1.038188e-07
8.220000e+02	4.822000e+03	1.111082e+02	-2.127089e+00	1.336967e-03	1.038020e-07
8.230000e+02	4.823000e+03	1.111082e+02	-2.127089e+00	1.336859e-03	1.037852e-07
8.240000e+02	4.824000e+03	1.111082e+02	-2.127089e+00	1.336751e-03	1.037685e-07
8.250000e+02	4.825000e+03	1.111082e+02	-2.127089e+00	1.336644e-03	1.037517e-07
8.260000e+02	4.826000e+03	1.111083e+02	-2.127089e+00	1.336536e-03	1.037349e-07
8.270000e+02	4.827000e+03	1.111083e+02	-2.127089e+00	1.336428e-03	1.037182e-07
8.280000e+02	4.828000e+03	1.111083e+02	-2.127089e+00	1.336321e-03	1.037014e-07
8.290000e+02	4.829000e+03	1.111083e+02	-2.127089e+00	1.336213e-03	1.036847e-07
8.300000e+02	4.830000e+03	1.111083e+02	-2.127089e+00	1.336105e-03	1.036679e-07
8.310000e+02	4.831000e+03	1.111083e+02	-2.127089e+00	1.335998e-03	1.036512e-07
8.320000e+02	4.832000e+03	1.111083e+02	-2.127089e+00	1.335890e-03	1.036344e-07
8.330000e+02	4.833000e+03	1.111083e+02	-2.127089e+00	1.335782e-03	1.036177e-07
8.340000e+02	4.834000e+03	1.111083e+02	-2.127089e+00	1.335675e-03	1.036009e-07
8.350000e+02	4.835000e+03	1.111083e+02	-2.127089e+00	1.335567e-03	1.035842e-07
8.360000e+02	4.836000e+03	1.111084e+02	-2.127089e+00	1.335460e-03	1.035675e-07
8.370000e+02	4.837000e+03	1.111084e+02	-2.127089e+00	1.335352e-03	1.035507e-07
8.380000e+02	4.838000e+03	1.111084e+02	-2.127089e+00	1.335244e-03	1.035340e-07
8.390000e+02	4.839000e+03	1.111084e+02	-2.127089e+00	1.335137e-03	1.035173e-07
8.400000e+02	4.840000e+03	1.111084e+02	-2.127089e+00	1.335029e-03	1.035006e-07
8.410000e+02	4.841000e+03	1.111084e+02	-2.127089e+00	1.334922e-03	1.034839e-07
8.420000e+02	4.842000e+03	1.111084e+02	-2.127089e+00	1.334814e-03	1.034671e-07
8.430000e+02	4.843000e+03	1.111084e+02	-2.127089e+00	1.334707e-03	1.034504e-07
8.440000e+02	4.844000e+03	1.111084e+02	-2.127089e+00	1.334599e-03	1.034337e-07
8.450000e+02	4.845000e+03	1.111084e+02	-2.127089e+00	1.334492e-03	1.034170e-07
8.460000e+02	4.846000e+03	1.111085e+02	-2.127089e+00	1.334384e-03	1.034003e-07
8.470000e+02	4.847000e+03	1.111085e+02	-2.127089e+00	1.334277e-03	1.033836e-07
8.480000e+02	4.848000e+03	1.111085e+02	-2.127089e+00	1.334169e-03	1.033669e-07
8.490000e+02	4.849000e+03	1.111085e+02	-2.127089e+00	1.334062e-03	1.033502e-07
8.500000e+02	4.850000e+03	1.111085e+02	-2.127089e+00	1.333954e-03	1.033335e-07
8.510000e+02	4.851000e+03	1.111085e+02	-2.127089e+00	1.333847e-03	1.033168e-07
8.520000e+02	4.852000e+03	1.111085e+02	-2.127089e+00	1.333739e-03	1.033001e-07
8.530000e+02	4.853000e+03	1.111085e+02	-2.127089e+00	1.333632e-03	1.032834e-07
8.540000e+02	4.854000e+03	1.111085e+02	-2.127089e+00	1.333524e-03	1.032667e-07
8.550000e+02	4.855000e+03	1.111085e+02	-2.127089e+00	1.333417e-03	1.032501e-07
8.560000e+02	4.856000e+03	1.111086e+02	-2.127089e+00	1.333310e-03	1.032334e-07
8.570000e+02	4.857000e+03	1.111086e+02	-2.127089e+00	1.333202e-03	1.032167e-07
8.580000e+02	4.858000e+03	1.111086e+02	-2.127089e+00	1.333095e-03	1.032000e-07
8.590000e+02	4.859000e+03	1.111086e+02	-2.127089e+00	1.332987e-03	1.031834e-07
8.600000e+02	4.860000e+03	1.111086e+02	-2.127089e+00	1.332880e-03	1.031667e-07
8.610000e+02	4.861000e+03	1.111086e+02	-2.127089e+00	1.332773e-03	1.031500e-07
8.620000e+02	4.862000e+03	1.111086e+02	-2.127089e+00	1.332665e-03	1.031334e-07
8.630000e+02	4.863000e+03	1.111086e+02	-2.127089e+00	1.332558e-03	1.031167e-07
8.640000e+02	4.864000e+03	1.111086e+02	-2.127089e+00	1.332451e-03	1.031001e-07
8.650000e+02	4.865000e+03	1.111086e+02	-2.127089e+00	1.332343e-03	1.030834e-07
8.660000e+02	4.866000e+03	1.111087e+02	-2.127089e+00	1.332236e-03	1.030668e-07
8.670000e+02	4.867000e+03	1.111087e+02	-2.127089e+00	1.332129e-03	1.030501e-07
8.680000e+02	4.868000e+03	1.111087e+02	-2.127089e+00	1.332021e-03	1.030335e-07
8.690000e+02	4.869000e+03	1.111087e+02	-2.127089e+00	1.331914e-03	1.030168e-07
8.700000e+02	4.870000e+03	1.111087e+02	-2.127089e+00	1.331807e-03	1.030002e-07
8.710000e+02	4.871000e+03	1.111087e+02	-2.127089e+00	1.331699e-03	1.029835e-07
8.720000e+02	4.872000e+03	1.111087e+02	-2.127089e+00	1.331592e-03	1.029669e-07
8.730000e+02	4.873000e+03	1.111087e+02	-2.127089e+00	1.331485e-03	1.029503e-07
8.740000e+02	4.874000e+03	1.111087e+02	-2.127089e+00	1.331378e-03	1.029336e-07
8.750000e+02	4.875000e+03	1.111088e+02	-2.127089e+00	1.331270e-03	1.029170e-07
8.760000e+02	4.876000e+03	1.111088e+02	-2.127089e+00	1.331163e-03	1.029004e-07
8.770000e+02	4.877000e+03	1.111088e+02	-2.127089e+00	1.331056e-03	1.028838e-07
8.780000e+02	4.878000e+03	1.111088e+02	-2.127089e+00	1.330949e-03	1.028672e-07
8.790000e+02	4.879000e+03	1.111088e+02	-2.127089e+00	1.330841e-03	1.028505e-07
8.800000e+02	4.880000e+03	1.111088e+02	-2.127089e+00	1.330734e-03	1.028339e-07
8.810000e+02	4.881000e+03	1.111088e+02	-2.127089e+00	1.330627e-03	1.028173e-07
8.820000e+02	4.882000e+03	1.111088e+02	-2.127089e+00	1.330520e-03	1.028007e-07
8.830000e+02	4.883000e+03	1.111088e+02	-2.127089e+00	1.330413e-03	1.027841e-07
8.840000e+02	4.884000e+03	1.111088e+02	-2.127089e+00	1.330306e-03	1.027675e-07
8.850000e+02	4.885000e+03	1.111088e+02	-2.127089e+00	1.330198e-03	1.027509e-07
8.860000e+02	4.886000e+03	1.111089e+02	-2.127089e+00	1.330091e-03	1.027343e-07
8.870000e+02	4.887000e+03	1.111089e+02	-2.127089e+00	1.329984e-03	1.027177e-07
8.880000e+02	4.888000e+03	1.111089e+02	-2.127089e+00	1.329877e-03	1.027011e-07
8.890000e+02	4.889000e+03	1.111089e+02	-2.127089e+00	1.329770e-03	1.026845e-07
8.900000e+02	4.890000e+03	1.111089e+02	-2.127089e+00	1.329663e-03	1.026679e-07
8.910000e+02	4.891000e+03	1.111089e+02	-2.127089e+00	1.329556e-03	1.026514e-07
8.920000e+02	4.892000e+03	1.111089e+02	-2.127089e+00	1.329449e-03	1.026348e-07
8.930000e+02	4.893000e+03	1.111089e+02	-2.127089e+00	1.329341e-03	1.026182e-07
8.940000e+02	4.894000e+03	1.111089e+02	-2.127089e+00	1.329234e-03	1.026016e-07
8.950000e+02	4.895000e+03	1.111089e+02	-2.127089e+00	1.329127e-03	1.025850e-07
8.960000e+02	4.896000e+03	1.111090e+02	-2.127089e+00	1.329020e-03	1.025685e-07
8.970000e+02	4.897000e+03	1.111090e+02	-2.127089e+00	1.328913e-03	1.025519e-07
8.980000e+02	4.898000e+03	1.111090e+02	-2.127089e+00	1.328806e-03	1.025354e-07
8.990000e+02	4.899000e+03	1.111090e+02	-2.127089e+00	1.328699e-03	1.025188e-07
9.000000e+02	4.900000e+03	1.111090e+02	-2.127089e+00	1.328592e-03	1.025022e-07
9.010000e+02	4.901000e+03	1.111090e+02	-2.127089e+00	1.328485e-03	1.024857e-07
9.020000e+02	4.902000e+03	1.111090e+02	-2.127089e+00	1.328378e-03	1.024691e-07
9.030000e+02	4.903000e+03	1.111090e+02	-2.127089e+00	1.328271e-03	1.024526e-07
9.040000e+02	4.904000e+03	1.111090e+02	-2.127089e+00	1.328164e-03	1.024360e-07
9.050000e+02	4.905000e+03	1.111090e+02	-2.127089e+00	1.328057e-03	1.024195e-07
9.060000e+02	4.906000e+03	1.111091e+02	-2.127089e+00	1.327950e-03	1.024029e-07
9.070000e+02	4.907000e+03	1.111091e+02	-2.127089e+00	1.327843e-03	1.023864e-07
9.080000e+02	4.908000e+03	1.111091e+02	-2.127089e+00	1.327736e-03	1.023699e-07
9.090000e+02	4.909000e+03	1.111091e+02	-2.127089e+00	1.327629e-03	1.023533e-07
9.100000e+02	4.910000e+03	1.111091e+02	-2.127089e+00	1.327522e-03	1.023368e-07
9.110000e+02	4.911000e+03	1.111091e+02	-2.127089e+00	1.327416e-03	1.023203e-07
9.120000e+02	4.912000e+03	1.111091e+02	-2.127089e+00	1.327309e-03	1.023037e-07
9.130000e+02	4.913000e+03	1.111091e+02	-2.127089e+00	1.327202e-03	1.022872e-07
9.140000e+02	4.914000e+03	1.111091e+02	-2.127089e+00	1.327095e-03	1.022707e-07
9.150000e+02	4.915000e+03	1.111091e+02	-2.127089e+00	1.326988e-03	1.022542e-07
9.160000e+02	4.916000e+03	1.111092e+02	-2.127089e+00	1.326881e-03	1.022377e-07
9.170000e+02	4.917000e+03	1.111092e+02	-2.127089e+00	1.326774e-03	1.022211e-07
9.180000e+02	4.918000e+03	1.111092e+02	-2.127089e+00	1.326667e-03	1.022046e-07
9.190000e+02	4.919000e+03	1.111092e+02	-2.127089e+00	1.326560e-03	1.021881e-07
9.200000e+02	4.920000e+03	1.111092e+02	-2.127089e+00	1.326454e-03	1.021716e-07
9.210000e+02	4.921000e+03	1.111092e+02	-2.127089e+00	1.326347e-03	1.021551e-07
9.220000e+02	4.922000e+03	1.111092e+02	-2.127089e+00	1.326240e-03	1.021386e-07
9.230000e+02	4.923000e+03	1.111092e+02	-2.127089e+00	1.326133e-03	1.021221e-07
9.240000e+02	4.924000e+03	1.111092e+02	-2.127089e+00	1.326026e-03	1.021056e-07
9.250000e+02	4.925000e+03	1.111092e+02	-2.127089e+00	1.325920e-03	1.020891e-07
9.260000e+02	4.926000e+03	1.111093e+02	-2.127089e+00	1.325813e-03	1.020726e-07
9.270000e+02	4.927000e+03	1.111093e+02	-2.127089e+00	1.325706e-03	1.020562e-07
9.280000e+02	4.928000e+03	1.111093e+02	-2.127089e+00	1.325599e-03	1.020397e-07
9.290000e+02	4.929000e+03	1.111093e+02	-2.127089e+00	1.325493e-03	1.020232e-07
9.300000e+02	4.930000e+03	1.111093e+02	-2.127089e+00	1.325386e-03	1.020067e-07
9.310000e+02	4.931000e+03	1.111093e+02	-2.127089e+00	1.325279e-03	1.019903e-07
9.320000e+02	4.932000e+03	1.111093e+02	-2.127089e+00	1.325172e-03	1.019738e-07
9.330000e+02	4.933000e+03	1.111093e+02	-2.127089e+00	1.325066e-03	1.019573e-07
9.340000e+02	4.934000e+03	1.111093e+02	-2.127089e+00	1.324959e-03	1.019408e-07
9.350000e+02	4.935000e+03	1.111093e+02	-2.127089e+00	1.324852e-03	1.019244e-07
9.360000e+02	4.936000e+03	1.111094e+02	-2.127089e+00	1.324745e-03	1.019079e-07
9.370000e+02	4.937000e+03	1.111094e+02	-2.127089e+00	1.324639e-03	1.018915e-07
9.380000e+02	4.938000e+03	1.111094e+02	-2.127089e+00	1.324532e-03	1.018750e-07
9.390000e+02	4.939000e+03	1.111094e+02	-2.127089e+00	1.324425e-03	1.018585e-07
9.400000e+02	4.940000e+03	1.111094e+02	-2.127089e+00	1.324319e-03	1.018421e-07
9.410000e+02	4.941000e+03	1.111094e+02	-2.127089e+00	1.324212e-03	1.018257e-07
9.420000e+02	4.942000e+03	1.111094e+02	-2.127089e+00	1.324106e-03	1.018092e-07
9.430000e+02	4.943000e+03	1.111094e+02	-2.127089e+00	1.323999e-03	1.017928e-07
9.440000e+02	4.944000e+03	1.111094e+02	-2.127089e+00	1.323892e-03	1.017763e-07
9.450000e+02	4.945000e+03	1.111094e+02	-2.127089e+00	1.323786e-03	1.017599e-07
9.460000e+02	4.946000e+03	1.111095e+02	-2.127089e+00	1.323679e-03	1.017434e-07
9.470000e+02	4.947000e+03	1.111095e+02	-2.127089e+00	1.323572e-03	1.017270e-07
9.480000e+02	4.948000e+03	1.111095e+02	-2.127089e+00	1.323466e-03	1.017106e-07
9.490000e+02	4.949000e+03	1.111095e+02	-2.127089e+00	1.323359e-03	1.016942e-07
9.500000e+02	4.950000e+03	1.111095e+02	-2.127089e+00	1.323253e-03	1.016777e-07
9.510000e+02	4.951000e+03	1.111095e+02	-2.127089e+00	1.323146e-03	1.016613e-07
9.520000e+02	4.952000e+03	1.111095e+02	-2.127089e+00	1.323040e-03	1.016449e-07
9.530000e+02	4.953000e+03	1.111095e+02	-2.127089e+00	1.322933e-03	1.016285e-07
9.540000e+02	4.954000e+03	1.111095e+02	-2.127089e+00	1.322827e-03	1.016121e-07
9.550000e+02	4.955000e+03	1.111095e+02	-2.127089e+00	1.322720e-03	1.015957e-07
9.560000e+02	4.956000e+03	1.111096e+02	-2.127089e+00	1.322614e-03	1.015792e-07
9.570000e+02	4.957000e+03	1.111096e+02	-2.127089e+00	1.322507e-03	1.015628e-07
9.580000e+02	4.958000e+03	1.111096e+02	-2.127089e+00	1.322401e-03	1.015464e-07
9.590000e+02	4.959000e+03	1.111096e+02	-2.127089e+00	1.322294e-03	1.015300e-07
9.600000e+02	4.960000e+03	1.111096e+02	-2.127089e+00	1.322188e-03	1.015136e-07
9.610000e+02	4.961000e+03	1.111096e+02	-2.127089e+00	1.322081e-03	1.014973e-07
9.620000e+02	4.962000e+03	1.111096e+02	-2.127089e+00	1.321975e-03	1.014808e-07
9.630000e+02	4.963000e+03	1.111096e+02	-2.127089e+00	1.321868e-03	1.014645e-07
9.640000e+02	4.964000e+03	1.111096e+02	-2.127089e+00	1.321762e-03	1.014481e-07
9.650000e+02	4.965000e+03	1.111096e+02	-2.127089e+00	1.321655e-03	1.014317e-07
9.660000e+02	4.966000e+03	1.111097e+02	-2.127089e+00	1.321549e-03	1.014153e-07
9.670000e+02	4.967000e+03	1.111097e+02	-2.127089e+00	1.321442e-03	1.013989e-07
9.680000e+02	4.968000e+03	1.111097e+02	-2.127089e+00	1.321336e-03	1.013826e-07
9.690000e+02	4.969000e+03	1.111097e+02	-2.127089e+00	1.321230e-03	1.013662e-07
9.700000e+02	4.970000e+03	1.111097e+02	-2.127089e+00	1.321123e-03	1.013498e-07
9.710000e+02	4.971000e+03	1.111097e+02	-2.127089e+00	1.321017e-03	1.013335e-07
9.720000e+02	4.972000e+03	1.111097e+02	-2.127089e+00	1.320911e-03	1.013171e-07
9.730000e+02	4.973000e+03	1.111097e+02	-2.127089e+00	1.320804e-03	1.013007e-07
9.740000e+02	4.974000e+03	1.111097e+02	-2.127089e+00	1.320698e-03	1.012844e-07
9.750000e+02	4.975000e+03	1.111097e+02	-2.127089e+00	1.320591e-03	1.012680e-07
9.760000e+02	4.976000e+03	1.111098e+02	-2.127089e+00	1.320485e-03	1.012516e-07
9.770000e+02	4.977000e+03	1.111098e+02	-2.127089e+00	1.320379e-03	1.012353e-07
9.780000e+02	4.978000e+03	1.111098e+02	-2.127089e+00	1.320273e-03	1.012189e-07
9.790000e+02	4.979000e+03	1.111098e+02	-2.127089e+00	1.320166e-03	1.012026e-07
9.800000e+02	4.980000e+03	1.111098e+02	-2.127089e+00	1.320060e-03	1.011863e-07
9.810000e+02	4.981000e+03	1.111098e+02	-2.127089e+00	1.319954e-03	1.011699e-07
9.820000e+02	4.982000e+03	1.111098e+02	-2.127089e+00	1.319847e-03	1.011536e-07
9.830000e+02	4.983000e+03	1.111098e+02	-2.127089e+00	1.319741e-03	1.011372e-07
9.840000e+02	4.984000e+03	1.111098e+02	-2.127089e+00	1.319635e-03	1.011209e-07
9.850000e+02	4.985000e+03	1.111098e+02	-2.127089e+00	1.319529e-03	1.011046e-07
9.860000e+02	4.986000e+03	1.111099e+02	-2.127089e+00	1.319422e-03	1.010883e-07
9.870000e+02	4.987000e+03	1.111099e+02	-2.127089e+00	1.319316e-03	1.010719e-07
9.880000e+02	4.988000e+03	1.111099e+02	-2.127089e+00	1.319210e-03	1.010556e-07
9.890000e+02	4.989000e+03	1.111099e+02	-2.127089e+00	1.319104e-03	1.010393e-07
9.900000e+02	4.990000e+03	1.111099e+02	-2.127089e+00	1.318997e-03	1.010230e-07
9.910000e+02	4.991000e+03	1.111099e+02	-2.127089e+00	1.318891e-03	1.010066e-07
9.920000e+02	4.992000e+03	1.111099e+02	-2.127089e+00	1.318785e-03	1.009903e-07
9.930000e+02	4.993000e+03	1.111099e+02	-2.127089e+00	1.318679e-03	1.009740e-07
9.940000e+02	4.994000e+03	1.111099e+02	-2.127089e+00	1.318573e-03	1.009577e-07
9.950000e+02	4.995000e+03	1.111099e+02	-2.127089e+00	1.318467e-03	1.009414e-07
9.960000e+02	4.996000e+03	1.111100e+02	-2.127089e+00	1.318360e-03	1.009251e-07
9.970000e+02	4.997000e+03	1.111100e+02	-2.127089e+00	1.318254e-03	1.009088e-07
9.980000e+02	4.998000e+03	1.111100e+02	-2.127089e+00	1.318148e-03	1.008925e-07
9.990000e+02	4.999000e+03	1.111100e+02	-2.127089e+00	1.318042e-03	1.008762e-07
1.000000e+03	5.000000e+03	1.111100e+02	-2.127089e+00	1.317936e-03	1.008599e-07


==> dat/ex-ising2-r10-tau=1e-01.dat <==
1.000000e+00	1.000000e+00	1.000000e-01	-1.915215e+00	3.760258e+00	2.118738e-01
2.000000e+00	2.000000e+00	2.000000e-01	-2.093137e+00	1.130305e+00	3.395197e-02
3.000000e+00	3.000000e+00	3.000000e-01	-2.114431e+00	5.548354e-01	1.265818e-02
4.000000e+00	4.000000e+00	4.000000e-01	-2.119522e+00	4.346786e-01	7.566561e-03
5.000000e+00	5.000000e+00	5.000000e-01	-2.121252e+00	3.702262e-01	5.836579e-03
6.000000e+00	6.000000e+00	6.000000e-01	-2.121925e+00	3.652575e-01	5.163803e-03
7.000000e+00	7.000000e+00	7.000000e-01	-2.122200e+00	3.116530e-01	4.888839e-03
8.000000e+00	8.000000e+00	8.000000e-01	-2.122315e+00	3.053501e-01	4.774242e-03
9.000000e+00	9.000000e+00	9.000000e-01	-2.122363e+00	3.016621e-01	4.725990e-03
1.000000e+01	1.000000e+01	1.000000e+00	-2.122383e+00	2.985259e-01	4.705500e-03
1.100000e+01	1.100000e+01	1.100000e+00	-2.122392e+00	3.090482e-01	4.696728e-03
1.200000e+01	1.200000e+01	1.200000e+00	-2.122396e+00	3.108072e-01	4.692932e-03
1.300000e+01	1.300000e+01	1.300000e+00	-2.122398e+00	3.198587e-01	4.691267e-03


==> dat/ex-ising2-r10-tau=1e-02.dat <==
1.000000e+01	2.300000e+01	1.400000e+00	-2.125932e+00	1.532752e-01	1.157192e-03
2.000000e+01	3.300000e+01	1.500000e+00	-2.126733e+00	7.894972e-02	3.555595e-04
3.000000e+01	4.300000e+01	1.600000e+00	-2.126940e+00	5.354319e-02	1.487566e-04
4.000000e+01	5.300000e+01	1.700000e+00	-2.127003e+00	3.884051e-02	8.583613e-05
5.000000e+01	6.300000e+01	1.800000e+00	-2.127025e+00	3.323138e-02	6.357090e-05
6.000000e+01	7.300000e+01	1.900000e+00	-2.127034e+00	3.070585e-02	5.482271e-05
7.000000e+01	8.300000e+01	2.000000e+00	-2.127038e+00	2.962154e-02	5.117443e-05
8.000000e+01	9.300000e+01	2.100000e+00	-2.127039e+00	2.914663e-02	4.960534e-05
9.000000e+01	1.030000e+02	2.200000e+00	-2.127040e+00	2.894132e-02	4.891949e-05
1.000000e+02	1.130000e+02	2.300000e+00	-2.127040e+00	2.884669e-02	4.861672e-05
1.100000e+02	1.230000e+02	2.400000e+00	-2.127040e+00	2.880650e-02	4.848196e-05
1.200000e+02	1.330000e+02	2.500000e+00	-2.127040e+00	2.879057e-02	4.842144e-05
1.300000e+02	1.430000e+02	2.600000e+00	-2.127040e+00	2.878470e-02	4.839395e-05
1.400000e+02	1.530000e+02	2.700000e+00	-2.127040e+00	2.878323e-02	4.838126e-05
1.500000e+02	1.630000e+02	2.800000e+00	-2.127040e+00	2.878383e-02	4.837527e-05


==> dat/ex-ising2-r10-tau=1e-03.dat <==
1.000000e+02	2.630000e+02	2.900000e+00	-2.127077e+00	1.422148e-02	1.180643e-05
2.000000e+02	3.630000e+02	3.000000e+00	-2.127085e+00	7.851772e-03	3.596654e-06
3.000000e+02	4.630000e+02	3.100000e+00	-2.127087e+00	5.061945e-03	1.493790e-06
4.000000e+02	5.630000e+02	3.200000e+00	-2.127088e+00	3.838680e-03	8.586870e-07
5.000000e+02	6.630000e+02	3.300000e+00	-2.127088e+00	3.301810e-03	6.352887e-07
6.000000e+02	7.630000e+02	3.400000e+00	-2.127088e+00	3.065963e-03	5.478812e-07
7.000000e+02	8.630000e+02	3.500000e+00	-2.127088e+00	2.962243e-03	5.115455e-07
8.000000e+02	9.630000e+02	3.600000e+00	-2.127088e+00	2.916576e-03	4.959678e-07
9.000000e+02	1.063000e+03	3.700000e+00	-2.127088e+00	2.896453e-03	4.891869e-07
1.000000e+03	1.163000e+03	3.800000e+00	-2.127088e+00	2.887587e-03	4.862113e-07
1.100000e+03	1.263000e+03	3.900000e+00	-2.127088e+00	2.883688e-03	4.848987e-07
1.200000e+03	1.363000e+03	4.000000e+00	-2.127088e+00	2.881979e-03	4.843171e-07
1.300000e+03	1.463000e+03	4.100000e+00	-2.127088e+00	2.881235e-03	4.840579e-07
1.400000e+03	1.563000e+03	4.200000e+00	-2.127088e+00	2.880912e-03	4.839417e-07
1.500000e+03	1.663000e+03	4.300000e+00	-2.127088e+00	2.880775e-03	4.838890e-07


==> dat/ex-ising2-r10-tau=1e-04.dat <==
1.000000e+03	2.663000e+03	4.400000e+00	-2.127089e+00	1.423157e-03	1.180804e-07
2.000000e+03	3.663000e+03	4.500000e+00	-2.127089e+00	7.854739e-04	3.596395e-08
3.000000e+03	4.663000e+03	4.600000e+00	-2.127089e+00	5.061791e-04	1.493331e-08
4.000000e+03	5.663000e+03	4.700000e+00	-2.127089e+00	3.837605e-04	8.583113e-09
5.000000e+03	6.663000e+03	4.800000e+00	-2.127089e+00	3.300891e-04	6.350176e-09
6.000000e+03	7.663000e+03	4.900000e+00	-2.127089e+00	3.065622e-04	5.476939e-09
7.000000e+03	8.663000e+03	5.000000e+00	-2.127089e+00	2.962848e-04	5.114179e-09
8.000000e+03	9.663000e+03	5.100000e+00	-2.127089e+00	2.919012e-04	4.958816e-09
9.000000e+03	1.066300e+04	5.200000e+00	-2.127089e+00	2.901081e-04	4.891294e-09
1.000000e+04	1.166300e+04	5.300000e+00	-2.127089e+00	2.886815e-04	4.861733e-09
1.100000e+04	1.266300e+04	5.400000e+00	-2.127089e+00	3.409900e-04	4.848731e-09
1.200000e+04	1.366300e+04	5.500000e+00	-2.127089e+00	2.887534e-04	4.843009e-09
1.300000e+04	1.466300e+04	5.600000e+00	-2.127089e+00	3.406428e-04	4.840472e-09


==> dat/ex-ising2-r10-tau=1e-05.dat <==
1.000000e+04	2.466300e+04	5.700000e+00	-2.127089e+00	1.691035e-04	1.185729e-09
2.000000e+04	3.466300e+04	5.800000e+00	-2.127089e+00	7.882109e-05	3.608736e-10
3.000000e+04	4.466300e+04	5.900000e+00	-2.127089e+00	5.076850e-05	1.496980e-10
4.000000e+04	5.466300e+04	6.000000e+00	-2.127089e+00	4.555579e-05	8.596457e-11
5.000000e+04	6.466300e+04	6.100000e+00	-2.127089e+00	3.912155e-05	6.355805e-11
6.000000e+04	7.466300e+04	6.200000e+00	-2.127089e+00	3.628929e-05	5.480683e-11
7.000000e+04	8.466300e+04	6.300000e+00	-2.127089e+00	3.504168e-05	5.116041e-11
8.000000e+04	9.466300e+04	6.400000e+00	-2.127089e+00	3.449157e-05	4.959588e-11
9.000000e+04	1.046630e+05	6.500000e+00	-2.127089e+00	3.424873e-05	4.891643e-11
1.000000e+05	1.146630e+05	6.600000e+00	-2.127089e+00	2.893185e-05	4.861045e-11
1.100000e+05	1.246630e+05	6.700000e+00	-2.127089e+00	2.889261e-05	4.848921e-11
1.200000e+05	1.346630e+05	6.800000e+00	-2.127089e+00	2.887519e-05	4.842970e-11
1.300000e+05	1.446630e+05	6.900000e+00	-2.127089e+00	3.406326e-05	4.840439e-11
1.400000e+05	1.546630e+05	7.000000e+00	-2.127089e+00	3.405904e-05	4.839151e-11
1.500000e+05	1.646630e+05	7.100000e+00	-2.127089e+00	3.405715e-05	4.838707e-11


==> dat/ex-ising2-std-r10-tau=1e-02.dat <==
1.000000e+00	1.000000e+00	1.000000e-02	-7.611125e-01	5.900555e+00	1.365976e+00
2.000000e+00	2.000000e+00	2.000000e-02	-9.368699e-01	6.421357e+00	1.190219e+00
3.000000e+00	3.000000e+00	3.000000e-02	-1.113212e+00	6.968184e+00	1.013877e+00
4.000000e+00	4.000000e+00	4.000000e-02	-1.283438e+00	7.066471e+00	8.436507e-01
5.000000e+00	5.000000e+00	5.000000e-02	-1.440169e+00	6.536832e+00	6.869201e-01
6.000000e+00	6.000000e+00	6.000000e-02	-1.577508e+00	6.207983e+00	5.495806e-01
7.000000e+00	7.000000e+00	7.000000e-02	-1.692560e+00	5.587365e+00	4.345287e-01
8.000000e+00	8.000000e+00	8.000000e-02	-1.785531e+00	5.049799e+00	3.415574e-01
9.000000e+00	9.000000e+00	9.000000e-02	-1.858773e+00	4.377730e+00	2.683154e-01
1.000000e+01	1.000000e+01	1.000000e-01	-1.915585e+00	3.768529e+00	2.115043e-01
1.100000e+01	1.100000e+01	1.100000e-01	-1.959324e+00	3.238317e+00	1.677647e-01
1.200000e+01	1.200000e+01	1.200000e-01	-1.992951e+00	2.787061e+00	1.341379e-01
1.300000e+01	1.300000e+01	1.300000e-01	-2.018874e+00	2.406929e+00	1.082153e-01
1.400000e+01	1.400000e+01	1.400000e-01	-2.038967e+00	2.088055e+00	8.812231e-02
1.500000e+01	1.500000e+01	1.500000e-01	-2.054653e+00	1.821093e+00	7.243540e-02
1.600000e+01	1.600000e+01	1.600000e-01	-2.067001e+00	1.642819e+00	6.008738e-02
1.700000e+01	1.700000e+01	1.700000e-01	-2.076807e+00	1.456224e+00	5.028216e-02
1.800000e+01	1.800000e+01	1.800000e-01	-2.084663e+00	1.388924e+00	4.242602e-02
1.900000e+01	1.900000e+01	1.900000e-01	-2.091014e+00	1.199902e+00	3.607489e-02
2.000000e+01	2.000000e+01	2.000000e-01	-2.096194e+00	1.123956e+00	3.089508e-02
2.100000e+01	2.100000e+01	2.100000e-01	-2.100455e+00	9.649177e-01	2.663430e-02
2.200000e+01	2.200000e+01	2.200000e-01	-2.103988e+00	8.841152e-01	2.310056e-02
2.300000e+01	2.300000e+01	2.300000e-01	-2.106942e+00	8.127777e-01	2.014671e-02
2.400000e+01	2.400000e+01	2.400000e-01	-2.109430e+00	7.493687e-01	1.765911e-02
2.500000e+01	2.500000e+01	2.500000e-01	-2.111539e+00	7.260193e-01	1.554941e-02
2.600000e+01	2.600000e+01	2.600000e-01	-2.113340e+00	6.764616e-01	1.374835e-02
2.700000e+01	2.700000e+01	2.700000e-01	-2.114888e+00	6.327017e-01	1.220128e-02
2.800000e+01	2.800000e+01	2.800000e-01	-2.116224e+00	5.937848e-01	1.086475e-02
2.900000e+01	2.900000e+01	2.900000e-01	-2.117385e+00	5.588248e-01	9.703950e-03
3.000000e+01	3.000000e+01	3.000000e-01	-2.118398e+00	5.095457e-01	8.690831e-03
3.100000e+01	3.100000e+01	3.100000e-01	-2.119286e+00	4.901821e-01	7.802609e-03
3.200000e+01	3.200000e+01	3.200000e-01	-2.120068e+00	4.678453e-01	7.020658e-03
3.300000e+01	3.300000e+01	3.300000e-01	-2.120759e+00	4.498140e-01	6.329656e-03
3.400000e+01	3.400000e+01	3.400000e-01	-2.121372e+00	4.319401e-01	5.716915e-03
3.500000e+01	3.500000e+01	3.500000e-01	-2.121917e+00	4.141991e-01	5.171861e-03
3.600000e+01	3.600000e+01	3.600000e-01	-2.122403e+00	3.966654e-01	4.685633e-03
3.700000e+01	3.700000e+01	3.700000e-01	-2.122838e+00	3.794512e-01	4.250758e-03
3.800000e+01	3.800000e+01	3.800000e-01	-2.123228e+00	3.626651e-01	3.860902e-03
3.900000e+01	3.900000e+01	3.900000e-01	-2.123578e+00	3.463899e-01	3.510663e-03
4.000000e+01	4.000000e+01	4.000000e-01	-2.123893e+00	3.306765e-01	3.195413e-03
4.100000e+01	4.100000e+01	4.100000e-01	-2.124178e+00	3.155457e-01	2.911168e-03
4.200000e+01	4.200000e+01	4.200000e-01	-2.124434e+00	3.009955e-01	2.654479e-03
4.300000e+01	4.300000e+01	4.300000e-01	-2.124666e+00	2.870078e-01	2.422348e-03
4.400000e+01	4.400000e+01	4.400000e-01	-2.124877e+00	2.735576e-01	2.212162e-03
4.500000e+01	4.500000e+01	4.500000e-01	-2.125067e+00	2.606206e-01	2.021628e-03
4.600000e+01	4.600000e+01	4.600000e-01	-2.125240e+00	2.481819e-01	1.848732e-03
4.700000e+01	4.700000e+01	4.700000e-01	-2.125397e+00	2.362423e-01	1.691695e-03
4.800000e+01	4.800000e+01	4.800000e-01	-2.125540e+00	2.248230e-01	1.548944e-03
4.900000e+01	4.900000e+01	4.900000e-01	-2.125670e+00	2.139657e-01	1.419081e-03
5.000000e+01	5.000000e+01	5.000000e-01	-2.125788e+00	2.125534e-01	1.300862e-03
5.100000e+01	5.100000e+01	5.100000e-01	-2.125896e+00	2.028618e-01	1.193177e-03
5.200000e+01	5.200000e+01	5.200000e-01	-2.125994e+00	1.937016e-01	1.095033e-03
5.300000e+01	5.300000e+01	5.300000e-01	-2.126083e+00	1.850576e-01	1.005538e-03
5.400000e+01	5.400000e+01	5.400000e-01	-2.126165e+00	1.731450e-01	9.238941e-04
5.500000e+01	5.500000e+01	5.500000e-01	-2.126239e+00	1.664551e-01	8.493805e-04
5.600000e+01	5.600000e+01	5.600000e-01	-2.126307e+00	1.599012e-01	7.813491e-04
5.700000e+01	5.700000e+01	5.700000e-01	-2.126370e+00	1.442285e-01	7.192146e-04
5.800000e+01	5.800000e+01	5.800000e-01	-2.126426e+00	1.380316e-01	6.624478e-04
5.900000e+01	5.900000e+01	5.900000e-01	-2.126478e+00	1.252605e-01	6.105702e-04
6.000000e+01	6.000000e+01	6.000000e-01	-2.126526e+00	1.212616e-01	5.631482e-04
6.100000e+01	6.100000e+01	6.100000e-01	-2.126569e+00	1.236143e-01	5.197886e-04
6.200000e+01	6.200000e+01	6.200000e-01	-2.126609e+00	1.195190e-01	4.801345e-04
6.300000e+01	6.300000e+01	6.300000e-01	-2.126645e+00	1.147847e-01	4.438617e-04
6.400000e+01	6.400000e+01	6.400000e-01	-2.126678e+00	1.074276e-01	4.106758e-04
6.500000e+01	6.500000e+01	6.500000e-01	-2.126709e+00	1.101886e-01	3.803085e-04
6.600000e+01	6.600000e+01	6.600000e-01	-2.126736e+00	1.078384e-01	3.525160e-04
6.700000e+01	6.700000e+01	6.700000e-01	-2.126762e+00	1.035061e-01	3.270760e-04
6.800000e+01	6.800000e+01	6.800000e-01	-2.126785e+00	9.938924e-02	3.037861e-04
6.900000e+01	6.900000e+01	6.900000e-01	-2.126806e+00	9.545171e-02	2.824618e-04
7.000000e+01	7.000000e+01	7.000000e-01	-2.126826e+00	9.167083e-02	2.629347e-04
7.100000e+01	7.100000e+01	7.100000e-01	-2.126844e+00	8.801155e-02	2.450512e-04
7.200000e+01	7.200000e+01	7.200000e-01	-2.126860e+00	8.326394e-02	2.286712e-04
7.300000e+01	7.300000e+01	7.300000e-01	-2.126875e+00	7.998391e-02	2.136668e-04
7.400000e+01	7.400000e+01	7.400000e-01	-2.126889e+00	7.672127e-02	1.999210e-04
7.500000e+01	7.500000e+01	7.500000e-01	-2.126901e+00	7.282913e-02	1.873272e-04
7.600000e+01	7.600000e+01	7.600000e-01	-2.126913e+00	7.023994e-02	1.757877e-04
7.700000e+01	7.700000e+01	7.700000e-01	-2.126924e+00	6.782153e-02	1.652133e-04
7.800000e+01	7.800000e+01	7.800000e-01	-2.126933e+00	6.556609e-02	1.555227e-04
7.900000e+01	7.900000e+01	7.900000e-01	-2.126942e+00	6.346138e-02	1.466412e-04
8.000000e+01	8.000000e+01	8.000000e-01	-2.126950e+00	6.149522e-02	1.385006e-04
8.100000e+01	8.100000e+01	8.100000e-01	-2.126958e+00	5.965689e-02	1.310387e-04
8.200000e+01	8.200000e+01	8.200000e-01	-2.126965e+00	5.793725e-02	1.241984e-04
8.300000e+01	8.300000e+01	8.300000e-01	-2.126971e+00	5.632842e-02	1.179275e-04
8.400000e+01	8.400000e+01	8.400000e-01	-2.126977e+00	5.482322e-02	1.121783e-04
8.500000e+01	8.500000e+01	8.500000e-01	-2.126982e+00	5.341444e-02	1.069069e-04
8.600000e+01	8.600000e+01	8.600000e-01	-2.126987e+00	5.209353e-02	1.020735e-04
8.700000e+01	8.700000e+01	8.700000e-01	-2.126991e+00	5.084825e-02	9.764134e-05
8.800000e+01	8.800000e+01	8.800000e-01	-2.126995e+00	4.965819e-02	9.357693e-05
8.900000e+01	8.900000e+01	8.900000e-01	-2.126999e+00	4.972543e-02	8.984954e-05
9.000000e+01	9.000000e+01	9.000000e-01	-2.127002e+00	4.570806e-02	8.643105e-05
9.100000e+01	9.100000e+01	9.100000e-01	-2.127006e+00	4.889036e-02	8.329570e-05
9.200000e+01	9.200000e+01	9.200000e-01	-2.127008e+00	4.798334e-02	8.041990e-05
9.300000e+01	9.300000e+01	9.300000e-01	-2.127011e+00	4.711455e-02	7.778204e-05
9.400000e+01	9.400000e+01	9.400000e-01	-2.127013e+00	4.629544e-02	7.536231e-05
9.500000e+01	9.500000e+01	9.500000e-01	-2.127016e+00	4.551945e-02	7.314258e-05
9.600000e+01	9.600000e+01	9.600000e-01	-2.127018e+00	4.477309e-02	7.110622e-05
9.700000e+01	9.700000e+01	9.700000e-01	-2.127020e+00	4.404176e-02	6.923800e-05
9.800000e+01	9.800000e+01	9.800000e-01	-2.127021e+00	4.331494e-02	6.752397e-05
9.900000e+01	9.900000e+01	9.900000e-01	-2.127023e+00	4.259011e-02	6.595133e-05
1.000000e+02	1.000000e+02	1.000000e+00	-2.127024e+00	4.187273e-02	6.450836e-05


==> dat/ex-spin-r120-tau=1e-01.dat <==
1.000000e+02	1.000000e+02	1.000000e+01	-4.422581e-01	6.438858e-02	8.890585e-04
2.000000e+02	2.000000e+02	2.000000e+01	-4.425373e-01	5.818082e-02	6.098510e-04
3.000000e+02	3.000000e+02	3.000000e+01	-4.425898e-01	5.722675e-02	5.573325e-04
4.000000e+02	4.000000e+02	4.000000e+01	-4.426079e-01	5.415249e-02	5.392991e-04
5.000000e+02	5.000000e+02	5.000000e+01	-4.426161e-01	5.305325e-02	5.310960e-04
6.000000e+02	6.000000e+02	6.000000e+01	-4.426205e-01	5.114222e-02	5.267031e-04
7.000000e+02	7.000000e+02	7.000000e+01	-4.426231e-01	5.200307e-02	5.240871e-04
8.000000e+02	8.000000e+02	8.000000e+01	-4.426248e-01	5.156861e-02	5.224092e-04
9.000000e+02	9.000000e+02	9.000000e+01	-4.426259e-01	5.229956e-02	5.212728e-04


==> dat/ex-spin-r120-tau=1e-02.dat <==
1.000000e+03	1.900000e+03	1.000000e+02	-4.431316e-01	6.619857e-03	1.561820e-05
2.000000e+03	2.900000e+03	1.100000e+02	-4.431351e-01	5.924072e-03	1.207491e-05
3.000000e+03	3.900000e+03	1.200000e+02	-4.431367e-01	5.700347e-03	1.047990e-05
4.000000e+03	4.900000e+03	1.300000e+02	-4.431377e-01	5.332864e-03	9.507397e-06
5.000000e+03	5.900000e+03	1.400000e+02	-4.431383e-01	5.371154e-03	8.851993e-06
6.000000e+03	6.900000e+03	1.500000e+02	-4.431388e-01	5.637938e-03	8.386181e-06
7.000000e+03	7.900000e+03	1.600000e+02	-4.431391e-01	5.274963e-03	8.036426e-06
8.000000e+03	8.900000e+03	1.700000e+02	-4.431394e-01	5.212154e-03	7.774608e-06
9.000000e+03	9.900000e+03	1.800000e+02	-4.431396e-01	5.134729e-03	7.575707e-06
1.000000e+04	1.090000e+04	1.900000e+02	-4.431398e-01	5.031839e-03	7.420753e-06
1.100000e+04	1.190000e+04	2.000000e+02	-4.431399e-01	5.096098e-03	7.298026e-06
1.200000e+04	1.290000e+04	2.100000e+02	-4.431400e-01	4.939605e-03	7.194368e-06
1.300000e+04	1.390000e+04	2.200000e+02	-4.431401e-01	5.046817e-03	7.114025e-06
1.400000e+04	1.490000e+04	2.300000e+02	-4.431401e-01	5.009756e-03	7.050024e-06
1.500000e+04	1.590000e+04	2.400000e+02	-4.431402e-01	4.845396e-03	6.997617e-06
1.600000e+04	1.690000e+04	2.500000e+02	-4.431402e-01	4.860582e-03	6.954381e-06
1.700000e+04	1.790000e+04	2.600000e+02	-4.431403e-01	5.023773e-03	6.918522e-06
1.800000e+04	1.890000e+04	2.700000e+02	-4.431403e-01	4.688447e-03	6.888570e-06
1.900000e+04	1.990000e+04	2.800000e+02	-4.431403e-01	5.279682e-03	6.863222e-06
2.000000e+04	2.090000e+04	2.900000e+02	-4.431403e-01	4.754677e-03	6.841378e-06
2.100000e+04	2.190000e+04	3.000000e+02	-4.431404e-01	5.028558e-03	6.823010e-06


==> dat/ex-spin-r120-tau=1e-03.dat <==
1.000000e+04	3.190000e+04	3.100000e+02	-4.431454e-01	7.352961e-04	1.748835e-06
2.000000e+04	4.190000e+04	3.200000e+02	-4.431455e-01	6.595623e-04	1.707191e-06
3.000000e+04	5.190000e+04	3.300000e+02	-4.431455e-01	6.365636e-04	1.683344e-06
4.000000e+04	6.190000e+04	3.400000e+02	-4.431455e-01	6.506960e-04	1.665503e-06
5.000000e+04	7.190000e+04	3.500000e+02	-4.431455e-01	6.160807e-04	1.651164e-06
6.000000e+04	8.190000e+04	3.600000e+02	-4.431455e-01	5.829566e-04	1.639292e-06
7.000000e+04	9.190000e+04	3.700000e+02	-4.431456e-01	5.816401e-04	1.629308e-06
8.000000e+04	1.019000e+05	3.800000e+02	-4.431456e-01	5.645358e-04	1.620829e-06
9.000000e+04	1.119000e+05	3.900000e+02	-4.431456e-01	5.561273e-04	1.613576e-06
1.000000e+05	1.219000e+05	4.000000e+02	-4.431456e-01	5.485525e-04	1.607339e-06
1.100000e+05	1.319000e+05	4.100000e+02	-4.431456e-01	5.828150e-04	1.601950e-06
1.200000e+05	1.419000e+05	4.200000e+02	-4.431456e-01	5.480234e-04	1.597278e-06
1.300000e+05	1.519000e+05	4.300000e+02	-4.431456e-01	5.455453e-04	1.593214e-06
1.400000e+05	1.619000e+05	4.400000e+02	-4.431456e-01	5.076739e-04	1.589668e-06
1.500000e+05	1.719000e+05	4.500000e+02	-4.431456e-01	5.234972e-04	1.586567e-06
1.600000e+05	1.819000e+05	4.600000e+02	-4.431456e-01	5.293110e-04	1.583849e-06
1.700000e+05	1.919000e+05	4.700000e+02	-4.431456e-01	5.235457e-04	1.581462e-06


==> dat/ex-spin-r120-tau=1e-04.dat <==
1.000000e+05	2.919000e+05	4.800000e+02	-4.431456e-01	1.922678e-04	1.535405e-06
2.000000e+05	3.919000e+05	4.900000e+02	-4.431456e-01	1.752979e-04	1.532474e-06
3.000000e+05	4.919000e+05	5.000000e+02	-4.431457e-01	1.649309e-04	1.530024e-06
4.000000e+05	5.919000e+05	5.100000e+02	-4.431457e-01	1.613714e-04	1.527895e-06
5.000000e+05	6.919000e+05	5.200000e+02	-4.431457e-01	1.481151e-04	1.526028e-06
6.000000e+05	7.919000e+05	5.300000e+02	-4.431457e-01	1.369434e-04	1.524385e-06
7.000000e+05	8.919000e+05	5.400000e+02	-4.431457e-01	1.319569e-04	1.522935e-06
8.000000e+05	9.919000e+05	5.500000e+02	-4.431457e-01	1.295082e-04	1.521653e-06
9.000000e+05	1.091900e+06	5.600000e+02	-4.431457e-01	1.238160e-04	1.520517e-06
1.000000e+06	1.191900e+06	5.700000e+02	-4.431457e-01	1.108213e-04	1.519510e-06


==> dat/ex-spin-theta12-r10-tau=1e-03.dat <==
1.000000e+02	1.000000e+02	1.000000e-01	-6.685220e-02	-6.685900e-02	-6.684540e-02	-3.320955e-01	6.446946e-01	3.762950e-01	3.762882e-01	3.763018e-01	1.110516e-01
2.000000e+02	2.000000e+02	2.000000e-01	-1.015482e-01	-1.015639e-01	-1.015326e-01	-3.426582e-01	6.637703e-01	3.415989e-01	3.415833e-01	3.416145e-01	1.004889e-01
3.000000e+02	3.000000e+02	3.000000e-01	-1.333803e-01	-1.334078e-01	-1.333528e-01	-3.545745e-01	5.491731e-01	3.097669e-01	3.097394e-01	3.097944e-01	8.857270e-02
4.000000e+02	4.000000e+02	4.000000e-01	-1.618442e-01	-1.618882e-01	-1.618002e-01	-3.670931e-01	5.707399e-01	2.813030e-01	2.812590e-01	2.813470e-01	7.605404e-02
5.000000e+02	5.000000e+02	5.000000e-01	-1.869423e-01	-1.870093e-01	-1.868754e-01	-3.785984e-01	5.482605e-01	2.562049e-01	2.561379e-01	2.562718e-01	6.454881e-02
6.000000e+02	6.000000e+02	6.000000e-01	-2.089706e-01	-2.090689e-01	-2.088723e-01	-3.880236e-01	4.611599e-01	2.341766e-01	2.340783e-01	2.342749e-01	5.512363e-02
7.000000e+02	7.000000e+02	7.000000e-01	-2.283346e-01	-2.284749e-01	-2.281942e-01	-3.949516e-01	4.246533e-01	2.148126e-01	2.146723e-01	2.149530e-01	4.819563e-02
8.000000e+02	8.000000e+02	8.000000e-01	-2.454416e-01	-2.456369e-01	-2.452463e-01	-3.997067e-01	4.210305e-01	1.977056e-01	1.975102e-01	1.979009e-01	4.344045e-02
9.000000e+02	9.000000e+02	9.000000e-01	-2.606599e-01	-2.609253e-01	-2.603945e-01	-4.032318e-01	3.817765e-01	1.824873e-01	1.822219e-01	1.827527e-01	3.991537e-02
1.000000e+03	1.000000e+03	1.000000e+00	-2.743043e-01	-2.746563e-01	-2.739522e-01	-4.067590e-01	3.655349e-01	1.688429e-01	1.684909e-01	1.691949e-01	3.638821e-02
1.100000e+03	1.100000e+03	1.100000e+00	-2.866166e-01	-2.870724e-01	-2.861607e-01	-4.111502e-01	3.505828e-01	1.565306e-01	1.560748e-01	1.569865e-01	3.199699e-02
1.200000e+03	1.200000e+03	1.200000e+00	-2.977489e-01	-2.983250e-01	-2.971728e-01	-4.164425e-01	3.530541e-01	1.453983e-01	1.448222e-01	1.459743e-01	2.670470e-02
1.300000e+03	1.300000e+03	1.300000e+00	-3.077830e-01	-3.084939e-01	-3.070722e-01	-4.220791e-01	3.409136e-01	1.353642e-01	1.346533e-01	1.360750e-01	2.106811e-02
1.400000e+03	1.400000e+03	1.400000e+00	-3.167794e-01	-3.176362e-01	-3.159226e-01	-4.273577e-01	3.150895e-01	1.263678e-01	1.255109e-01	1.272246e-01	1.578944e-02
1.500000e+03	1.500000e+03	1.500000e+00	-3.248134e-01	-3.258222e-01	-3.238046e-01	-4.319910e-01	3.016602e-01	1.183338e-01	1.173250e-01	1.193425e-01	1.115619e-02
1.600000e+03	1.600000e+03	1.600000e+00	-3.319811e-01	-3.331398e-01	-3.308225e-01	-4.362230e-01	2.864231e-01	1.111660e-01	1.100074e-01	1.123247e-01	6.924160e-03
1.700000e+03	1.700000e+03	1.700000e+00	-3.383903e-01	-3.396856e-01	-3.370949e-01	-4.399610e-01	2.879354e-01	1.047569e-01	1.034616e-01	1.060523e-01	3.186195e-03
1.800000e+03	1.800000e+03	1.800000e+00	-3.441489e-01	-3.455522e-01	-3.427457e-01	-4.433152e-01	2.669057e-01	9.899824e-02	9.759496e-02	1.004015e-01	1.680568e-04
1.900000e+03	1.900000e+03	1.900000e+00	-3.493587e-01	-3.508204e-01	-3.478969e-01	-4.464395e-01	2.589924e-01	9.378850e-02	9.232676e-02	9.525025e-02	3.292289e-03
2.000000e+03	2.000000e+03	2.000000e+00	-3.541108e-01	-3.555539e-01	-3.526676e-01	-4.494757e-01	2.622388e-01	8.903642e-02	8.759331e-02	9.047953e-02	6.328553e-03
2.100000e+03	2.100000e+03	2.100000e+00	-3.584855e-01	-3.597964e-01	-3.571746e-01	-4.525504e-01	2.862007e-01	8.466170e-02	8.335078e-02	8.597262e-02	9.403247e-03
2.200000e+03	2.200000e+03	2.200000e+00	-3.625525e-01	-3.635700e-01	-3.615350e-01	-4.557744e-01	2.661851e-01	8.059468e-02	7.957720e-02	8.161216e-02	1.262725e-02
2.300000e+03	2.300000e+03	2.300000e+00	-3.663717e-01	-3.668729e-01	-3.658705e-01	-4.592378e-01	2.868365e-01	7.677546e-02	7.627425e-02	7.727667e-02	1.609065e-02
2.400000e+03	2.400000e+03	2.400000e+00	-3.699941e-01	-3.696782e-01	-3.703099e-01	-4.629934e-01	3.026817e-01	7.315311e-02	7.346896e-02	7.283727e-02	1.984626e-02
2.500000e+03	2.500000e+03	2.500000e+00	-3.734622e-01	-3.719331e-01	-3.749913e-01	-4.670244e-01	3.208005e-01	6.968498e-02	7.121410e-02	6.815587e-02	2.387720e-02
2.600000e+03	2.600000e+03	2.600000e+00	-3.768109e-01	-3.735619e-01	-3.800599e-01	-4.711922e-01	3.433451e-01	6.633629e-02	6.958527e-02	6.308732e-02	2.804506e-02
2.700000e+03	2.700000e+03	2.700000e+00	-3.800673e-01	-3.744770e-01	-3.856576e-01	-4.751714e-01	3.650436e-01	6.307987e-02	6.867014e-02	5.748959e-02	3.202419e-02
2.800000e+03	2.800000e+03	2.800000e+00	-3.832512e-01	-3.746033e-01	-3.918990e-01	-4.783981e-01	4.036240e-01	5.989603e-02	6.854391e-02	5.124814e-02	3.525091e-02
2.900000e+03	2.900000e+03	2.900000e+00	-3.863745e-01	-3.739209e-01	-3.988282e-01	-4.801048e-01	4.841801e-01	5.677264e-02	6.922628e-02	4.431899e-02	3.695758e-02
3.000000e+03	3.000000e+03	3.000000e+00	-3.894422e-01	-3.725216e-01	-4.063629e-01	-4.795332e-01	5.349602e-01	5.370496e-02	7.062560e-02	3.678431e-02	3.638597e-02
3.100000e+03	3.100000e+03	3.100000e+00	-3.924523e-01	-3.706481e-01	-4.142564e-01	-4.763359e-01	5.721393e-01	5.069491e-02	7.249905e-02	2.889078e-02	3.318867e-02
3.200000e+03	3.200000e+03	3.200000e+00	-3.953985e-01	-3.686732e-01	-4.221239e-01	-4.709310e-01	5.451225e-01	4.774866e-02	7.447400e-02	2.102331e-02	2.778381e-02
3.300000e+03	3.300000e+03	3.300000e+00	-3.982756e-01	-3.669999e-01	-4.295513e-01	-4.644321e-01	5.775965e-01	4.487160e-02	7.614732e-02	1.359588e-02	2.128489e-02
3.400000e+03	3.400000e+03	3.400000e+00	-4.010868e-01	-3.659407e-01	-4.362330e-01	-4.581001e-01	5.128242e-01	4.206033e-02	7.720649e-02	6.914179e-03	1.495289e-02
3.500000e+03	3.500000e+03	3.500000e+00	-4.038569e-01	-3.656579e-01	-4.420559e-01	-4.527372e-01	4.893037e-01	3.929030e-02	7.748927e-02	1.091324e-03	9.589989e-03
3.600000e+03	3.600000e+03	3.600000e+00	-4.066429e-01	-3.661794e-01	-4.471063e-01	-4.483849e-01	4.788301e-01	3.650430e-02	7.696776e-02	3.959169e-03	5.237721e-03
3.700000e+03	3.700000e+03	3.700000e+00	-4.094946e-01	-3.674170e-01	-4.515723e-01	-4.445604e-01	4.369278e-01	3.365256e-02	7.573020e-02	8.425076e-03	1.413173e-03
3.800000e+03	3.800000e+03	3.800000e+00	-4.123271e-01	-3.691651e-01	-4.554891e-01	-4.412323e-01	3.560190e-01	3.082010e-02	7.398212e-02	1.234192e-02	1.914845e-03
3.900000e+03	3.900000e+03	3.900000e+00	-4.149528e-01	-3.712120e-01	-4.586936e-01	-4.388579e-01	2.892262e-01	2.819436e-02	7.193518e-02	1.554645e-02	4.289322e-03
4.000000e+03	4.000000e+03	4.000000e+00	-4.172746e-01	-3.734202e-01	-4.611290e-01	-4.374332e-01	2.204104e-01	2.587259e-02	6.972700e-02	1.798181e-02	5.714026e-03
4.100000e+03	4.100000e+03	4.100000e+00	-4.193137e-01	-3.757055e-01	-4.629218e-01	-4.366182e-01	1.788722e-01	2.383351e-02	6.744168e-02	1.977467e-02	6.529025e-03
4.200000e+03	4.200000e+03	4.200000e+00	-4.211684e-01	-3.781054e-01	-4.642315e-01	-4.362395e-01	1.558606e-01	2.197875e-02	6.504179e-02	2.108429e-02	6.907676e-03
4.300000e+03	4.300000e+03	4.300000e+00	-4.231471e-01	-3.810401e-01	-4.652540e-01	-4.367487e-01	1.471082e-01	2.000011e-02	6.210709e-02	2.210686e-02	6.398466e-03
4.400000e+03	4.400000e+03	4.400000e+00	-4.252651e-01	-3.842791e-01	-4.662512e-01	-4.381220e-01	1.507573e-01	1.788205e-02	5.886808e-02	2.310399e-02	5.025148e-03
4.500000e+03	4.500000e+03	4.500000e+00	-4.272186e-01	-3.873379e-01	-4.670993e-01	-4.392643e-01	1.633991e-01	1.592859e-02	5.580930e-02	2.395212e-02	3.882886e-03
4.600000e+03	4.600000e+03	4.600000e+00	-4.288754e-01	-3.901082e-01	-4.676426e-01	-4.396545e-01	1.550842e-01	1.427179e-02	5.303902e-02	2.449543e-02	3.492632e-03
4.700000e+03	4.700000e+03	4.700000e+00	-4.302910e-01	-3.926349e-01	-4.679472e-01	-4.398036e-01	1.283392e-01	1.285617e-02	5.051231e-02	2.479997e-02	3.343563e-03
4.800000e+03	4.800000e+03	4.800000e+00	-4.315347e-01	-3.949692e-01	-4.681001e-01	-4.400925e-01	1.433723e-01	1.161252e-02	4.817797e-02	2.495293e-02	3.054722e-03
4.900000e+03	4.900000e+03	4.900000e+00	-4.326303e-01	-3.971324e-01	-4.681283e-01	-4.405075e-01	1.169738e-01	1.051686e-02	4.601483e-02	2.498110e-02	2.639646e-03
5.000000e+03	5.000000e+03	5.000000e+00	-4.335887e-01	-3.991392e-01	-4.680382e-01	-4.409134e-01	1.325808e-01	9.558494e-03	4.400797e-02	2.489098e-02	2.233743e-03
5.100000e+03	5.100000e+03	5.100000e+00	-4.344257e-01	-4.010010e-01	-4.678503e-01	-4.411708e-01	1.140569e-01	8.721505e-03	4.214614e-02	2.470313e-02	1.976390e-03
5.200000e+03	5.200000e+03	5.200000e+00	-4.351584e-01	-4.027271e-01	-4.675897e-01	-4.413145e-01	1.086451e-01	7.988774e-03	4.042008e-02	2.444253e-02	1.832714e-03
5.300000e+03	5.300000e+03	5.300000e+00	-4.358025e-01	-4.043286e-01	-4.672765e-01	-4.414098e-01	1.096561e-01	7.344644e-03	3.881861e-02	2.412932e-02	1.737373e-03
5.400000e+03	5.400000e+03	5.400000e+00	-4.363709e-01	-4.058158e-01	-4.669261e-01	-4.414848e-01	1.068272e-01	6.776239e-03	3.733137e-02	2.377889e-02	1.662361e-03
5.500000e+03	5.500000e+03	5.500000e+00	-4.368742e-01	-4.071983e-01	-4.665501e-01	-4.415496e-01	1.102641e-01	6.272950e-03	3.594886e-02	2.340296e-02	1.597554e-03
5.600000e+03	5.600000e+03	5.600000e+00	-4.373212e-01	-4.084848e-01	-4.661577e-01	-4.416080e-01	1.029587e-01	5.825941e-03	3.466237e-02	2.301049e-02	1.539206e-03
5.700000e+03	5.700000e+03	5.700000e+00	-4.377194e-01	-4.096833e-01	-4.657555e-01	-4.416613e-01	7.632254e-02	5.427775e-03	3.346388e-02	2.260833e-02	1.485878e-03
5.800000e+03	5.800000e+03	5.800000e+00	-4.380750e-01	-4.108012e-01	-4.653489e-01	-4.417102e-01	9.375706e-02	5.072150e-03	3.234600e-02	2.220170e-02	1.436967e-03
5.900000e+03	5.900000e+03	5.900000e+00	-4.383935e-01	-4.118452e-01	-4.649418e-01	-4.417550e-01	6.770202e-02	4.753696e-03	3.130197e-02	2.179458e-02	1.392164e-03
6.000000e+03	6.000000e+03	6.000000e+00	-4.386794e-01	-4.128216e-01	-4.645372e-01	-4.417959e-01	8.393179e-02	4.467812e-03	3.032561e-02	2.138999e-02	1.351244e-03
6.100000e+03	6.100000e+03	6.100000e+00	-4.389366e-01	-4.137359e-01	-4.641374e-01	-4.418332e-01	6.454295e-02	4.210541e-03	2.941126e-02	2.099018e-02	1.313992e-03
6.200000e+03	6.200000e+03	6.200000e+00	-4.391687e-01	-4.145934e-01	-4.637440e-01	-4.418670e-01	7.663299e-02	3.978471e-03	2.855375e-02	2.059681e-02	1.280186e-03
6.300000e+03	6.300000e+03	6.300000e+00	-4.393785e-01	-4.153988e-01	-4.633583e-01	-4.418976e-01	7.279641e-02	3.768650e-03	2.774840e-02	2.021110e-02	1.249596e-03
6.400000e+03	6.400000e+03	6.400000e+00	-4.395687e-01	-4.161562e-01	-4.629811e-01	-4.419252e-01	6.957814e-02	3.578516e-03	2.699094e-02	1.983390e-02	1.221988e-03
6.500000e+03	6.500000e+03	6.500000e+00	-4.397413e-01	-4.168697e-01	-4.626130e-01	-4.419501e-01	6.353127e-02	3.405842e-03	2.627747e-02	1.946579e-02	1.197130e-03
6.600000e+03	6.600000e+03	6.600000e+00	-4.398985e-01	-4.175427e-01	-4.622543e-01	-4.419724e-01	5.919818e-02	3.248689e-03	2.560449e-02	1.910711e-02	1.174796e-03
6.700000e+03	6.700000e+03	6.700000e+00	-4.400418e-01	-4.181784e-01	-4.619052e-01	-4.419924e-01	5.693739e-02	3.105362e-03	2.496878e-02	1.875805e-02	1.154767e-03
6.800000e+03	6.800000e+03	6.800000e+00	-4.401728e-01	-4.187797e-01	-4.615659e-01	-4.420103e-01	5.151782e-02	2.974377e-03	2.436743e-02	1.841868e-02	1.136839e-03
6.900000e+03	6.900000e+03	6.900000e+00	-4.402927e-01	-4.193494e-01	-4.612361e-01	-4.420264e-01	4.971012e-02	2.854434e-03	2.379781e-02	1.808894e-02	1.120819e-03
7.000000e+03	7.000000e+03	7.000000e+00	-4.404028e-01	-4.198897e-01	-4.609159e-01	-4.420407e-01	4.432142e-02	2.744392e-03	2.325750e-02	1.776871e-02	1.106527e-03
7.100000e+03	7.100000e+03	7.100000e+00	-4.405039e-01	-4.204029e-01	-4.606050e-01	-4.420534e-01	5.222411e-02	2.643245e-03	2.274431e-02	1.745782e-02	1.093798e-03
7.200000e+03	7.200000e+03	7.200000e+00	-4.405971e-01	-4.208909e-01	-4.603032e-01	-4.420647e-01	5.032108e-02	2.550107e-03	2.225626e-02	1.715605e-02	1.082477e-03
7.300000e+03	7.300000e+03	7.300000e+00	-4.406830e-01	-4.213557e-01	-4.600103e-01	-4.420748e-01	4.208923e-02	2.464193e-03	2.179153e-02	1.686314e-02	1.072427e-03
7.400000e+03	7.400000e+03	7.400000e+00	-4.407624e-01	-4.217987e-01	-4.597260e-01	-4.420837e-01	4.295575e-02	2.384809e-03	2.134845e-02	1.657883e-02	1.063519e-03
7.500000e+03	7.500000e+03	7.500000e+00	-4.408358e-01	-4.222217e-01	-4.594500e-01	-4.420915e-01	3.996418e-02	2.311341e-03	2.092552e-02	1.630284e-02	1.055638e-03
7.600000e+03	7.600000e+03	7.600000e+00	-4.409039e-01	-4.226258e-01	-4.591820e-01	-4.420985e-01	4.154438e-02	2.243242e-03	2.052134e-02	1.603486e-02	1.048679e-03
7.700000e+03	7.700000e+03	7.700000e+00	-4.409672e-01	-4.230125e-01	-4.589218e-01	-4.421046e-01	4.020425e-02	2.180022e-03	2.013465e-02	1.577461e-02	1.042548e-03
7.800000e+03	7.800000e+03	7.800000e+00	-4.410259e-01	-4.233829e-01	-4.586690e-01	-4.421100e-01	3.922268e-02	2.121249e-03	1.976428e-02	1.552178e-02	1.037158e-03
7.900000e+03	7.900000e+03	7.900000e+00	-4.410806e-01	-4.237380e-01	-4.584233e-01	-4.421147e-01	4.022156e-02	2.066532e-03	1.940917e-02	1.527610e-02	1.032433e-03
8.000000e+03	8.000000e+03	8.000000e+00	-4.411317e-01	-4.240789e-01	-4.581845e-01	-4.421189e-01	3.636228e-02	2.015524e-03	1.906833e-02	1.503728e-02	1.028303e-03
8.100000e+03	8.100000e+03	8.100000e+00	-4.411793e-01	-4.244063e-01	-4.579522e-01	-4.421225e-01	3.602047e-02	1.967912e-03	1.874086e-02	1.480504e-02	1.024706e-03
8.200000e+03	8.200000e+03	8.200000e+00	-4.412238e-01	-4.247213e-01	-4.577263e-01	-4.421256e-01	3.507125e-02	1.923414e-03	1.842593e-02	1.457910e-02	1.021585e-03
8.300000e+03	8.300000e+03	8.300000e+00	-4.412654e-01	-4.250244e-01	-4.575064e-01	-4.421283e-01	3.406303e-02	1.881778e-03	1.812277e-02	1.435921e-02	1.018891e-03
8.400000e+03	8.400000e+03	8.400000e+00	-4.413044e-01	-4.253165e-01	-4.572923e-01	-4.421306e-01	2.948283e-02	1.842775e-03	1.783066e-02	1.414512e-02	1.016579e-03
8.500000e+03	8.500000e+03	8.500000e+00	-4.413410e-01	-4.255982e-01	-4.570838e-01	-4.421326e-01	2.869997e-02	1.806197e-03	1.754897e-02	1.393658e-02	1.014606e-03
8.600000e+03	8.600000e+03	8.600000e+00	-4.413753e-01	-4.258701e-01	-4.568805e-01	-4.421342e-01	2.703985e-02	1.771858e-03	1.727708e-02	1.373336e-02	1.012938e-03
8.700000e+03	8.700000e+03	8.700000e+00	-4.414076e-01	-4.261328e-01	-4.566824e-01	-4.421356e-01	2.977371e-02	1.739588e-03	1.701442e-02	1.353525e-02	1.011542e-03
8.800000e+03	8.800000e+03	8.800000e+00	-4.414379e-01	-4.263867e-01	-4.564892e-01	-4.421368e-01	2.901831e-02	1.709233e-03	1.676049e-02	1.334202e-02	1.010387e-03
8.900000e+03	8.900000e+03	8.900000e+00	-4.414665e-01	-4.266324e-01	-4.563007e-01	-4.421377e-01	2.890831e-02	1.680651e-03	1.651479e-02	1.315348e-02	1.009448e-03
9.000000e+03	9.000000e+03	9.000000e+00	-4.414935e-01	-4.268703e-01	-4.561166e-01	-4.421385e-01	2.875501e-02	1.653716e-03	1.627687e-02	1.296944e-02	1.008700e-03
9.100000e+03	9.100000e+03	9.100000e+00	-4.415189e-01	-4.271009e-01	-4.559369e-01	-4.421391e-01	2.803824e-02	1.628309e-03	1.604632e-02	1.278970e-02	1.008124e-03
9.200000e+03	9.200000e+03	9.200000e+00	-4.415429e-01	-4.273244e-01	-4.557613e-01	-4.421395e-01	2.656139e-02	1.604324e-03	1.582275e-02	1.261410e-02	1.007699e-03
9.300000e+03	9.300000e+03	9.300000e+00	-4.415655e-01	-4.275414e-01	-4.555896e-01	-4.421398e-01	2.679258e-02	1.581662e-03	1.560579e-02	1.244247e-02	1.007408e-03
9.400000e+03	9.400000e+03	9.400000e+00	-4.415869e-01	-4.277521e-01	-4.554218e-01	-4.421399e-01	2.554405e-02	1.560235e-03	1.539511e-02	1.227464e-02	1.007236e-03
9.500000e+03	9.500000e+03	9.500000e+00	-4.416072e-01	-4.279568e-01	-4.552577e-01	-4.421400e-01	2.427627e-02	1.539959e-03	1.519039e-02	1.211048e-02	1.007169e-03
9.600000e+03	9.600000e+03	9.600000e+00	-4.416264e-01	-4.281558e-01	-4.550970e-01	-4.421400e-01	2.372168e-02	1.520759e-03	1.499134e-02	1.194982e-02	1.007195e-03
9.700000e+03	9.700000e+03	9.700000e+00	-4.416446e-01	-4.283495e-01	-4.549397e-01	-4.421399e-01	2.342180e-02	1.502565e-03	1.479768e-02	1.179255e-02	1.007303e-03
9.800000e+03	9.800000e+03	9.800000e+00	-4.416619e-01	-4.285380e-01	-4.547857e-01	-4.421397e-01	2.281886e-02	1.485312e-03	1.460915e-02	1.163853e-02	1.007482e-03
9.900000e+03	9.900000e+03	9.900000e+00	-4.416782e-01	-4.287217e-01	-4.546348e-01	-4.421395e-01	2.300652e-02	1.468940e-03	1.442551e-02	1.148763e-02	1.007723e-03
1.000000e+04	1.000000e+04	1.000000e+01	-4.416938e-01	-4.289006e-01	-4.544869e-01	-4.421392e-01	2.182831e-02	1.453395e-03	1.424653e-02	1.133974e-02	1.008018e-03

